Contact-aware simulations of particulate Stokesian suspensions

We present an efficient, accurate, and robust method for simulation of dense suspensions of deformable and rigid particles immersed in Stokesian fluid in two dimensions. We use a well-established boundary integral formulation for the problem as the foundation of our approach. This type of formulations, with a high-order spatial discretization and an implicit and adaptive time discretization, have been shown to be able to handle complex interactions between particles with high accuracy. Yet, for dense suspensions, very small time-steps or expensive implicit solves as well as a large number of discretization points are required to avoid non-physical contact and intersections between particles, leading to infinite forces and numerical instability. Our method maintains the accuracy of previous methods at a significantly lower cost for dense suspensions. The key idea is to ensure interference-free configuration by introducing explicit contact constraints into the system. While such constraints are unnecessary in the formulation, in the discrete form of the problem, they make it possible to eliminate catastrophic loss of accuracy by preventing contact explicitly. Introducing contact constraints results in a significant increase in stable time-step size for explicit time-stepping, and a reduction in the number of points adequate for stability.

==> figs/choke_dis_coarse.dat <==
x1 y1
0 8.241421e-02
1.600000e-01 7.482795e-02
3.200000e-01 6.940563e-02
4.800000e-01 6.439575e-02
6.400000e-01 5.965812e-02
8.000000e-01 5.538851e-02
9.600000e-01 5.059977e-02
1.120000e+00 4.643272e-02
1.280000e+00 4.584334e-02
1.440000e+00 4.364020e-02
1.600000e+00 4.456468e-02
1.760000e+00 4.348369e-02
1.920000e+00 4.339405e-02
2.080000e+00 4.510638e-02
2.240000e+00 4.335884e-02
2.400000e+00 4.373653e-02
2.560000e+00 4.366640e-02
2.720000e+00 4.361363e-02
2.880000e+00 4.381267e-02
3.040000e+00 4.414409e-02
3.200000e+00 4.364135e-02
3.360000e+00 4.391545e-02
3.520000e+00 4.505143e-02
3.680000e+00 4.599371e-02
3.840000e+00 4.459110e-02
4.000000e+00 4.363737e-02
4.160000e+00 4.341911e-02
4.320000e+00 4.393409e-02
4.480000e+00 4.361813e-02
4.640000e+00 4.335713e-02
4.800000e+00 4.347584e-02
4.960000e+00 4.456572e-02
5.120000e+00 4.403502e-02
5.280000e+00 4.362179e-02
5.440000e+00 4.377204e-02
5.600000e+00 4.335713e-02
5.760000e+00 4.335713e-02
5.920000e+00 4.335713e-02
6.080000e+00 4.371764e-02
6.240000e+00 4.336176e-02
6.400000e+00 4.336872e-02
6.560000e+00 4.407855e-02
6.720000e+00 4.378171e-02
6.880000e+00 4.370375e-02
7.040000e+00 4.339802e-02
7.200000e+00 4.345050e-02
7.360000e+00 4.338711e-02
7.520000e+00 4.361925e-02
7.680000e+00 4.345940e-02
7.840000e+00 4.361523e-02
8.000000e+00 4.354621e-02
8.160000e+00 4.337972e-02
8.320000e+00 4.338228e-02
8.480000e+00 4.342702e-02
8.640000e+00 4.360286e-02
8.800000e+00 4.351124e-02
8.960000e+00 4.336837e-02
9.120000e+00 4.336045e-02
9.280000e+00 4.344428e-02
9.440000e+00 4.336828e-02
9.600000e+00 4.335713e-02
9.760000e+00 4.340855e-02
9.920000e+00 4.345313e-02
1.008000e+01 4.346593e-02
1.024000e+01 4.345873e-02
1.040000e+01 4.341028e-02
1.056000e+01 4.339227e-02
1.072000e+01 4.360641e-02
1.088000e+01 4.338875e-02
1.104000e+01 4.339118e-02
1.120000e+01 4.344231e-02
1.136000e+01 4.353609e-02
1.152000e+01 4.345144e-02
1.168000e+01 4.373008e-02
1.184000e+01 4.341319e-02
1.200000e+01 4.336207e-02
1.216000e+01 4.342758e-02
1.232000e+01 4.348982e-02
1.248000e+01 4.345458e-02
1.264000e+01 4.335713e-02
1.280000e+01 4.339953e-02
1.296000e+01 4.357960e-02
1.312000e+01 4.343513e-02
1.328000e+01 4.335776e-02
1.344000e+01 4.341035e-02
1.360000e+01 4.336217e-02
1.376000e+01 4.337157e-02
1.392000e+01 4.343101e-02
1.408000e+01 4.364319e-02
1.424000e+01 4.359174e-02
1.440000e+01 4.337422e-02
1.456000e+01 4.336452e-02
1.472000e+01 4.343451e-02
1.488000e+01 4.352532e-02
1.504000e+01 4.337245e-02
1.520000e+01 4.336091e-02
1.536000e+01 4.342039e-02
1.552000e+01 4.337617e-02
1.568000e+01 4.337264e-02
1.584000e+01 4.403683e-02
1.600000e+01 4.346257e-02
1.616000e+01 4.362848e-02
1.632000e+01 4.336901e-02
1.648000e+01 4.342642e-02
1.664000e+01 4.336633e-02
1.680000e+01 4.337988e-02
1.696000e+01 4.372274e-02
1.712000e+01 4.340502e-02
1.728000e+01 4.363838e-02
1.744000e+01 4.360271e-02
1.760000e+01 4.370165e-02
1.776000e+01 4.348800e-02
1.792000e+01 4.340775e-02
1.808000e+01 4.346569e-02
1.824000e+01 4.339861e-02
1.840000e+01 4.355053e-02
1.856000e+01 4.361016e-02
1.872000e+01 4.336535e-02
1.888000e+01 4.343931e-02
1.904000e+01 4.340827e-02
1.920000e+01 4.354648e-02
1.936000e+01 4.339756e-02
1.952000e+01 4.340919e-02
1.968000e+01 4.340398e-02
1.984000e+01 4.335421e-02
20 4.335376e-02


==> figs/choke_dis_col.dat <==
x3           y3           x2           y2           x1           y1          
0            8.241421e-02 0            8.241421e-02 0            8.241421e-02
2.000000e-02 8.120102e-02 2.000000e-02 8.088591e-02 2.000000e-02 8.046649e-02
4.000000e-02 8.041303e-02 4.000000e-02 8.003324e-02 4.000000e-02 7.940891e-02
6.000000e-02 7.964114e-02 6.000000e-02 7.925591e-02 6.000000e-02 7.854773e-02
8.000000e-02 7.887357e-02 8.000000e-02 7.849637e-02 8.000000e-02 7.775936e-02
1.000000e-01 7.811061e-02 1.000000e-01 7.774436e-02 1.000000e-01 7.700421e-02
1.200000e-01 7.735335e-02 1.200000e-01 7.699841e-02 1.200000e-01 7.626737e-02
1.400000e-01 7.660275e-02 1.400000e-01 7.625883e-02 1.400000e-01 7.554279e-02
1.600000e-01 7.585956e-02 1.600000e-01 7.552626e-02 1.600000e-01 7.482795e-02
1.800000e-01 7.512435e-02 1.800000e-01 7.480127e-02 1.800000e-01 7.412185e-02
2.000000e-01 7.439754e-02 2.000000e-01 7.408430e-02 2.000000e-01 7.342409e-02
2.200000e-01 7.367944e-02 2.200000e-01 7.337566e-02 2.200000e-01 7.273453e-02
2.400000e-01 7.297027e-02 2.400000e-01 7.267555e-02 2.400000e-01 7.205308e-02
2.600000e-01 7.227015e-02 2.600000e-01 7.198406e-02 2.600000e-01 7.137965e-02
2.800000e-01 7.157912e-02 2.800000e-01 7.130118e-02 2.800000e-01 7.071410e-02
3.000000e-01 7.089717e-02 3.000000e-01 7.062685e-02 3.000000e-01 7.005620e-02
3.200000e-01 7.022423e-02 3.200000e-01 6.996088e-02 3.200000e-01 6.940563e-02
3.400000e-01 6.955962e-02 3.400000e-01 6.930259e-02 3.400000e-01 6.876163e-02
3.600000e-01 6.890366e-02 3.600000e-01 6.865209e-02 3.600000e-01 6.812402e-02
3.800000e-01 6.825621e-02 3.800000e-01 6.800915e-02 3.800000e-01 6.749201e-02
4.000000e-01 6.761646e-02 4.000000e-01 6.737263e-02 4.000000e-01 6.686462e-02
4.200000e-01 6.698385e-02 4.200000e-01 6.674231e-02 4.200000e-01 6.624180e-02
4.400000e-01 6.635895e-02 4.400000e-01 6.611835e-02 4.400000e-01 6.562302e-02
4.600000e-01 6.574150e-02 4.600000e-01 6.550040e-02 4.600000e-01 6.500774e-02
4.800000e-01 6.513130e-02 4.800000e-01 6.488823e-02 4.800000e-01 6.439575e-02
5.000000e-01 6.452828e-02 5.000000e-01 6.428186e-02 5.000000e-01 6.378652e-02
5.200000e-01 6.393241e-02 5.200000e-01 6.368117e-02 5.200000e-01 6.318008e-02
5.400000e-01 6.334372e-02 5.400000e-01 6.308646e-02 5.400000e-01 6.257689e-02
5.600000e-01 6.276247e-02 5.600000e-01 6.249832e-02 5.600000e-01 6.197790e-02
5.800000e-01 6.218884e-02 5.800000e-01 6.191741e-02 5.800000e-01 6.138436e-02
6.000000e-01 6.162345e-02 6.000000e-01 6.134496e-02 6.000000e-01 6.079836e-02
6.200000e-01 6.106651e-02 6.200000e-01 6.078186e-02 6.200000e-01 6.022212e-02
6.400000e-01 6.051839e-02 6.400000e-01 6.022923e-02 6.400000e-01 5.965812e-02
6.600000e-01 5.997914e-02 6.600000e-01 5.968748e-02 6.600000e-01 5.910792e-02
6.800000e-01 5.944793e-02 6.800000e-01 5.915577e-02 6.800000e-01 5.857222e-02
7.000000e-01 5.892366e-02 7.000000e-01 5.863290e-02 7.000000e-01 5.804965e-02
7.200000e-01 5.840507e-02 7.200000e-01 5.811635e-02 7.200000e-01 5.753656e-02
7.400000e-01 5.789043e-02 7.400000e-01 5.760281e-02 7.400000e-01 5.702759e-02
7.600000e-01 5.737857e-02 7.600000e-01 5.708984e-02 7.600000e-01 5.651727e-02
7.800000e-01 5.686914e-02 7.800000e-01 5.657633e-02 7.800000e-01 5.600186e-02
8.000000e-01 5.600813e-02 8.000000e-01 5.574576e-02 8.000000e-01 5.538851e-02
8.200000e-01 5.360864e-02 8.200000e-01 5.348063e-02 8.200000e-01 5.324803e-02
8.400000e-01 5.220012e-02 8.400000e-01 5.221441e-02 8.400000e-01 5.216811e-02
8.600000e-01 5.141023e-02 8.600000e-01 5.155007e-02 8.600000e-01 5.172249e-02
8.800000e-01 5.099280e-02 8.800000e-01 5.126242e-02 8.800000e-01 5.162626e-02
9.000000e-01 5.080985e-02 9.000000e-01 5.114195e-02 9.000000e-01 5.165114e-02
9.200000e-01 5.074313e-02 9.200000e-01 5.110791e-02 9.200000e-01 5.132988e-02
9.400000e-01 5.074550e-02 9.400000e-01 5.112157e-02 9.400000e-01 5.086994e-02
9.600000e-01 5.071874e-02 9.600000e-01 5.072692e-02 9.600000e-01 5.059977e-02
9.800000e-01 5.082320e-02 9.800000e-01 5.082109e-02 9.800000e-01 5.048195e-02
1.000000e+00 5.095519e-02 1.000000e+00 5.086920e-02 1.000000e+00 4.991758e-02
1.020000e+00 5.089481e-02 1.020000e+00 5.033872e-02 1.020000e+00 4.931710e-02
1.040000e+00 5.040834e-02 1.040000e+00 4.981063e-02 1.040000e+00 4.871220e-02
1.060000e+00 4.992889e-02 1.060000e+00 4.929074e-02 1.060000e+00 4.810926e-02
1.080000e+00 4.946523e-02 1.080000e+00 4.878794e-02 1.080000e+00 4.751861e-02
1.100000e+00 4.902338e-02 1.100000e+00 4.831350e-02 1.100000e+00 4.695448e-02
1.120000e+00 4.861025e-02 1.120000e+00 4.787823e-02 1.120000e+00 4.643272e-02
1.140000e+00 4.822733e-02 1.140000e+00 4.748683e-02 1.140000e+00 4.596462e-02
1.160000e+00 4.786966e-02 1.160000e+00 4.713313e-02 1.160000e+00 4.554881e-02
1.180000e+00 4.752762e-02 1.180000e+00 4.680093e-02 1.180000e+00 4.516666e-02
1.200000e+00 4.719086e-02 1.200000e+00 4.647049e-02 1.200000e+00 4.478722e-02
1.220000e+00 4.685100e-02 1.220000e+00 4.612620e-02 1.220000e+00 4.438126e-02
1.240000e+00 4.650356e-02 1.240000e+00 4.576074e-02 1.240000e+00 4.393355e-02
1.260000e+00 4.614904e-02 1.260000e+00 4.537652e-02 1.260000e+00 4.344842e-02
1.280000e+00 4.579281e-02 1.280000e+00 4.498443e-02 1.280000e+00 4.584334e-02
1.300000e+00 4.544354e-02 1.300000e+00 4.460056e-02 1.300000e+00 4.531712e-02
1.320000e+00 4.511031e-02 1.320000e+00 4.424121e-02 1.320000e+00 4.419046e-02
1.340000e+00 4.479998e-02 1.340000e+00 4.391867e-02 1.340000e+00 4.430653e-02
1.360000e+00 4.451606e-02 1.360000e+00 4.363974e-02 1.360000e+00 4.390278e-02
1.380000e+00 4.426323e-02 1.380000e+00 4.335900e-02 1.380000e+00 4.358487e-02
1.400000e+00 4.397967e-02 1.400000e+00 4.484025e-02 1.400000e+00 4.400172e-02
1.420000e+00 4.366684e-02 1.420000e+00 4.457972e-02 1.420000e+00 4.378951e-02
1.440000e+00 4.335880e-02 1.440000e+00 4.433875e-02 1.440000e+00 4.364020e-02
1.460000e+00 4.395287e-02 1.460000e+00 4.411855e-02 1.460000e+00 4.352264e-02
1.480000e+00 4.367371e-02 1.480000e+00 4.356707e-02 1.480000e+00 4.341484e-02
1.500000e+00 4.339875e-02 1.500000e+00 4.363888e-02 1.500000e+00 4.414731e-02
1.520000e+00 4.386391e-02 1.520000e+00 4.348255e-02 1.520000e+00 4.446798e-02
1.540000e+00 4.356158e-02 1.540000e+00 4.404437e-02 1.540000e+00 4.629444e-02
1.560000e+00 4.387370e-02 1.560000e+00 4.357293e-02 1.560000e+00 4.522373e-02
1.580000e+00 4.347962e-02 1.580000e+00 4.335713e-02 1.580000e+00 4.388840e-02
1.600000e+00 4.342074e-02 1.600000e+00 4.357430e-02 1.600000e+00 4.456468e-02
1.620000e+00 4.350131e-02 1.620000e+00 4.343722e-02 1.620000e+00 4.342805e-02
1.640000e+00 4.342386e-02 1.640000e+00 4.356048e-02 1.640000e+00 4.356591e-02
1.660000e+00 4.360368e-02 1.660000e+00 4.412385e-02 1.660000e+00 4.404537e-02
1.680000e+00 4.350233e-02 1.680000e+00 4.368803e-02 1.680000e+00 4.451730e-02
1.700000e+00 4.347582e-02 1.700000e+00 4.335713e-02 1.700000e+00 4.370329e-02
1.720000e+00 4.335742e-02 1.720000e+00 4.367969e-02 1.720000e+00 4.346373e-02
1.740000e+00 4.350895e-02 1.740000e+00 4.358525e-02 1.740000e+00 4.373226e-02
1.760000e+00 4.370400e-02 1.760000e+00 4.338475e-02 1.760000e+00 4.348369e-02
1.780000e+00 4.343859e-02 1.780000e+00 4.380734e-02 1.780000e+00 4.424947e-02
1.800000e+00 4.373193e-02 1.800000e+00 4.347633e-02 1.800000e+00 4.341921e-02
1.820000e+00 4.339072e-02 1.820000e+00 4.417324e-02 1.820000e+00 4.335713e-02
1.840000e+00 4.348064e-02 1.840000e+00 4.341063e-02 1.840000e+00 4.374987e-02
1.860000e+00 4.354293e-02 1.860000e+00 4.349970e-02 1.860000e+00 4.352201e-02
1.880000e+00 4.356663e-02 1.880000e+00 4.347554e-02 1.880000e+00 4.342220e-02
1.900000e+00 4.338964e-02 1.900000e+00 4.335835e-02 1.900000e+00 4.341240e-02
1.920000e+00 4.361215e-02 1.920000e+00 4.343986e-02 1.920000e+00 4.339405e-02
1.940000e+00 4.345787e-02 1.940000e+00 4.344550e-02 1.940000e+00 4.338290e-02
1.960000e+00 4.338577e-02 1.960000e+00 4.341583e-02 1.960000e+00 4.338155e-02
1.980000e+00 4.337515e-02 1.980000e+00 4.339061e-02 1.980000e+00 4.344847e-02
2.000000e+00 4.339704e-02 2.000000e+00 4.384157e-02 2.000000e+00 4.455458e-02
2.020000e+00 4.344115e-02 2.020000e+00 4.339274e-02 2.020000e+00 4.336029e-02
2.040000e+00 4.337408e-02 2.040000e+00 4.381198e-02 2.040000e+00 4.357328e-02
2.060000e+00 4.357133e-02 2.060000e+00 4.337719e-02 2.060000e+00 4.557711e-02
2.080000e+00 4.338046e-02 2.080000e+00 4.394965e-02 2.080000e+00 4.510638e-02
2.100000e+00 4.337444e-02 2.100000e+00 4.352195e-02 2.100000e+00 4.467462e-02
2.120000e+00 4.368930e-02 2.120000e+00 4.346182e-02 2.120000e+00 4.422306e-02
2.140000e+00 4.344173e-02 2.140000e+00 4.380857e-02 2.140000e+00 4.374785e-02
2.160000e+00 4.344580e-02 2.160000e+00 4.354508e-02 2.160000e+00 4.429671e-02
2.180000e+00 4.346875e-02 2.180000e+00 4.365957e-02 2.180000e+00 4.377799e-02
2.200000e+00 4.338590e-02 2.200000e+00 4.367081e-02 2.200000e+00 4.394808e-02
2.220000e+00 4.340065e-02 2.220000e+00 4.335714e-02 2.220000e+00 4.347140e-02
2.240000e+00 4.360360e-02 2.240000e+00 4.382103e-02 2.240000e+00 4.335884e-02
2.260000e+00 4.355659e-02 2.260000e+00 4.347165e-02 2.260000e+00 4.337613e-02
2.280000e+00 4.339383e-02 2.280000e+00 4.374146e-02 2.280000e+00 4.350167e-02
2.300000e+00 4.335713e-02 2.300000e+00 4.374041e-02 2.300000e+00 4.375028e-02
2.320000e+00 4.335713e-02 2.320000e+00 4.400260e-02 2.320000e+00 4.347553e-02
2.340000e+00 4.347298e-02 2.340000e+00 4.346064e-02 2.340000e+00 4.403752e-02
2.360000e+00 4.346195e-02 2.360000e+00 4.335713e-02 2.360000e+00 4.361492e-02
2.380000e+00 4.339470e-02 2.380000e+00 4.349823e-02 2.380000e+00 4.340970e-02
2.400000e+00 4.343675e-02 2.400000e+00 4.351883e-02 2.400000e+00 4.373653e-02
2.420000e+00 4.374020e-02 2.420000e+00 4.343941e-02 2.420000e+00 4.339064e-02
2.440000e+00 4.335958e-02 2.440000e+00 4.370795e-02 2.440000e+00 4.458056e-02
2.460000e+00 4.363882e-02 2.460000e+00 4.393515e-02 2.460000e+00 4.335713e-02
2.480000e+00 4.338650e-02 2.480000e+00 4.390626e-02 2.480000e+00 4.424966e-02
2.500000e+00 4.362916e-02 2.500000e+00 4.372070e-02 2.500000e+00 4.365009e-02
2.520000e+00 4.335713e-02 2.520000e+00 4.342185e-02 2.520000e+00 4.383650e-02
2.540000e+00 4.343146e-02 2.540000e+00 4.349481e-02 2.540000e+00 4.386957e-02
2.560000e+00 4.341465e-02 2.560000e+00 4.345158e-02 2.560000e+00 4.366640e-02
2.580000e+00 4.341845e-02 2.580000e+00 4.348253e-02 2.580000e+00 4.344045e-02
2.600000e+00 4.355332e-02 2.600000e+00 4.386285e-02 2.600000e+00 4.372075e-02
2.620000e+00 4.337411e-02 2.620000e+00 4.368119e-02 2.620000e+00 4.353783e-02
2.640000e+00 4.347479e-02 2.640000e+00 4.366310e-02 2.640000e+00 4.369470e-02
2.660000e+00 4.361708e-02 2.660000e+00 4.344414e-02 2.660000e+00 4.356434e-02
2.680000e+00 4.351972e-02 2.680000e+00 4.363079e-02 2.680000e+00 4.342379e-02
2.700000e+00 4.336859e-02 2.700000e+00 4.354410e-02 2.700000e+00 4.376534e-02
2.720000e+00 4.353276e-02 2.720000e+00 4.343926e-02 2.720000e+00 4.361363e-02
2.740000e+00 4.355055e-02 2.740000e+00 4.344395e-02 2.740000e+00 4.338570e-02
2.760000e+00 4.340500e-02 2.760000e+00 4.352445e-02 2.760000e+00 4.457196e-02
2.780000e+00 4.342116e-02 2.780000e+00 4.368955e-02 2.780000e+00 4.441484e-02
2.800000e+00 4.338517e-02 2.800000e+00 4.371772e-02 2.800000e+00 4.426653e-02
2.820000e+00 4.350041e-02 2.820000e+00 4.350545e-02 2.820000e+00 4.379742e-02
2.840000e+00 4.359045e-02 2.840000e+00 4.457853e-02 2.840000e+00 4.388836e-02
2.860000e+00 4.343100e-02 2.860000e+00 4.438595e-02 2.860000e+00 4.396796e-02
2.880000e+00 4.339682e-02 2.880000e+00 4.382656e-02 2.880000e+00 4.381267e-02
2.900000e+00 4.337862e-02 2.900000e+00 4.422595e-02 2.900000e+00 4.347454e-02
2.920000e+00 4.344075e-02 2.920000e+00 4.388949e-02 2.920000e+00 4.364078e-02
2.940000e+00 4.342105e-02 2.940000e+00 4.338445e-02 2.940000e+00 4.344624e-02
2.960000e+00 4.353107e-02 2.960000e+00 4.407216e-02 2.960000e+00 4.335713e-02
2.980000e+00 4.347804e-02 2.980000e+00 4.381161e-02 2.980000e+00 4.335784e-02
3.000000e+00 4.349773e-02 3.000000e+00 4.339427e-02 3.000000e+00 4.339608e-02
3.020000e+00 4.351083e-02 3.020000e+00 4.381626e-02 3.020000e+00 4.335713e-02
3.040000e+00 4.339745e-02 3.040000e+00 4.360565e-02 3.040000e+00 4.414409e-02
3.060000e+00 4.356492e-02 3.060000e+00 4.367330e-02 3.060000e+00 4.369684e-02
3.080000e+00 4.345228e-02 3.080000e+00 4.353583e-02 3.080000e+00 4.404157e-02
3.100000e+00 4.339914e-02 3.100000e+00 4.346925e-02 3.100000e+00 4.504395e-02
3.120000e+00 4.339818e-02 3.120000e+00 4.343830e-02 3.120000e+00 4.479218e-02
3.140000e+00 4.335822e-02 3.140000e+00 4.339226e-02 3.140000e+00 4.450040e-02
3.160000e+00 4.358542e-02 3.160000e+00 4.354136e-02 3.160000e+00 4.420780e-02
3.180000e+00 4.345406e-02 3.180000e+00 4.350693e-02 3.180000e+00 4.392379e-02
3.200000e+00 4.336283e-02 3.200000e+00 4.343610e-02 3.200000e+00 4.364135e-02
3.220000e+00 4.339245e-02 3.220000e+00 4.352036e-02 3.220000e+00 4.345252e-02
3.240000e+00 4.342167e-02 3.240000e+00 4.346737e-02 3.240000e+00 4.386383e-02
3.260000e+00 4.345454e-02 3.260000e+00 4.338069e-02 3.260000e+00 4.341613e-02
3.280000e+00 4.337678e-02 3.280000e+00 4.364494e-02 3.280000e+00 4.349287e-02
3.300000e+00 4.335995e-02 3.300000e+00 4.362827e-02 3.300000e+00 4.336265e-02
3.320000e+00 4.345084e-02 3.320000e+00 4.338117e-02 3.320000e+00 4.345681e-02
3.340000e+00 4.340031e-02 3.340000e+00 4.358421e-02 3.340000e+00 4.363785e-02
3.360000e+00 4.343317e-02 3.360000e+00 4.361372e-02 3.360000e+00 4.391545e-02
3.380000e+00 4.338760e-02 3.380000e+00 4.342745e-02 3.380000e+00 4.370765e-02
3.400000e+00 4.336804e-02 3.400000e+00 4.350255e-02 3.400000e+00 4.360122e-02
3.420000e+00 4.354064e-02 3.420000e+00 4.343087e-02 3.420000e+00 4.365596e-02
3.440000e+00 4.345117e-02 3.440000e+00 4.358497e-02 3.440000e+00 4.458411e-02
3.460000e+00 4.338757e-02 3.460000e+00 4.335826e-02 3.460000e+00 4.473173e-02
3.480000e+00 4.347936e-02 3.480000e+00 4.380923e-02 3.480000e+00 4.487193e-02
3.500000e+00 4.336526e-02 3.500000e+00 4.352987e-02 3.500000e+00 4.500292e-02
3.520000e+00 4.339933e-02 3.520000e+00 4.338126e-02 3.520000e+00 4.505143e-02
3.540000e+00 4.364893e-02 3.540000e+00 4.337702e-02 3.540000e+00 4.459259e-02
3.560000e+00 4.348370e-02 3.560000e+00 4.337108e-02 3.560000e+00 4.409884e-02
3.580000e+00 4.338972e-02 3.580000e+00 4.360003e-02 3.580000e+00 4.359272e-02
3.600000e+00 4.344129e-02 3.600000e+00 4.371136e-02 3.600000e+00 4.336089e-02
3.620000e+00 4.353980e-02 3.620000e+00 4.380936e-02 3.620000e+00 4.582258e-02
3.640000e+00 4.356477e-02 3.640000e+00 4.369077e-02 3.640000e+00 4.526629e-02
3.660000e+00 4.368090e-02 3.660000e+00 4.374945e-02 3.660000e+00 4.344836e-02
3.680000e+00 4.336057e-02 3.680000e+00 4.341621e-02 3.680000e+00 4.599371e-02
3.700000e+00 4.358501e-02 3.700000e+00 4.352567e-02 3.700000e+00 4.589113e-02
3.720000e+00 4.362171e-02 3.720000e+00 4.385238e-02 3.720000e+00 4.598948e-02
3.740000e+00 4.335902e-02 3.740000e+00 4.365781e-02 3.740000e+00 4.497407e-02
3.760000e+00 4.363054e-02 3.760000e+00 4.351897e-02 3.760000e+00 4.402837e-02
3.780000e+00 4.337478e-02 3.780000e+00 4.345258e-02 3.780000e+00 4.464550e-02
3.800000e+00 4.346624e-02 3.800000e+00 4.345470e-02 3.800000e+00 4.358610e-02
3.820000e+00 4.361376e-02 3.820000e+00 4.350277e-02 3.820000e+00 4.609100e-02
3.840000e+00 4.346422e-02 3.840000e+00 4.355080e-02 3.840000e+00 4.459110e-02
3.860000e+00 4.372985e-02 3.860000e+00 4.354279e-02 3.860000e+00 4.411186e-02
3.880000e+00 4.357500e-02 3.880000e+00 4.343984e-02 3.880000e+00 4.369337e-02
3.900000e+00 4.336518e-02 3.900000e+00 4.361523e-02 3.900000e+00 4.402943e-02
3.920000e+00 4.368281e-02 3.920000e+00 4.466114e-02 3.920000e+00 4.347799e-02
3.940000e+00 4.360797e-02 3.940000e+00 4.374639e-02 3.940000e+00 4.571189e-02
3.960000e+00 4.362223e-02 3.960000e+00 4.382475e-02 3.960000e+00 4.589154e-02
3.980000e+00 4.353655e-02 3.980000e+00 4.349716e-02 3.980000e+00 4.497404e-02
4.000000e+00 4.339382e-02 4.000000e+00 4.345028e-02 4.000000e+00 4.363737e-02
4.020000e+00 4.341452e-02 4.020000e+00 4.342077e-02 4.020000e+00 4.343486e-02
4.040000e+00 4.341991e-02 4.040000e+00 4.340103e-02 4.040000e+00 4.412691e-02
4.060000e+00 4.336188e-02 4.060000e+00 4.336340e-02 4.060000e+00 4.365515e-02
4.080000e+00 4.336902e-02 4.080000e+00 4.336232e-02 4.080000e+00 4.369991e-02
4.100000e+00 4.337742e-02 4.100000e+00 4.335713e-02 4.100000e+00 4.352369e-02
4.120000e+00 4.336291e-02 4.120000e+00 4.335713e-02 4.120000e+00 4.343034e-02
4.140000e+00 4.336303e-02 4.140000e+00 4.335713e-02 4.140000e+00 4.345324e-02
4.160000e+00 4.337870e-02 4.160000e+00 4.339775e-02 4.160000e+00 4.341911e-02
4.180000e+00 4.337709e-02 4.180000e+00 4.341289e-02 4.180000e+00 4.340674e-02
4.200000e+00 4.336494e-02 4.200000e+00 4.348328e-02 4.200000e+00 4.347021e-02
4.220000e+00 4.336006e-02 4.220000e+00 4.340100e-02 4.220000e+00 4.399416e-02
4.240000e+00 4.340854e-02 4.240000e+00 4.340004e-02 4.240000e+00 4.341863e-02
4.260000e+00 4.337954e-02 4.260000e+00 4.353471e-02 4.260000e+00 4.428899e-02
4.280000e+00 4.341352e-02 4.280000e+00 4.356585e-02 4.280000e+00 4.441692e-02
4.300000e+00 4.341034e-02 4.300000e+00 4.359266e-02 4.300000e+00 4.369977e-02
4.320000e+00 4.338355e-02 4.320000e+00 4.359900e-02 4.320000e+00 4.393409e-02
4.340000e+00 4.335863e-02 4.340000e+00 4.360672e-02 4.340000e+00 4.372574e-02
4.360000e+00 4.341166e-02 4.360000e+00 4.411158e-02 4.360000e+00 4.377460e-02
4.380000e+00 4.348232e-02 4.380000e+00 4.360020e-02 4.380000e+00 4.335884e-02
4.400000e+00 4.347968e-02 4.400000e+00 4.350674e-02 4.400000e+00 4.348927e-02
4.420000e+00 4.338242e-02 4.420000e+00 4.402372e-02 4.420000e+00 4.347312e-02
4.440000e+00 4.335896e-02 4.440000e+00 4.359227e-02 4.440000e+00 4.412557e-02
4.460000e+00 4.338546e-02 4.460000e+00 4.448608e-02 4.460000e+00 4.353727e-02
4.480000e+00 4.351126e-02 4.480000e+00 4.410795e-02 4.480000e+00 4.361813e-02
4.500000e+00 4.347986e-02 4.500000e+00 4.370898e-02 4.500000e+00 4.404057e-02
4.520000e+00 4.336802e-02 4.520000e+00 4.371713e-02 4.520000e+00 4.342321e-02
4.540000e+00 4.345362e-02 4.540000e+00 4.383759e-02 4.540000e+00 4.365192e-02
4.560000e+00 4.335713e-02 4.560000e+00 4.375686e-02 4.560000e+00 4.391911e-02
4.580000e+00 4.352963e-02 4.580000e+00 4.347731e-02 4.580000e+00 4.436733e-02
4.600000e+00 4.337749e-02 4.600000e+00 4.340320e-02 4.600000e+00 4.346598e-02
4.620000e+00 4.346903e-02 4.620000e+00 4.336000e-02 4.620000e+00 4.421436e-02
4.640000e+00 4.345126e-02 4.640000e+00 4.339151e-02 4.640000e+00 4.335713e-02
4.660000e+00 4.335713e-02 4.660000e+00 4.336250e-02 4.660000e+00 4.335713e-02
4.680000e+00 4.337525e-02 4.680000e+00 4.360543e-02 4.680000e+00 4.372556e-02
4.700000e+00 4.342845e-02 4.700000e+00 4.335713e-02 4.700000e+00 4.479013e-02
4.720000e+00 4.339437e-02 4.720000e+00 4.381327e-02 4.720000e+00 4.410614e-02
4.740000e+00 4.337016e-02 4.740000e+00 4.337909e-02 4.740000e+00 4.358489e-02
4.760000e+00 4.342988e-02 4.760000e+00 4.379456e-02 4.760000e+00 4.337541e-02
4.780000e+00 4.337230e-02 4.780000e+00 4.344337e-02 4.780000e+00 4.347419e-02
4.800000e+00 4.336459e-02 4.800000e+00 4.364718e-02 4.800000e+00 4.347584e-02
4.820000e+00 4.336146e-02 4.820000e+00 4.345162e-02 4.820000e+00 4.371549e-02
4.840000e+00 4.355639e-02 4.840000e+00 4.342118e-02 4.840000e+00 4.364317e-02
4.860000e+00 4.338601e-02 4.860000e+00 4.335713e-02 4.860000e+00 4.384762e-02
4.880000e+00 4.346185e-02 4.880000e+00 4.357177e-02 4.880000e+00 4.392916e-02
4.900000e+00 4.338987e-02 4.900000e+00 4.352075e-02 4.900000e+00 4.407466e-02
4.920000e+00 4.345705e-02 4.920000e+00 4.354983e-02 4.920000e+00 4.424596e-02
4.940000e+00 4.340687e-02 4.940000e+00 4.402282e-02 4.940000e+00 4.439483e-02
4.960000e+00 4.364929e-02 4.960000e+00 4.398384e-02 4.960000e+00 4.456572e-02
4.980000e+00 4.343481e-02 4.980000e+00 4.401318e-02 4.980000e+00 4.465788e-02
5.000000e+00 4.339954e-02 5.000000e+00 4.409594e-02 5.000000e+00 4.464294e-02
5.020000e+00 4.371793e-02 5.020000e+00 4.379482e-02 5.020000e+00 4.450995e-02
5.040000e+00 4.337213e-02 5.040000e+00 4.401133e-02 5.040000e+00 4.427210e-02
5.060000e+00 4.344562e-02 5.060000e+00 4.372631e-02 5.060000e+00 4.396116e-02
5.080000e+00 4.362045e-02 5.080000e+00 4.339622e-02 5.080000e+00 4.360924e-02
5.100000e+00 4.351941e-02 5.100000e+00 4.382504e-02 5.100000e+00 4.391295e-02
5.120000e+00 4.350378e-02 5.120000e+00 4.344085e-02 5.120000e+00 4.403502e-02
5.140000e+00 4.370429e-02 5.140000e+00 4.428043e-02 5.140000e+00 4.369347e-02
5.160000e+00 4.337716e-02 5.160000e+00 4.406098e-02 5.160000e+00 4.357517e-02
5.180000e+00 4.343579e-02 5.180000e+00 4.390800e-02 5.180000e+00 4.362495e-02
5.200000e+00 4.375338e-02 5.200000e+00 4.384591e-02 5.200000e+00 4.345498e-02
5.220000e+00 4.338159e-02 5.220000e+00 4.384901e-02 5.220000e+00 4.335713e-02
5.240000e+00 4.344882e-02 5.240000e+00 4.380677e-02 5.240000e+00 4.352203e-02
5.260000e+00 4.341411e-02 5.260000e+00 4.369633e-02 5.260000e+00 4.368675e-02
5.280000e+00 4.337246e-02 5.280000e+00 4.359413e-02 5.280000e+00 4.362179e-02
5.300000e+00 4.342356e-02 5.300000e+00 4.349005e-02 5.300000e+00 4.350464e-02
5.320000e+00 4.373983e-02 5.320000e+00 4.335713e-02 5.320000e+00 4.344810e-02
5.340000e+00 4.341406e-02 5.340000e+00 4.335713e-02 5.340000e+00 4.342190e-02
5.360000e+00 4.402242e-02 5.360000e+00 4.335775e-02 5.360000e+00 4.344787e-02
5.380000e+00 4.360465e-02 5.380000e+00 4.403525e-02 5.380000e+00 4.369785e-02
5.400000e+00 4.381857e-02 5.400000e+00 4.422407e-02 5.400000e+00 4.427953e-02
5.420000e+00 4.363901e-02 5.420000e+00 4.432699e-02 5.420000e+00 4.402394e-02
5.440000e+00 4.340965e-02 5.440000e+00 4.386299e-02 5.440000e+00 4.377204e-02
5.460000e+00 4.343800e-02 5.460000e+00 4.338662e-02 5.460000e+00 4.352901e-02
5.480000e+00 4.348760e-02 5.480000e+00 4.386082e-02 5.480000e+00 4.547842e-02
5.500000e+00 4.343444e-02 5.500000e+00 4.363025e-02 5.500000e+00 4.527198e-02
5.520000e+00 4.347249e-02 5.520000e+00 4.410008e-02 5.520000e+00 4.441762e-02
5.540000e+00 4.339576e-02 5.540000e+00 4.389700e-02 5.540000e+00 4.344442e-02
5.560000e+00 4.366510e-02 5.560000e+00 4.370539e-02 5.560000e+00 4.367862e-02
5.580000e+00 4.356102e-02 5.580000e+00 4.352501e-02 5.580000e+00 4.373667e-02
5.600000e+00 4.340732e-02 5.600000e+00 4.336559e-02 5.600000e+00 4.335713e-02
5.620000e+00 4.335977e-02 5.620000e+00 4.370964e-02 5.620000e+00 4.335713e-02
5.640000e+00 4.351325e-02 5.640000e+00 4.357720e-02 5.640000e+00 4.421359e-02
5.660000e+00 4.342023e-02 5.660000e+00 4.348104e-02 5.660000e+00 4.376791e-02
5.680000e+00 4.343877e-02 5.680000e+00 4.340019e-02 5.680000e+00 4.359687e-02
5.700000e+00 4.343914e-02 5.700000e+00 4.342237e-02 5.700000e+00 4.397763e-02
5.720000e+00 4.349157e-02 5.720000e+00 4.341369e-02 5.720000e+00 4.388053e-02
5.740000e+00 4.338990e-02 5.740000e+00 4.345544e-02 5.740000e+00 4.335713e-02
5.760000e+00 4.347628e-02 5.760000e+00 4.348660e-02 5.760000e+00 4.335713e-02
5.780000e+00 4.338077e-02 5.780000e+00 4.371337e-02 5.780000e+00 4.335730e-02
5.800000e+00 4.347913e-02 5.800000e+00 4.340891e-02 5.800000e+00 4.349627e-02
5.820000e+00 4.347066e-02 5.820000e+00 4.344292e-02 5.820000e+00 4.339683e-02
5.840000e+00 4.354361e-02 5.840000e+00 4.338527e-02 5.840000e+00 4.337450e-02
5.860000e+00 4.347740e-02 5.860000e+00 4.383727e-02 5.860000e+00 4.339760e-02
5.880000e+00 4.343963e-02 5.880000e+00 4.340490e-02 5.880000e+00 4.362134e-02
5.900000e+00 4.342165e-02 5.900000e+00 4.377798e-02 5.900000e+00 4.339069e-02
5.920000e+00 4.347222e-02 5.920000e+00 4.368040e-02 5.920000e+00 4.335713e-02
5.940000e+00 4.348515e-02 5.940000e+00 4.349789e-02 5.940000e+00 4.335715e-02
5.960000e+00 4.352304e-02 5.960000e+00 4.349141e-02 5.960000e+00 4.369810e-02
5.980000e+00 4.339441e-02 5.980000e+00 4.339445e-02 5.980000e+00 4.341684e-02
6.000000e+00 4.343875e-02 6.000000e+00 4.348025e-02 6.000000e+00 4.362641e-02
6.020000e+00 4.342239e-02 6.020000e+00 4.356821e-02 6.020000e+00 4.341272e-02
6.040000e+00 4.363334e-02 6.040000e+00 4.350763e-02 6.040000e+00 4.385680e-02
6.060000e+00 4.356283e-02 6.060000e+00 4.341575e-02 6.060000e+00 4.377386e-02
6.080000e+00 4.335759e-02 6.080000e+00 4.336078e-02 6.080000e+00 4.371764e-02
6.100000e+00 4.342152e-02 6.100000e+00 4.346818e-02 6.100000e+00 4.344159e-02
6.120000e+00 4.344599e-02 6.120000e+00 4.348356e-02 6.120000e+00 4.425491e-02
6.140000e+00 4.335713e-02 6.140000e+00 4.345281e-02 6.140000e+00 4.359928e-02
6.160000e+00 4.335713e-02 6.160000e+00 4.337831e-02 6.160000e+00 4.351834e-02
6.180000e+00 4.338255e-02 6.180000e+00 4.399135e-02 6.180000e+00 4.370415e-02
6.200000e+00 4.335715e-02 6.200000e+00 4.357934e-02 6.200000e+00 4.353122e-02
6.220000e+00 4.336668e-02 6.220000e+00 4.344700e-02 6.220000e+00 4.376646e-02
6.240000e+00 4.338935e-02 6.240000e+00 4.346198e-02 6.240000e+00 4.336176e-02
6.260000e+00 4.341700e-02 6.260000e+00 4.354718e-02 6.260000e+00 4.338126e-02
6.280000e+00 4.337844e-02 6.280000e+00 4.335785e-02 6.280000e+00 4.353596e-02
6.300000e+00 4.339592e-02 6.300000e+00 4.439383e-02 6.300000e+00 4.415497e-02
6.320000e+00 4.336108e-02 6.320000e+00 4.354075e-02 6.320000e+00 4.454901e-02
6.340000e+00 4.338483e-02 6.340000e+00 4.354850e-02 6.340000e+00 4.441334e-02
6.360000e+00 4.338912e-02 6.360000e+00 4.358770e-02 6.360000e+00 4.365971e-02
6.380000e+00 4.344062e-02 6.380000e+00 4.340684e-02 6.380000e+00 4.479087e-02
6.400000e+00 4.339505e-02 6.400000e+00 4.369923e-02 6.400000e+00 4.336872e-02
6.420000e+00 4.355872e-02 6.420000e+00 4.335901e-02 6.420000e+00 4.399229e-02
6.440000e+00 4.342840e-02 6.440000e+00 4.352938e-02 6.440000e+00 4.366420e-02
6.460000e+00 4.339608e-02 6.460000e+00 4.343866e-02 6.460000e+00 4.378031e-02
6.480000e+00 4.337805e-02 6.480000e+00 4.353183e-02 6.480000e+00 4.391665e-02
6.500000e+00 4.341410e-02 6.500000e+00 4.345887e-02 6.500000e+00 4.384404e-02
6.520000e+00 4.348551e-02 6.520000e+00 4.356995e-02 6.520000e+00 4.392090e-02
6.540000e+00 4.336784e-02 6.540000e+00 4.345989e-02 6.540000e+00 4.374830e-02
6.560000e+00 4.337921e-02 6.560000e+00 4.419414e-02 6.560000e+00 4.407855e-02
6.580000e+00 4.352815e-02 6.580000e+00 4.367829e-02 6.580000e+00 4.345357e-02
6.600000e+00 4.339298e-02 6.600000e+00 4.358080e-02 6.600000e+00 4.354392e-02
6.620000e+00 4.338138e-02 6.620000e+00 4.407007e-02 6.620000e+00 4.341909e-02
6.640000e+00 4.338592e-02 6.640000e+00 4.379699e-02 6.640000e+00 4.340566e-02
6.660000e+00 4.363274e-02 6.660000e+00 4.355343e-02 6.660000e+00 4.335713e-02
6.680000e+00 4.337571e-02 6.680000e+00 4.339504e-02 6.680000e+00 4.364294e-02
6.700000e+00 4.338416e-02 6.700000e+00 4.355045e-02 6.700000e+00 4.339173e-02
6.720000e+00 4.345369e-02 6.720000e+00 4.345904e-02 6.720000e+00 4.378171e-02
6.740000e+00 4.341591e-02 6.740000e+00 4.361149e-02 6.740000e+00 4.365057e-02
6.760000e+00 4.347930e-02 6.760000e+00 4.349187e-02 6.760000e+00 4.339555e-02
6.780000e+00 4.337297e-02 6.780000e+00 4.357234e-02 6.780000e+00 4.451117e-02
6.800000e+00 4.336837e-02 6.800000e+00 4.351498e-02 6.800000e+00 4.366225e-02
6.820000e+00 4.337980e-02 6.820000e+00 4.384106e-02 6.820000e+00 4.371941e-02
6.840000e+00 4.344987e-02 6.840000e+00 4.361824e-02 6.840000e+00 4.459185e-02
6.860000e+00 4.344999e-02 6.860000e+00 4.365550e-02 6.860000e+00 4.349578e-02
6.880000e+00 4.337177e-02 6.880000e+00 4.337993e-02 6.880000e+00 4.370375e-02
6.900000e+00 4.342766e-02 6.900000e+00 4.344492e-02 6.900000e+00 4.336174e-02
6.920000e+00 4.349999e-02 6.920000e+00 4.339664e-02 6.920000e+00 4.394845e-02
6.940000e+00 4.335989e-02 6.940000e+00 4.384119e-02 6.940000e+00 4.396058e-02
6.960000e+00 4.341668e-02 6.960000e+00 4.365855e-02 6.960000e+00 4.415733e-02
6.980000e+00 4.335713e-02 6.980000e+00 4.344516e-02 6.980000e+00 4.365536e-02
7.000000e+00 4.335736e-02 7.000000e+00 4.349148e-02 7.000000e+00 4.344923e-02
7.020000e+00 4.335722e-02 7.020000e+00 4.338332e-02 7.020000e+00 4.339973e-02
7.040000e+00 4.336072e-02 7.040000e+00 4.349323e-02 7.040000e+00 4.339802e-02
7.060000e+00 4.336676e-02 7.060000e+00 4.337739e-02 7.060000e+00 4.336132e-02
7.080000e+00 4.335985e-02 7.080000e+00 4.339716e-02 7.080000e+00 4.341249e-02
7.100000e+00 4.337532e-02 7.100000e+00 4.336400e-02 7.100000e+00 4.392883e-02
7.120000e+00 4.336863e-02 7.120000e+00 4.345100e-02 7.120000e+00 4.356925e-02
7.140000e+00 4.335806e-02 7.140000e+00 4.362127e-02 7.140000e+00 4.363649e-02
7.160000e+00 4.335713e-02 7.160000e+00 4.340247e-02 7.160000e+00 4.335713e-02
7.180000e+00 4.336204e-02 7.180000e+00 4.340979e-02 7.180000e+00 4.335804e-02
7.200000e+00 4.336004e-02 7.200000e+00 4.341113e-02 7.200000e+00 4.345050e-02
7.220000e+00 4.335713e-02 7.220000e+00 4.341350e-02 7.220000e+00 4.430448e-02
7.240000e+00 4.335742e-02 7.240000e+00 4.343532e-02 7.240000e+00 4.380709e-02
7.260000e+00 4.335795e-02 7.260000e+00 4.336329e-02 7.260000e+00 4.401875e-02
7.280000e+00 4.335745e-02 7.280000e+00 4.349751e-02 7.280000e+00 4.336955e-02
7.300000e+00 4.336073e-02 7.300000e+00 4.350065e-02 7.300000e+00 4.353200e-02
7.320000e+00 4.335941e-02 7.320000e+00 4.353868e-02 7.320000e+00 4.344107e-02
7.340000e+00 4.336171e-02 7.340000e+00 4.356142e-02 7.340000e+00 4.347765e-02
7.360000e+00 4.336070e-02 7.360000e+00 4.337380e-02 7.360000e+00 4.338711e-02
7.380000e+00 4.335713e-02 7.380000e+00 4.344097e-02 7.380000e+00 4.349351e-02
7.400000e+00 4.335713e-02 7.400000e+00 4.364436e-02 7.400000e+00 4.336205e-02
7.420000e+00 4.336842e-02 7.420000e+00 4.336897e-02 7.420000e+00 4.336344e-02
7.440000e+00 4.335964e-02 7.440000e+00 4.337440e-02 7.440000e+00 4.341767e-02
7.460000e+00 4.335713e-02 7.460000e+00 4.361765e-02 7.460000e+00 4.362620e-02
7.480000e+00 4.336623e-02 7.480000e+00 4.351473e-02 7.480000e+00 4.352554e-02
7.500000e+00 4.339311e-02 7.500000e+00 4.343520e-02 7.500000e+00 4.339530e-02
7.520000e+00 4.338741e-02 7.520000e+00 4.363511e-02 7.520000e+00 4.361925e-02
7.540000e+00 4.337308e-02 7.540000e+00 4.353669e-02 7.540000e+00 4.381608e-02
7.560000e+00 4.335713e-02 7.560000e+00 4.340331e-02 7.560000e+00 4.347663e-02
7.580000e+00 4.338511e-02 7.580000e+00 4.367010e-02 7.580000e+00 4.361697e-02
7.600000e+00 4.335713e-02 7.600000e+00 4.350224e-02 7.600000e+00 4.368530e-02
7.620000e+00 4.335944e-02 7.620000e+00 4.345134e-02 7.620000e+00 4.399913e-02
7.640000e+00 4.335723e-02 7.640000e+00 4.338852e-02 7.640000e+00 4.448701e-02
7.660000e+00 4.336589e-02 7.660000e+00 4.335786e-02 7.660000e+00 4.427685e-02
7.680000e+00 4.336634e-02 7.680000e+00 4.336127e-02 7.680000e+00 4.345940e-02
7.700000e+00 4.337489e-02 7.700000e+00 4.336376e-02 7.700000e+00 4.366466e-02
7.720000e+00 4.336198e-02 7.720000e+00 4.335786e-02 7.720000e+00 4.384059e-02
7.740000e+00 4.339045e-02 7.740000e+00 4.335713e-02 7.740000e+00 4.464571e-02
7.760000e+00 4.338499e-02 7.760000e+00 4.348851e-02 7.760000e+00 4.409082e-02
7.780000e+00 4.357527e-02 7.780000e+00 4.343617e-02 7.780000e+00 4.377151e-02
7.800000e+00 4.346476e-02 7.800000e+00 4.335977e-02 7.800000e+00 4.360701e-02
7.820000e+00 4.338118e-02 7.820000e+00 4.362520e-02 7.820000e+00 4.357064e-02
7.840000e+00 4.343853e-02 7.840000e+00 4.345822e-02 7.840000e+00 4.361523e-02
7.860000e+00 4.339937e-02 7.860000e+00 4.349918e-02 7.860000e+00 4.365535e-02
7.880000e+00 4.336280e-02 7.880000e+00 4.372775e-02 7.880000e+00 4.360001e-02
7.900000e+00 4.336479e-02 7.900000e+00 4.351647e-02 7.900000e+00 4.363672e-02
7.920000e+00 4.340875e-02 7.920000e+00 4.388198e-02 7.920000e+00 4.358925e-02
7.940000e+00 4.338572e-02 7.940000e+00 4.363774e-02 7.940000e+00 4.357492e-02
7.960000e+00 4.335720e-02 7.960000e+00 4.350100e-02 7.960000e+00 4.439013e-02
7.980000e+00 4.338166e-02 7.980000e+00 4.344722e-02 7.980000e+00 4.358515e-02
8.000000e+00 4.342319e-02 8.000000e+00 4.347415e-02 8.000000e+00 4.354621e-02
8.020000e+00 4.335713e-02 8.020000e+00 4.359799e-02 8.020000e+00 4.335713e-02
8.040000e+00 4.338195e-02 8.040000e+00 4.347690e-02 8.040000e+00 4.341636e-02
8.060000e+00 4.343180e-02 8.060000e+00 4.353458e-02 8.060000e+00 4.343553e-02
8.080000e+00 4.338911e-02 8.080000e+00 4.360128e-02 8.080000e+00 4.348482e-02
8.100000e+00 4.337509e-02 8.100000e+00 4.343696e-02 8.100000e+00 4.344433e-02
8.120000e+00 4.337415e-02 8.120000e+00 4.347899e-02 8.120000e+00 4.339221e-02
8.140000e+00 4.345706e-02 8.140000e+00 4.373873e-02 8.140000e+00 4.339460e-02
8.160000e+00 4.337718e-02 8.160000e+00 4.342553e-02 8.160000e+00 4.337972e-02
8.180000e+00 4.343510e-02 8.180000e+00 4.347306e-02 8.180000e+00 4.336010e-02
8.200000e+00 4.340829e-02 8.200000e+00 4.338782e-02 8.200000e+00 4.337651e-02
8.220000e+00 4.339082e-02 8.220000e+00 4.336398e-02 8.220000e+00 4.362555e-02
8.240000e+00 4.336929e-02 8.240000e+00 4.341458e-02 8.240000e+00 4.351142e-02
8.260000e+00 4.337678e-02 8.260000e+00 4.342620e-02 8.260000e+00 4.340387e-02
8.280000e+00 4.337562e-02 8.280000e+00 4.336342e-02 8.280000e+00 4.336258e-02
8.300000e+00 4.342040e-02 8.300000e+00 4.371740e-02 8.300000e+00 4.339273e-02
8.320000e+00 4.345755e-02 8.320000e+00 4.372641e-02 8.320000e+00 4.338228e-02
8.340000e+00 4.340028e-02 8.340000e+00 4.365881e-02 8.340000e+00 4.338675e-02
8.360000e+00 4.353386e-02 8.360000e+00 4.339404e-02 8.360000e+00 4.337420e-02
8.380000e+00 4.346120e-02 8.380000e+00 4.375019e-02 8.380000e+00 4.342894e-02
8.400000e+00 4.335812e-02 8.400000e+00 4.352835e-02 8.400000e+00 4.341058e-02
8.420000e+00 4.337365e-02 8.420000e+00 4.355881e-02 8.420000e+00 4.343248e-02
8.440000e+00 4.338400e-02 8.440000e+00 4.335713e-02 8.440000e+00 4.344013e-02
8.460000e+00 4.338730e-02 8.460000e+00 4.344435e-02 8.460000e+00 4.346219e-02
8.480000e+00 4.362232e-02 8.480000e+00 4.347295e-02 8.480000e+00 4.342702e-02
8.500000e+00 4.335809e-02 8.500000e+00 4.340387e-02 8.500000e+00 4.349170e-02
8.520000e+00 4.335733e-02 8.520000e+00 4.349262e-02 8.520000e+00 4.354133e-02
8.540000e+00 4.337022e-02 8.540000e+00 4.345036e-02 8.540000e+00 4.357483e-02
8.560000e+00 4.338383e-02 8.560000e+00 4.351358e-02 8.560000e+00 4.359178e-02
8.580000e+00 4.346987e-02 8.580000e+00 4.337668e-02 8.580000e+00 4.343116e-02
8.600000e+00 4.337356e-02 8.600000e+00 4.350172e-02 8.600000e+00 4.356703e-02
8.620000e+00 4.347040e-02 8.620000e+00 4.340421e-02 8.620000e+00 4.349204e-02
8.640000e+00 4.336778e-02 8.640000e+00 4.347973e-02 8.640000e+00 4.360286e-02
8.660000e+00 4.343395e-02 8.660000e+00 4.337981e-02 8.660000e+00 4.345154e-02
8.680000e+00 4.343941e-02 8.680000e+00 4.343015e-02 8.680000e+00 4.348671e-02
8.700000e+00 4.336693e-02 8.700000e+00 4.342147e-02 8.700000e+00 4.336740e-02
8.720000e+00 4.342285e-02 8.720000e+00 4.338222e-02 8.720000e+00 4.338021e-02
8.740000e+00 4.339891e-02 8.740000e+00 4.347768e-02 8.740000e+00 4.337824e-02
8.760000e+00 4.342404e-02 8.760000e+00 4.352486e-02 8.760000e+00 4.339426e-02
8.780000e+00 4.365120e-02 8.780000e+00 4.359053e-02 8.780000e+00 4.360035e-02
8.800000e+00 4.338519e-02 8.800000e+00 4.345807e-02 8.800000e+00 4.351124e-02
8.820000e+00 4.342596e-02 8.820000e+00 4.357683e-02 8.820000e+00 4.348941e-02
8.840000e+00 4.337768e-02 8.840000e+00 4.340696e-02 8.840000e+00 4.349433e-02
8.860000e+00 4.342062e-02 8.860000e+00 4.337660e-02 8.860000e+00 4.354585e-02
8.880000e+00 4.342520e-02 8.880000e+00 4.340435e-02 8.880000e+00 4.336298e-02
8.900000e+00 4.338623e-02 8.900000e+00 4.358712e-02 8.900000e+00 4.335713e-02
8.920000e+00 4.346516e-02 8.920000e+00 4.340535e-02 8.920000e+00 4.336783e-02
8.940000e+00 4.354907e-02 8.940000e+00 4.338739e-02 8.940000e+00 4.343585e-02
8.960000e+00 4.336045e-02 8.960000e+00 4.346196e-02 8.960000e+00 4.336837e-02
8.980000e+00 4.336510e-02 8.980000e+00 4.377439e-02 8.980000e+00 4.335713e-02
9.000000e+00 4.335791e-02 9.000000e+00 4.343145e-02 9.000000e+00 4.335713e-02
9.020000e+00 4.337537e-02 9.020000e+00 4.347926e-02 9.020000e+00 4.335713e-02
9.040000e+00 4.343519e-02 9.040000e+00 4.337032e-02 9.040000e+00 4.335713e-02
9.060000e+00 4.340477e-02 9.060000e+00 4.338305e-02 9.060000e+00 4.341034e-02
9.080000e+00 4.347033e-02 9.080000e+00 4.344886e-02 9.080000e+00 4.335713e-02
9.100000e+00 4.347192e-02 9.100000e+00 4.354009e-02 9.100000e+00 4.340792e-02
9.120000e+00 4.356923e-02 9.120000e+00 4.355720e-02 9.120000e+00 4.336045e-02
9.140000e+00 4.344528e-02 9.140000e+00 4.347474e-02 9.140000e+00 4.347156e-02
9.160000e+00 4.335894e-02 9.160000e+00 4.339169e-02 9.160000e+00 4.337127e-02
9.180000e+00 4.338536e-02 9.180000e+00 4.335713e-02 9.180000e+00 4.381986e-02
9.200000e+00 4.344722e-02 9.200000e+00 4.336064e-02 9.200000e+00 4.364555e-02
9.220000e+00 4.348390e-02 9.220000e+00 4.335837e-02 9.220000e+00 4.355800e-02
9.240000e+00 4.349379e-02 9.240000e+00 4.363379e-02 9.240000e+00 4.341594e-02
9.260000e+00 4.336367e-02 9.260000e+00 4.362083e-02 9.260000e+00 4.350939e-02
9.280000e+00 4.336869e-02 9.280000e+00 4.337174e-02 9.280000e+00 4.344428e-02
9.300000e+00 4.343655e-02 9.300000e+00 4.349934e-02 9.300000e+00 4.337810e-02
9.320000e+00 4.341602e-02 9.320000e+00 4.342799e-02 9.320000e+00 4.336331e-02
9.340000e+00 4.336188e-02 9.340000e+00 4.358893e-02 9.340000e+00 4.335713e-02
9.360000e+00 4.335938e-02 9.360000e+00 4.356655e-02 9.360000e+00 4.340178e-02
9.380000e+00 4.336876e-02 9.380000e+00 4.340784e-02 9.380000e+00 4.364049e-02
9.400000e+00 4.337642e-02 9.400000e+00 4.351443e-02 9.400000e+00 4.341518e-02
9.420000e+00 4.335713e-02 9.420000e+00 4.341841e-02 9.420000e+00 4.346145e-02
9.440000e+00 4.339712e-02 9.440000e+00 4.335713e-02 9.440000e+00 4.336828e-02
9.460000e+00 4.337247e-02 9.460000e+00 4.335713e-02 9.460000e+00 4.376558e-02
9.480000e+00 4.336472e-02 9.480000e+00 4.337797e-02 9.480000e+00 4.335713e-02
9.500000e+00 4.338699e-02 9.500000e+00 4.353720e-02 9.500000e+00 4.348409e-02
9.520000e+00 4.337540e-02 9.520000e+00 4.349049e-02 9.520000e+00 4.353373e-02
9.540000e+00 4.348190e-02 9.540000e+00 4.338800e-02 9.540000e+00 4.335713e-02
9.560000e+00 4.340332e-02 9.560000e+00 4.339024e-02 9.560000e+00 4.336185e-02
9.580000e+00 4.337883e-02 9.580000e+00 4.337194e-02 9.580000e+00 4.335713e-02
9.600000e+00 4.352655e-02 9.600000e+00 4.356362e-02 9.600000e+00 4.335713e-02
9.620000e+00 4.340374e-02 9.620000e+00 4.337074e-02 9.620000e+00 4.348640e-02
9.640000e+00 4.346240e-02 9.640000e+00 4.344835e-02 9.640000e+00 4.346781e-02
9.660000e+00 4.339298e-02 9.660000e+00 4.373285e-02 9.660000e+00 4.337732e-02
9.680000e+00 4.338434e-02 9.680000e+00 4.338287e-02 9.680000e+00 4.341636e-02
9.700000e+00 4.335768e-02 9.700000e+00 4.340989e-02 9.700000e+00 4.339163e-02
9.720000e+00 4.338919e-02 9.720000e+00 4.344590e-02 9.720000e+00 4.335713e-02
9.740000e+00 4.335713e-02 9.740000e+00 4.341682e-02 9.740000e+00 4.351684e-02
9.760000e+00 4.336221e-02 9.760000e+00 4.336707e-02 9.760000e+00 4.340855e-02
9.780000e+00 4.345106e-02 9.780000e+00 4.346425e-02 9.780000e+00 4.339021e-02
9.800000e+00 4.339795e-02 9.800000e+00 4.338413e-02 9.800000e+00 4.354258e-02
9.820000e+00 4.354040e-02 9.820000e+00 4.354663e-02 9.820000e+00 4.345138e-02
9.840000e+00 4.340438e-02 9.840000e+00 4.336166e-02 9.840000e+00 4.339337e-02
9.860000e+00 4.339914e-02 9.860000e+00 4.349991e-02 9.860000e+00 4.346414e-02
9.880000e+00 4.340295e-02 9.880000e+00 4.336789e-02 9.880000e+00 4.339478e-02
9.900000e+00 4.345939e-02 9.900000e+00 4.341089e-02 9.900000e+00 4.340217e-02
9.920000e+00 4.342659e-02 9.920000e+00 4.336397e-02 9.920000e+00 4.345313e-02
9.940000e+00 4.337120e-02 9.940000e+00 4.337348e-02 9.940000e+00 4.364342e-02
9.960000e+00 4.339424e-02 9.960000e+00 4.339663e-02 9.960000e+00 4.339781e-02
9.980000e+00 4.343872e-02 9.980000e+00 4.339821e-02 9.980000e+00 4.379664e-02
1.000000e+01 4.342478e-02 1.000000e+01 4.336585e-02 1.000000e+01 4.341059e-02
1.002000e+01 4.335720e-02 1.002000e+01 4.339176e-02 1.002000e+01 4.351963e-02
1.004000e+01 4.338414e-02 1.004000e+01 4.341826e-02 1.004000e+01 4.342666e-02
1.006000e+01 4.336081e-02 1.006000e+01 4.336597e-02 1.006000e+01 4.336449e-02
1.008000e+01 4.340238e-02 1.008000e+01 4.338268e-02 1.008000e+01 4.346593e-02
1.010000e+01 4.338523e-02 1.010000e+01 4.338666e-02 1.010000e+01 4.342888e-02
1.012000e+01 4.337148e-02 1.012000e+01 4.347060e-02 1.012000e+01 4.337151e-02
1.014000e+01 4.335732e-02 1.014000e+01 4.342400e-02 1.014000e+01 4.370472e-02
1.016000e+01 4.336359e-02 1.016000e+01 4.342762e-02 1.016000e+01 4.365574e-02
1.018000e+01 4.336747e-02 1.018000e+01 4.339993e-02 1.018000e+01 4.338346e-02
1.020000e+01 4.335980e-02 1.020000e+01 4.335887e-02 1.020000e+01 4.361596e-02
1.022000e+01 4.338531e-02 1.022000e+01 4.337987e-02 1.022000e+01 4.354178e-02
1.024000e+01 4.337440e-02 1.024000e+01 4.352634e-02 1.024000e+01 4.345873e-02
1.026000e+01 4.337337e-02 1.026000e+01 4.335910e-02 1.026000e+01 4.343147e-02
1.028000e+01 4.335713e-02 1.028000e+01 4.339488e-02 1.028000e+01 4.338521e-02
1.030000e+01 4.335866e-02 1.030000e+01 4.368925e-02 1.030000e+01 4.357368e-02
1.032000e+01 4.345328e-02 1.032000e+01 4.355704e-02 1.032000e+01 4.357586e-02
1.034000e+01 4.335713e-02 1.034000e+01 4.339501e-02 1.034000e+01 4.337462e-02
1.036000e+01 4.335806e-02 1.036000e+01 4.343536e-02 1.036000e+01 4.354899e-02
1.038000e+01 4.336405e-02 1.038000e+01 4.343355e-02 1.038000e+01 4.350344e-02
1.040000e+01 4.338799e-02 1.040000e+01 4.353731e-02 1.040000e+01 4.341028e-02
1.042000e+01 4.336715e-02 1.042000e+01 4.353248e-02 1.042000e+01 4.342962e-02
1.044000e+01 4.336071e-02 1.044000e+01 4.336502e-02 1.044000e+01 4.399949e-02
1.046000e+01 4.336201e-02 1.046000e+01 4.338277e-02 1.046000e+01 4.360602e-02
1.048000e+01 4.335713e-02 1.048000e+01 4.341578e-02 1.048000e+01 4.356746e-02
1.050000e+01 4.339232e-02 1.050000e+01 4.335741e-02 1.050000e+01 4.348918e-02
1.052000e+01 4.347258e-02 1.052000e+01 4.335713e-02 1.052000e+01 4.335713e-02
1.054000e+01 4.340416e-02 1.054000e+01 4.335766e-02 1.054000e+01 4.335713e-02
1.056000e+01 4.340030e-02 1.056000e+01 4.341991e-02 1.056000e+01 4.339227e-02
1.058000e+01 4.335824e-02 1.058000e+01 4.350664e-02 1.058000e+01 4.344039e-02
1.060000e+01 4.336459e-02 1.060000e+01 4.342889e-02 1.060000e+01 4.335713e-02
1.062000e+01 4.339298e-02 1.062000e+01 4.337206e-02 1.062000e+01 4.366540e-02
1.064000e+01 4.336190e-02 1.064000e+01 4.337417e-02 1.064000e+01 4.345496e-02
1.066000e+01 4.340582e-02 1.066000e+01 4.336703e-02 1.066000e+01 4.346184e-02
1.068000e+01 4.337882e-02 1.068000e+01 4.336184e-02 1.068000e+01 4.336490e-02
1.070000e+01 4.336093e-02 1.070000e+01 4.335886e-02 1.070000e+01 4.354000e-02
1.072000e+01 4.341215e-02 1.072000e+01 4.335973e-02 1.072000e+01 4.360641e-02
1.074000e+01 4.340575e-02 1.074000e+01 4.336905e-02 1.074000e+01 4.375042e-02
1.076000e+01 4.338453e-02 1.076000e+01 4.335754e-02 1.076000e+01 4.335713e-02
1.078000e+01 4.339039e-02 1.078000e+01 4.335960e-02 1.078000e+01 4.349871e-02
1.080000e+01 4.335819e-02 1.080000e+01 4.340409e-02 1.080000e+01 4.341598e-02
1.082000e+01 4.338194e-02 1.082000e+01 4.338722e-02 1.082000e+01 4.341199e-02
1.084000e+01 4.336768e-02 1.084000e+01 4.340744e-02 1.084000e+01 4.348439e-02
1.086000e+01 4.338055e-02 1.086000e+01 4.336838e-02 1.086000e+01 4.336667e-02
1.088000e+01 4.336145e-02 1.088000e+01 4.336513e-02 1.088000e+01 4.338875e-02
1.090000e+01 4.338663e-02 1.090000e+01 4.340877e-02 1.090000e+01 4.339607e-02
1.092000e+01 4.338063e-02 1.092000e+01 4.335801e-02 1.092000e+01 4.341916e-02
1.094000e+01 4.336568e-02 1.094000e+01 4.348994e-02 1.094000e+01 4.339713e-02
1.096000e+01 4.336242e-02 1.096000e+01 4.340734e-02 1.096000e+01 4.337853e-02
1.098000e+01 4.336620e-02 1.098000e+01 4.338225e-02 1.098000e+01 4.337695e-02
1.100000e+01 4.337112e-02 1.100000e+01 4.341990e-02 1.100000e+01 4.341323e-02
1.102000e+01 4.336696e-02 1.102000e+01 4.340404e-02 1.102000e+01 4.342827e-02
1.104000e+01 4.346541e-02 1.104000e+01 4.336116e-02 1.104000e+01 4.339118e-02
1.106000e+01 4.335797e-02 1.106000e+01 4.336346e-02 1.106000e+01 4.338980e-02
1.108000e+01 4.343691e-02 1.108000e+01 4.342350e-02 1.108000e+01 4.336723e-02
1.110000e+01 4.339607e-02 1.110000e+01 4.351027e-02 1.110000e+01 4.341489e-02
1.112000e+01 4.339191e-02 1.112000e+01 4.341101e-02 1.112000e+01 4.340888e-02
1.114000e+01 4.347602e-02 1.114000e+01 4.335713e-02 1.114000e+01 4.335929e-02
1.116000e+01 4.337899e-02 1.116000e+01 4.340828e-02 1.116000e+01 4.337329e-02
1.118000e+01 4.351762e-02 1.118000e+01 4.336265e-02 1.118000e+01 4.336975e-02
1.120000e+01 4.343008e-02 1.120000e+01 4.335804e-02 1.120000e+01 4.344231e-02
1.122000e+01 4.338366e-02 1.122000e+01 4.335740e-02 1.122000e+01 4.355366e-02
1.124000e+01 4.342360e-02 1.124000e+01 4.336110e-02 1.124000e+01 4.364149e-02
1.126000e+01 4.343506e-02 1.126000e+01 4.335713e-02 1.126000e+01 4.339293e-02
1.128000e+01 4.352259e-02 1.128000e+01 4.339221e-02 1.128000e+01 4.342431e-02
1.130000e+01 4.337410e-02 1.130000e+01 4.339081e-02 1.130000e+01 4.344877e-02
1.132000e+01 4.336513e-02 1.132000e+01 4.341017e-02 1.132000e+01 4.378775e-02
1.134000e+01 4.338696e-02 1.134000e+01 4.342417e-02 1.134000e+01 4.364440e-02
1.136000e+01 4.335869e-02 1.136000e+01 4.348923e-02 1.136000e+01 4.353609e-02
1.138000e+01 4.340186e-02 1.138000e+01 4.335727e-02 1.138000e+01 4.342280e-02
1.140000e+01 4.338120e-02 1.140000e+01 4.341054e-02 1.140000e+01 4.336716e-02
1.142000e+01 4.341254e-02 1.142000e+01 4.349704e-02 1.142000e+01 4.336096e-02
1.144000e+01 4.347932e-02 1.144000e+01 4.348422e-02 1.144000e+01 4.344188e-02
1.146000e+01 4.341926e-02 1.146000e+01 4.345108e-02 1.146000e+01 4.341716e-02
1.148000e+01 4.344985e-02 1.148000e+01 4.337615e-02 1.148000e+01 4.341813e-02
1.150000e+01 4.335713e-02 1.150000e+01 4.336260e-02 1.150000e+01 4.342798e-02
1.152000e+01 4.335713e-02 1.152000e+01 4.350091e-02 1.152000e+01 4.345144e-02
1.154000e+01 4.335713e-02 1.154000e+01 4.335783e-02 1.154000e+01 4.353729e-02
1.156000e+01 4.335713e-02 1.156000e+01 4.342559e-02 1.156000e+01 4.348710e-02
1.158000e+01 4.338737e-02 1.158000e+01 4.336448e-02 1.158000e+01 4.336490e-02
1.160000e+01 4.337326e-02 1.160000e+01 4.345662e-02 1.160000e+01 4.355663e-02
1.162000e+01 4.338148e-02 1.162000e+01 4.346226e-02 1.162000e+01 4.385738e-02
1.164000e+01 4.336779e-02 1.164000e+01 4.340593e-02 1.164000e+01 4.385049e-02
1.166000e+01 4.339048e-02 1.166000e+01 4.340168e-02 1.166000e+01 4.335713e-02
1.168000e+01 4.336519e-02 1.168000e+01 4.342964e-02 1.168000e+01 4.373008e-02
1.170000e+01 4.338435e-02 1.170000e+01 4.335788e-02 1.170000e+01 4.335713e-02
1.172000e+01 4.336295e-02 1.172000e+01 4.335713e-02 1.172000e+01 4.338426e-02
1.174000e+01 4.335713e-02 1.174000e+01 4.342432e-02 1.174000e+01 4.335713e-02
1.176000e+01 4.338020e-02 1.176000e+01 4.336587e-02 1.176000e+01 4.345002e-02
1.178000e+01 4.335724e-02 1.178000e+01 4.336840e-02 1.178000e+01 4.335942e-02
1.180000e+01 4.338708e-02 1.180000e+01 4.338385e-02 1.180000e+01 4.338341e-02
1.182000e+01 4.341684e-02 1.182000e+01 4.337639e-02 1.182000e+01 4.335830e-02
1.184000e+01 4.338596e-02 1.184000e+01 4.336219e-02 1.184000e+01 4.341319e-02
1.186000e+01 4.337908e-02 1.186000e+01 4.336695e-02 1.186000e+01 4.338220e-02
1.188000e+01 4.343611e-02 1.188000e+01 4.340925e-02 1.188000e+01 4.341958e-02
1.190000e+01 4.337989e-02 1.190000e+01 4.337749e-02 1.190000e+01 4.338627e-02
1.192000e+01 4.339309e-02 1.192000e+01 4.336699e-02 1.192000e+01 4.336569e-02
1.194000e+01 4.336607e-02 1.194000e+01 4.376551e-02 1.194000e+01 4.338600e-02
1.196000e+01 4.338195e-02 1.196000e+01 4.345022e-02 1.196000e+01 4.336242e-02
1.198000e+01 4.345770e-02 1.198000e+01 4.355629e-02 1.198000e+01 4.337672e-02
1.200000e+01 4.341862e-02 1.200000e+01 4.344858e-02 1.200000e+01 4.336207e-02
1.202000e+01 4.337292e-02 1.202000e+01 4.344633e-02 1.202000e+01 4.339976e-02
1.204000e+01 4.341800e-02 1.204000e+01 4.344295e-02 1.204000e+01 4.341467e-02
1.206000e+01 4.336774e-02 1.206000e+01 4.344331e-02 1.206000e+01 4.336572e-02
1.208000e+01 4.344519e-02 1.208000e+01 4.343194e-02 1.208000e+01 4.338181e-02
1.210000e+01 4.340660e-02 1.210000e+01 4.347025e-02 1.210000e+01 4.336664e-02
1.212000e+01 4.337249e-02 1.212000e+01 4.344273e-02 1.212000e+01 4.338382e-02
1.214000e+01 4.339915e-02 1.214000e+01 4.347139e-02 1.214000e+01 4.337243e-02
1.216000e+01 4.346458e-02 1.216000e+01 4.345958e-02 1.216000e+01 4.342758e-02
1.218000e+01 4.335726e-02 1.218000e+01 4.338011e-02 1.218000e+01 4.358450e-02
1.220000e+01 4.336923e-02 1.220000e+01 4.348426e-02 1.220000e+01 4.368327e-02
1.222000e+01 4.344274e-02 1.222000e+01 4.346352e-02 1.222000e+01 4.342094e-02
1.224000e+01 4.335738e-02 1.224000e+01 4.339602e-02 1.224000e+01 4.341451e-02
1.226000e+01 4.336307e-02 1.226000e+01 4.336566e-02 1.226000e+01 4.341236e-02
1.228000e+01 4.344154e-02 1.228000e+01 4.339075e-02 1.228000e+01 4.337577e-02
1.230000e+01 4.345436e-02 1.230000e+01 4.345283e-02 1.230000e+01 4.335713e-02
1.232000e+01 4.338395e-02 1.232000e+01 4.337166e-02 1.232000e+01 4.348982e-02
1.234000e+01 4.335888e-02 1.234000e+01 4.340183e-02 1.234000e+01 4.342163e-02
1.236000e+01 4.338996e-02 1.236000e+01 4.342185e-02 1.236000e+01 4.369281e-02
1.238000e+01 4.335786e-02 1.238000e+01 4.341131e-02 1.238000e+01 4.347443e-02
1.240000e+01 4.347270e-02 1.240000e+01 4.339503e-02 1.240000e+01 4.350480e-02
1.242000e+01 4.336397e-02 1.242000e+01 4.347251e-02 1.242000e+01 4.335713e-02
1.244000e+01 4.338255e-02 1.244000e+01 4.347651e-02 1.244000e+01 4.339447e-02
1.246000e+01 4.338166e-02 1.246000e+01 4.338394e-02 1.246000e+01 4.335714e-02
1.248000e+01 4.336665e-02 1.248000e+01 4.343528e-02 1.248000e+01 4.345458e-02
1.250000e+01 4.337914e-02 1.250000e+01 4.347055e-02 1.250000e+01 4.353506e-02
1.252000e+01 4.336703e-02 1.252000e+01 4.336364e-02 1.252000e+01 4.347496e-02
1.254000e+01 4.344119e-02 1.254000e+01 4.342419e-02 1.254000e+01 4.341787e-02
1.256000e+01 4.338324e-02 1.256000e+01 4.335986e-02 1.256000e+01 4.343016e-02
1.258000e+01 4.338508e-02 1.258000e+01 4.344891e-02 1.258000e+01 4.340923e-02
1.260000e+01 4.336475e-02 1.260000e+01 4.336319e-02 1.260000e+01 4.342217e-02
1.262000e+01 4.337378e-02 1.262000e+01 4.338914e-02 1.262000e+01 4.337124e-02
1.264000e+01 4.339920e-02 1.264000e+01 4.341900e-02 1.264000e+01 4.335713e-02
1.266000e+01 4.337759e-02 1.266000e+01 4.337875e-02 1.266000e+01 4.335713e-02
1.268000e+01 4.335965e-02 1.268000e+01 4.336675e-02 1.268000e+01 4.338732e-02
1.270000e+01 4.337029e-02 1.270000e+01 4.343518e-02 1.270000e+01 4.338777e-02
1.272000e+01 4.335950e-02 1.272000e+01 4.346707e-02 1.272000e+01 4.345120e-02
1.274000e+01 4.339310e-02 1.274000e+01 4.339699e-02 1.274000e+01 4.348865e-02
1.276000e+01 4.336788e-02 1.276000e+01 4.343592e-02 1.276000e+01 4.350334e-02
1.278000e+01 4.347487e-02 1.278000e+01 4.342505e-02 1.278000e+01 4.340714e-02
1.280000e+01 4.339269e-02 1.280000e+01 4.346442e-02 1.280000e+01 4.339953e-02
1.282000e+01 4.337110e-02 1.282000e+01 4.346592e-02 1.282000e+01 4.348579e-02
1.284000e+01 4.335855e-02 1.284000e+01 4.341039e-02 1.284000e+01 4.339999e-02
1.286000e+01 4.338786e-02 1.286000e+01 4.342861e-02 1.286000e+01 4.336752e-02
1.288000e+01 4.337790e-02 1.288000e+01 4.341415e-02 1.288000e+01 4.344027e-02
1.290000e+01 4.336503e-02 1.290000e+01 4.337224e-02 1.290000e+01 4.356228e-02
1.292000e+01 4.346354e-02 1.292000e+01 4.347693e-02 1.292000e+01 4.336862e-02
1.294000e+01 4.339163e-02 1.294000e+01 4.337851e-02 1.294000e+01 4.344265e-02
1.296000e+01 4.337366e-02 1.296000e+01 4.348403e-02 1.296000e+01 4.357960e-02
1.298000e+01 4.339492e-02 1.298000e+01 4.337750e-02 1.298000e+01 4.350168e-02
1.300000e+01 4.339595e-02 1.300000e+01 4.341209e-02 1.300000e+01 4.343221e-02
1.302000e+01 4.337354e-02 1.302000e+01 4.336949e-02 1.302000e+01 4.339787e-02
1.304000e+01 4.340598e-02 1.304000e+01 4.337527e-02 1.304000e+01 4.343837e-02
1.306000e+01 4.336552e-02 1.306000e+01 4.338524e-02 1.306000e+01 4.348265e-02
1.308000e+01 4.337220e-02 1.308000e+01 4.337697e-02 1.308000e+01 4.351413e-02
1.310000e+01 4.336466e-02 1.310000e+01 4.339326e-02 1.310000e+01 4.347711e-02
1.312000e+01 4.345497e-02 1.312000e+01 4.339147e-02 1.312000e+01 4.343513e-02
1.314000e+01 4.342393e-02 1.314000e+01 4.349549e-02 1.314000e+01 4.339957e-02
1.316000e+01 4.337848e-02 1.316000e+01 4.343138e-02 1.316000e+01 4.336088e-02
1.318000e+01 4.342913e-02 1.318000e+01 4.350077e-02 1.318000e+01 4.336116e-02
1.320000e+01 4.339227e-02 1.320000e+01 4.347555e-02 1.320000e+01 4.336505e-02
1.322000e+01 4.338736e-02 1.322000e+01 4.336787e-02 1.322000e+01 4.335715e-02
1.324000e+01 4.335929e-02 1.324000e+01 4.335721e-02 1.324000e+01 4.335713e-02
1.326000e+01 4.341090e-02 1.326000e+01 4.341598e-02 1.326000e+01 4.335794e-02
1.328000e+01 4.338848e-02 1.328000e+01 4.344136e-02 1.328000e+01 4.335776e-02
1.330000e+01 4.335790e-02 1.330000e+01 4.341574e-02 1.330000e+01 4.339054e-02
1.332000e+01 4.347253e-02 1.332000e+01 4.343157e-02 1.332000e+01 4.337735e-02
1.334000e+01 4.336484e-02 1.334000e+01 4.335927e-02 1.334000e+01 4.338010e-02
1.336000e+01 4.335748e-02 1.336000e+01 4.337230e-02 1.336000e+01 4.341453e-02
1.338000e+01 4.338498e-02 1.338000e+01 4.366583e-02 1.338000e+01 4.343670e-02
1.340000e+01 4.346793e-02 1.340000e+01 4.347454e-02 1.340000e+01 4.339049e-02
1.342000e+01 4.339156e-02 1.342000e+01 4.336934e-02 1.342000e+01 4.342916e-02
1.344000e+01 4.343272e-02 1.344000e+01 4.355244e-02 1.344000e+01 4.341035e-02
1.346000e+01 4.340048e-02 1.346000e+01 4.340401e-02 1.346000e+01 4.339096e-02
1.348000e+01 4.336473e-02 1.348000e+01 4.341048e-02 1.348000e+01 4.339990e-02
1.350000e+01 4.338862e-02 1.350000e+01 4.355719e-02 1.350000e+01 4.338052e-02
1.352000e+01 4.340775e-02 1.352000e+01 4.343720e-02 1.352000e+01 4.335892e-02
1.354000e+01 4.336586e-02 1.354000e+01 4.340657e-02 1.354000e+01 4.336041e-02
1.356000e+01 4.337146e-02 1.356000e+01 4.339654e-02 1.356000e+01 4.336051e-02
1.358000e+01 4.338494e-02 1.358000e+01 4.346094e-02 1.358000e+01 4.337889e-02
1.360000e+01 4.343365e-02 1.360000e+01 4.347121e-02 1.360000e+01 4.336217e-02
1.362000e+01 4.339668e-02 1.362000e+01 4.336937e-02 1.362000e+01 4.335713e-02
1.364000e+01 4.341195e-02 1.364000e+01 4.342019e-02 1.364000e+01 4.335782e-02
1.366000e+01 4.336215e-02 1.366000e+01 4.345114e-02 1.366000e+01 4.338719e-02
1.368000e+01 4.336384e-02 1.368000e+01 4.335926e-02 1.368000e+01 4.338699e-02
1.370000e+01 4.336360e-02 1.370000e+01 4.341791e-02 1.370000e+01 4.339614e-02
1.372000e+01 4.338713e-02 1.372000e+01 4.354998e-02 1.372000e+01 4.337253e-02
1.374000e+01 4.338054e-02 1.374000e+01 4.348076e-02 1.374000e+01 4.335815e-02
1.376000e+01 4.336842e-02 1.376000e+01 4.350440e-02 1.376000e+01 4.337157e-02
1.378000e+01 4.336057e-02 1.378000e+01 4.340541e-02 1.378000e+01 4.339990e-02
1.380000e+01 4.336161e-02 1.380000e+01 4.340414e-02 1.380000e+01 4.338626e-02
1.382000e+01 4.335853e-02 1.382000e+01 4.339541e-02 1.382000e+01 4.341191e-02
1.384000e+01 4.342206e-02 1.384000e+01 4.340178e-02 1.384000e+01 4.340197e-02
1.386000e+01 4.335713e-02 1.386000e+01 4.339228e-02 1.386000e+01 4.342324e-02
1.388000e+01 4.337301e-02 1.388000e+01 4.345118e-02 1.388000e+01 4.341147e-02
1.390000e+01 4.335713e-02 1.390000e+01 4.342942e-02 1.390000e+01 4.337642e-02
1.392000e+01 4.337543e-02 1.392000e+01 4.337235e-02 1.392000e+01 4.343101e-02
1.394000e+01 4.345999e-02 1.394000e+01 4.337091e-02 1.394000e+01 4.339181e-02
1.396000e+01 4.341895e-02 1.396000e+01 4.346445e-02 1.396000e+01 4.337388e-02
1.398000e+01 4.338759e-02 1.398000e+01 4.344035e-02 1.398000e+01 4.342442e-02
1.400000e+01 4.336635e-02 1.400000e+01 4.338239e-02 1.400000e+01 4.336757e-02
1.402000e+01 4.341565e-02 1.402000e+01 4.340543e-02 1.402000e+01 4.347887e-02
1.404000e+01 4.335998e-02 1.404000e+01 4.337550e-02 1.404000e+01 4.338836e-02
1.406000e+01 4.341708e-02 1.406000e+01 4.339653e-02 1.406000e+01 4.347752e-02
1.408000e+01 4.338335e-02 1.408000e+01 4.338396e-02 1.408000e+01 4.364319e-02
1.410000e+01 4.338527e-02 1.410000e+01 4.336118e-02 1.410000e+01 4.347989e-02
1.412000e+01 4.338596e-02 1.412000e+01 4.336608e-02 1.412000e+01 4.357025e-02
1.414000e+01 4.336070e-02 1.414000e+01 4.337166e-02 1.414000e+01 4.340774e-02
1.416000e+01 4.340049e-02 1.416000e+01 4.344964e-02 1.416000e+01 4.345305e-02
1.418000e+01 4.338655e-02 1.418000e+01 4.338159e-02 1.418000e+01 4.337640e-02
1.420000e+01 4.336150e-02 1.420000e+01 4.337104e-02 1.420000e+01 4.336306e-02
1.422000e+01 4.336007e-02 1.422000e+01 4.335713e-02 1.422000e+01 4.361094e-02
1.424000e+01 4.335739e-02 1.424000e+01 4.346517e-02 1.424000e+01 4.359174e-02
1.426000e+01 4.337272e-02 1.426000e+01 4.337330e-02 1.426000e+01 4.350468e-02
1.428000e+01 4.336675e-02 1.428000e+01 4.338381e-02 1.428000e+01 4.341778e-02
1.430000e+01 4.335900e-02 1.430000e+01 4.336978e-02 1.430000e+01 4.352157e-02
1.432000e+01 4.336944e-02 1.432000e+01 4.343551e-02 1.432000e+01 4.365778e-02
1.434000e+01 4.342474e-02 1.434000e+01 4.339331e-02 1.434000e+01 4.336457e-02
1.436000e+01 4.336723e-02 1.436000e+01 4.355044e-02 1.436000e+01 4.375655e-02
1.438000e+01 4.339345e-02 1.438000e+01 4.369259e-02 1.438000e+01 4.347953e-02
1.440000e+01 4.337851e-02 1.440000e+01 4.339501e-02 1.440000e+01 4.337422e-02
1.442000e+01 4.341453e-02 1.442000e+01 4.341310e-02 1.442000e+01 4.356934e-02
1.444000e+01 4.335820e-02 1.444000e+01 4.337015e-02 1.444000e+01 4.338842e-02
1.446000e+01 4.343736e-02 1.446000e+01 4.356748e-02 1.446000e+01 4.339016e-02
1.448000e+01 4.336751e-02 1.448000e+01 4.351506e-02 1.448000e+01 4.346482e-02
1.450000e+01 4.336718e-02 1.450000e+01 4.339538e-02 1.450000e+01 4.337304e-02
1.452000e+01 4.336433e-02 1.452000e+01 4.340884e-02 1.452000e+01 4.338567e-02
1.454000e+01 4.336951e-02 1.454000e+01 4.346700e-02 1.454000e+01 4.346512e-02
1.456000e+01 4.338969e-02 1.456000e+01 4.343439e-02 1.456000e+01 4.336452e-02
1.458000e+01 4.339638e-02 1.458000e+01 4.340792e-02 1.458000e+01 4.342643e-02
1.460000e+01 4.336096e-02 1.460000e+01 4.338153e-02 1.460000e+01 4.350635e-02
1.462000e+01 4.338592e-02 1.462000e+01 4.343257e-02 1.462000e+01 4.336286e-02
1.464000e+01 4.339361e-02 1.464000e+01 4.338553e-02 1.464000e+01 4.348061e-02
1.466000e+01 4.339510e-02 1.466000e+01 4.336297e-02 1.466000e+01 4.342906e-02
1.468000e+01 4.339885e-02 1.468000e+01 4.336859e-02 1.468000e+01 4.336875e-02
1.470000e+01 4.338896e-02 1.470000e+01 4.339063e-02 1.470000e+01 4.337456e-02
1.472000e+01 4.339338e-02 1.472000e+01 4.345803e-02 1.472000e+01 4.343451e-02
1.474000e+01 4.335764e-02 1.474000e+01 4.335951e-02 1.474000e+01 4.345958e-02
1.476000e+01 4.338364e-02 1.476000e+01 4.347258e-02 1.476000e+01 4.344064e-02
1.478000e+01 4.338097e-02 1.478000e+01 4.344228e-02 1.478000e+01 4.343641e-02
1.480000e+01 4.337903e-02 1.480000e+01 4.337842e-02 1.480000e+01 4.346929e-02
1.482000e+01 4.339445e-02 1.482000e+01 4.338590e-02 1.482000e+01 4.344732e-02
1.484000e+01 4.338648e-02 1.484000e+01 4.343513e-02 1.484000e+01 4.339231e-02
1.486000e+01 4.338880e-02 1.486000e+01 4.340502e-02 1.486000e+01 4.362697e-02
1.488000e+01 4.337734e-02 1.488000e+01 4.348480e-02 1.488000e+01 4.352532e-02
1.490000e+01 4.338920e-02 1.490000e+01 4.341590e-02 1.490000e+01 4.342648e-02
1.492000e+01 4.336203e-02 1.492000e+01 4.345904e-02 1.492000e+01 4.352844e-02
1.494000e+01 4.339099e-02 1.494000e+01 4.349535e-02 1.494000e+01 4.340980e-02
1.496000e+01 4.336036e-02 1.496000e+01 4.336855e-02 1.496000e+01 4.337468e-02
1.498000e+01 4.337988e-02 1.498000e+01 4.339781e-02 1.498000e+01 4.338003e-02
1.500000e+01 4.337366e-02 1.500000e+01 4.338009e-02 1.500000e+01 4.337229e-02
1.502000e+01 4.339589e-02 1.502000e+01 4.335713e-02 1.502000e+01 4.345285e-02
1.504000e+01 4.337231e-02 1.504000e+01 4.336821e-02 1.504000e+01 4.337245e-02
1.506000e+01 4.345173e-02 1.506000e+01 4.336929e-02 1.506000e+01 4.341579e-02
1.508000e+01 4.337239e-02 1.508000e+01 4.335800e-02 1.508000e+01 4.339553e-02
1.510000e+01 4.337823e-02 1.510000e+01 4.347170e-02 1.510000e+01 4.337617e-02
1.512000e+01 4.339134e-02 1.512000e+01 4.336355e-02 1.512000e+01 4.335713e-02
1.514000e+01 4.337913e-02 1.514000e+01 4.335729e-02 1.514000e+01 4.369654e-02
1.516000e+01 4.337265e-02 1.516000e+01 4.336725e-02 1.516000e+01 4.349272e-02
1.518000e+01 4.337250e-02 1.518000e+01 4.336336e-02 1.518000e+01 4.347465e-02
1.520000e+01 4.336629e-02 1.520000e+01 4.338664e-02 1.520000e+01 4.336091e-02
1.522000e+01 4.336251e-02 1.522000e+01 4.343214e-02 1.522000e+01 4.347483e-02
1.524000e+01 4.335974e-02 1.524000e+01 4.337565e-02 1.524000e+01 4.339623e-02
1.526000e+01 4.337071e-02 1.526000e+01 4.361919e-02 1.526000e+01 4.339606e-02
1.528000e+01 4.336936e-02 1.528000e+01 4.350832e-02 1.528000e+01 4.373614e-02
1.530000e+01 4.336397e-02 1.530000e+01 4.336207e-02 1.530000e+01 4.362991e-02
1.532000e+01 4.336324e-02 1.532000e+01 4.339433e-02 1.532000e+01 4.362736e-02
1.534000e+01 4.338076e-02 1.534000e+01 4.364941e-02 1.534000e+01 4.359468e-02
1.536000e+01 4.339263e-02 1.536000e+01 4.338507e-02 1.536000e+01 4.342039e-02
1.538000e+01 4.339188e-02 1.538000e+01 4.359101e-02 1.538000e+01 4.347525e-02
1.540000e+01 4.336135e-02 1.540000e+01 4.344120e-02 1.540000e+01 4.340814e-02
1.542000e+01 4.338010e-02 1.542000e+01 4.336072e-02 1.542000e+01 4.347147e-02
1.544000e+01 4.343351e-02 1.544000e+01 4.341126e-02 1.544000e+01 4.342338e-02
1.546000e+01 4.339931e-02 1.546000e+01 4.342132e-02 1.546000e+01 4.340334e-02
1.548000e+01 4.335986e-02 1.548000e+01 4.342534e-02 1.548000e+01 4.356079e-02
1.550000e+01 4.338560e-02 1.550000e+01 4.350261e-02 1.550000e+01 4.345227e-02
1.552000e+01 4.338996e-02 1.552000e+01 4.347089e-02 1.552000e+01 4.337617e-02
1.554000e+01 4.337892e-02 1.554000e+01 4.343804e-02 1.554000e+01 4.345905e-02
1.556000e+01 4.336153e-02 1.556000e+01 4.340490e-02 1.556000e+01 4.336229e-02
1.558000e+01 4.336873e-02 1.558000e+01 4.337180e-02 1.558000e+01 4.343206e-02
1.560000e+01 4.336355e-02 1.560000e+01 4.336767e-02 1.560000e+01 4.345671e-02
1.562000e+01 4.337186e-02 1.562000e+01 4.337404e-02 1.562000e+01 4.344425e-02
1.564000e+01 4.340404e-02 1.564000e+01 4.341090e-02 1.564000e+01 4.342448e-02
1.566000e+01 4.344034e-02 1.566000e+01 4.346224e-02 1.566000e+01 4.342292e-02
1.568000e+01 4.345276e-02 1.568000e+01 4.341785e-02 1.568000e+01 4.337264e-02
1.570000e+01 4.341618e-02 1.570000e+01 4.336023e-02 1.570000e+01 4.338472e-02
1.572000e+01 4.338971e-02 1.572000e+01 4.335747e-02 1.572000e+01 4.339336e-02
1.574000e+01 4.337470e-02 1.574000e+01 4.336581e-02 1.574000e+01 4.356076e-02
1.576000e+01 4.336080e-02 1.576000e+01 4.345130e-02 1.576000e+01 4.404334e-02
1.578000e+01 4.337293e-02 1.578000e+01 4.341157e-02 1.578000e+01 4.368013e-02
1.580000e+01 4.337632e-02 1.580000e+01 4.340861e-02 1.580000e+01 4.399482e-02
1.582000e+01 4.336791e-02 1.582000e+01 4.338631e-02 1.582000e+01 4.400784e-02
1.584000e+01 4.337544e-02 1.584000e+01 4.348510e-02 1.584000e+01 4.403683e-02
1.586000e+01 4.337147e-02 1.586000e+01 4.346550e-02 1.586000e+01 4.396575e-02
1.588000e+01 4.335800e-02 1.588000e+01 4.338588e-02 1.588000e+01 4.389243e-02
1.590000e+01 4.337457e-02 1.590000e+01 4.338826e-02 1.590000e+01 4.376786e-02
1.592000e+01 4.336552e-02 1.592000e+01 4.346983e-02 1.592000e+01 4.374771e-02
1.594000e+01 4.337553e-02 1.594000e+01 4.337050e-02 1.594000e+01 4.367585e-02
1.596000e+01 4.337180e-02 1.596000e+01 4.342107e-02 1.596000e+01 4.350394e-02
1.598000e+01 4.340452e-02 1.598000e+01 4.336343e-02 1.598000e+01 4.353338e-02
1.600000e+01 4.343624e-02 1.600000e+01 4.337686e-02 1.600000e+01 4.346257e-02
1.602000e+01 4.338548e-02 1.602000e+01 4.335952e-02 1.602000e+01 4.339203e-02
1.604000e+01 4.336638e-02 1.604000e+01 4.339989e-02 1.604000e+01 4.381158e-02
1.606000e+01 4.343190e-02 1.606000e+01 4.335919e-02 1.606000e+01 4.353711e-02
1.608000e+01 4.335742e-02 1.608000e+01 4.336613e-02 1.608000e+01 4.362568e-02
1.610000e+01 4.337527e-02 1.610000e+01 4.364947e-02 1.610000e+01 4.349948e-02
1.612000e+01 4.340142e-02 1.612000e+01 4.338352e-02 1.612000e+01 4.369104e-02
1.614000e+01 4.341889e-02 1.614000e+01 4.336794e-02 1.614000e+01 4.358260e-02
1.616000e+01 4.336514e-02 1.616000e+01 4.352367e-02 1.616000e+01 4.362848e-02
1.618000e+01 4.339549e-02 1.618000e+01 4.343530e-02 1.618000e+01 4.342180e-02
1.620000e+01 4.336575e-02 1.620000e+01 4.335713e-02 1.620000e+01 4.349366e-02
1.622000e+01 4.337206e-02 1.622000e+01 4.336092e-02 1.622000e+01 4.335713e-02
1.624000e+01 4.336426e-02 1.624000e+01 4.338531e-02 1.624000e+01 4.343793e-02
1.626000e+01 4.337295e-02 1.626000e+01 4.336232e-02 1.626000e+01 4.342805e-02
1.628000e+01 4.338501e-02 1.628000e+01 4.340819e-02 1.628000e+01 4.345722e-02
1.630000e+01 4.337425e-02 1.630000e+01 4.338581e-02 1.630000e+01 4.338425e-02
1.632000e+01 4.337010e-02 1.632000e+01 4.349710e-02 1.632000e+01 4.336901e-02
1.634000e+01 4.338592e-02 1.634000e+01 4.336473e-02 1.634000e+01 4.343563e-02
1.636000e+01 4.335837e-02 1.636000e+01 4.344544e-02 1.636000e+01 4.345129e-02
1.638000e+01 4.337391e-02 1.638000e+01 4.342578e-02 1.638000e+01 4.337965e-02
1.640000e+01 4.339140e-02 1.640000e+01 4.338299e-02 1.640000e+01 4.351793e-02
1.642000e+01 4.338667e-02 1.642000e+01 4.336058e-02 1.642000e+01 4.336203e-02
1.644000e+01 4.336256e-02 1.644000e+01 4.342100e-02 1.644000e+01 4.348889e-02
1.646000e+01 4.335985e-02 1.646000e+01 4.346415e-02 1.646000e+01 4.346753e-02
1.648000e+01 4.340874e-02 1.648000e+01 4.341119e-02 1.648000e+01 4.342642e-02
1.650000e+01 4.335799e-02 1.650000e+01 4.338074e-02 1.650000e+01 4.341647e-02
1.652000e+01 4.339972e-02 1.652000e+01 4.336203e-02 1.652000e+01 4.337599e-02
1.654000e+01 4.337961e-02 1.654000e+01 4.348074e-02 1.654000e+01 4.416019e-02
1.656000e+01 4.338601e-02 1.656000e+01 4.346511e-02 1.656000e+01 4.394119e-02
1.658000e+01 4.336782e-02 1.658000e+01 4.344439e-02 1.658000e+01 4.371533e-02
1.660000e+01 4.336704e-02 1.660000e+01 4.343754e-02 1.660000e+01 4.347332e-02
1.662000e+01 4.339129e-02 1.662000e+01 4.336156e-02 1.662000e+01 4.367169e-02
1.664000e+01 4.336082e-02 1.664000e+01 4.347168e-02 1.664000e+01 4.336633e-02
1.666000e+01 4.337114e-02 1.666000e+01 4.338593e-02 1.666000e+01 4.423280e-02
1.668000e+01 4.337149e-02 1.668000e+01 4.336019e-02 1.668000e+01 4.383262e-02
1.670000e+01 4.336859e-02 1.670000e+01 4.340620e-02 1.670000e+01 4.337278e-02
1.672000e+01 4.338734e-02 1.672000e+01 4.343103e-02 1.672000e+01 4.402057e-02
1.674000e+01 4.338608e-02 1.674000e+01 4.335783e-02 1.674000e+01 4.345818e-02
1.676000e+01 4.337285e-02 1.676000e+01 4.340653e-02 1.676000e+01 4.367647e-02
1.678000e+01 4.337011e-02 1.678000e+01 4.336026e-02 1.678000e+01 4.346239e-02
1.680000e+01 4.339357e-02 1.680000e+01 4.336263e-02 1.680000e+01 4.337988e-02
1.682000e+01 4.337863e-02 1.682000e+01 4.344464e-02 1.682000e+01 4.389910e-02
1.684000e+01 4.340294e-02 1.684000e+01 4.342685e-02 1.684000e+01 4.370097e-02
1.686000e+01 4.337747e-02 1.686000e+01 4.337895e-02 1.686000e+01 4.347260e-02
1.688000e+01 4.336146e-02 1.688000e+01 4.336973e-02 1.688000e+01 4.365625e-02
1.690000e+01 4.335889e-02 1.690000e+01 4.348512e-02 1.690000e+01 4.345687e-02
1.692000e+01 4.335815e-02 1.692000e+01 4.336913e-02 1.692000e+01 4.369697e-02
1.694000e+01 4.336333e-02 1.694000e+01 4.338305e-02 1.694000e+01 4.346653e-02
1.696000e+01 4.336203e-02 1.696000e+01 4.338392e-02 1.696000e+01 4.372274e-02
1.698000e+01 4.335798e-02 1.698000e+01 4.344099e-02 1.698000e+01 4.354927e-02
1.700000e+01 4.336983e-02 1.700000e+01 4.340603e-02 1.700000e+01 4.337554e-02
1.702000e+01 4.336983e-02 1.702000e+01 4.342981e-02 1.702000e+01 4.394966e-02
1.704000e+01 4.335886e-02 1.704000e+01 4.340995e-02 1.704000e+01 4.385524e-02
1.706000e+01 4.336353e-02 1.706000e+01 4.336227e-02 1.706000e+01 4.377645e-02
1.708000e+01 4.338007e-02 1.708000e+01 4.337374e-02 1.708000e+01 4.342753e-02
1.710000e+01 4.338434e-02 1.710000e+01 4.339586e-02 1.710000e+01 4.358997e-02
1.712000e+01 4.339004e-02 1.712000e+01 4.336012e-02 1.712000e+01 4.340502e-02
1.714000e+01 4.337217e-02 1.714000e+01 4.339489e-02 1.714000e+01 4.345748e-02
1.716000e+01 4.342259e-02 1.716000e+01 4.337115e-02 1.716000e+01 4.337105e-02
1.718000e+01 4.335758e-02 1.718000e+01 4.340672e-02 1.718000e+01 4.367065e-02
1.720000e+01 4.336165e-02 1.720000e+01 4.338993e-02 1.720000e+01 4.347456e-02
1.722000e+01 4.339780e-02 1.722000e+01 4.340764e-02 1.722000e+01 4.388349e-02
1.724000e+01 4.339606e-02 1.724000e+01 4.337518e-02 1.724000e+01 4.382796e-02
1.726000e+01 4.337204e-02 1.726000e+01 4.335891e-02 1.726000e+01 4.375672e-02
1.728000e+01 4.339120e-02 1.728000e+01 4.339280e-02 1.728000e+01 4.363838e-02
1.730000e+01 4.337076e-02 1.730000e+01 4.337468e-02 1.730000e+01 4.351967e-02
1.732000e+01 4.340386e-02 1.732000e+01 4.347798e-02 1.732000e+01 4.340049e-02
1.734000e+01 4.338892e-02 1.734000e+01 4.337609e-02 1.734000e+01 4.336442e-02
1.736000e+01 4.337338e-02 1.736000e+01 4.339978e-02 1.736000e+01 4.347935e-02
1.738000e+01 4.342899e-02 1.738000e+01 4.344530e-02 1.738000e+01 4.342164e-02
1.740000e+01 4.337695e-02 1.740000e+01 4.337111e-02 1.740000e+01 4.336405e-02
1.742000e+01 4.338431e-02 1.742000e+01 4.336942e-02 1.742000e+01 4.378111e-02
1.744000e+01 4.342197e-02 1.744000e+01 4.340473e-02 1.744000e+01 4.360271e-02
1.746000e+01 4.340206e-02 1.746000e+01 4.337350e-02 1.746000e+01 4.341238e-02
1.748000e+01 4.341210e-02 1.748000e+01 4.335882e-02 1.748000e+01 4.340836e-02
1.750000e+01 4.337570e-02 1.750000e+01 4.336124e-02 1.750000e+01 4.341164e-02
1.752000e+01 4.342657e-02 1.752000e+01 4.340064e-02 1.752000e+01 4.338056e-02
1.754000e+01 4.337506e-02 1.754000e+01 4.339204e-02 1.754000e+01 4.364929e-02
1.756000e+01 4.337378e-02 1.756000e+01 4.337030e-02 1.756000e+01 4.343605e-02
1.758000e+01 4.336852e-02 1.758000e+01 4.336139e-02 1.758000e+01 4.353035e-02
1.760000e+01 4.337393e-02 1.760000e+01 4.336283e-02 1.760000e+01 4.370165e-02
1.762000e+01 4.337109e-02 1.762000e+01 4.337750e-02 1.762000e+01 4.356701e-02
1.764000e+01 4.336239e-02 1.764000e+01 4.337212e-02 1.764000e+01 4.344225e-02
1.766000e+01 4.336801e-02 1.766000e+01 4.336546e-02 1.766000e+01 4.351095e-02
1.768000e+01 4.339675e-02 1.768000e+01 4.340948e-02 1.768000e+01 4.369264e-02
1.770000e+01 4.337707e-02 1.770000e+01 4.335968e-02 1.770000e+01 4.363820e-02
1.772000e+01 4.335756e-02 1.772000e+01 4.343388e-02 1.772000e+01 4.353828e-02
1.774000e+01 4.336162e-02 1.774000e+01 4.337299e-02 1.774000e+01 4.340886e-02
1.776000e+01 4.336618e-02 1.776000e+01 4.340364e-02 1.776000e+01 4.348800e-02
1.778000e+01 4.336453e-02 1.778000e+01 4.336231e-02 1.778000e+01 4.345102e-02
1.780000e+01 4.335728e-02 1.780000e+01 4.341703e-02 1.780000e+01 4.357379e-02
1.782000e+01 4.335714e-02 1.782000e+01 4.335745e-02 1.782000e+01 4.345941e-02
1.784000e+01 4.336093e-02 1.784000e+01 4.336033e-02 1.784000e+01 4.347466e-02
1.786000e+01 4.336396e-02 1.786000e+01 4.340411e-02 1.786000e+01 4.346831e-02
1.788000e+01 4.335791e-02 1.788000e+01 4.336075e-02 1.788000e+01 4.341417e-02
1.790000e+01 4.335901e-02 1.790000e+01 4.337956e-02 1.790000e+01 4.335793e-02
1.792000e+01 4.336639e-02 1.792000e+01 4.335976e-02 1.792000e+01 4.340775e-02
1.794000e+01 4.336021e-02 1.794000e+01 4.336972e-02 1.794000e+01 4.339567e-02
1.796000e+01 4.338292e-02 1.796000e+01 4.337733e-02 1.796000e+01 4.337716e-02
1.798000e+01 4.338812e-02 1.798000e+01 4.336425e-02 1.798000e+01 4.344561e-02
1.800000e+01 4.336374e-02 1.800000e+01 4.337477e-02 1.800000e+01 4.341080e-02
1.802000e+01 4.337990e-02 1.802000e+01 4.342689e-02 1.802000e+01 4.336663e-02
1.804000e+01 4.336316e-02 1.804000e+01 4.345923e-02 1.804000e+01 4.350866e-02
1.806000e+01 4.339456e-02 1.806000e+01 4.337566e-02 1.806000e+01 4.337468e-02
1.808000e+01 4.337684e-02 1.808000e+01 4.335713e-02 1.808000e+01 4.346569e-02
1.810000e+01 4.336106e-02 1.810000e+01 4.337216e-02 1.810000e+01 4.339413e-02
1.812000e+01 4.336203e-02 1.812000e+01 4.335733e-02 1.812000e+01 4.343474e-02
1.814000e+01 4.336086e-02 1.814000e+01 4.344705e-02 1.814000e+01 4.343983e-02
1.816000e+01 4.335971e-02 1.816000e+01 4.336199e-02 1.816000e+01 4.339751e-02
1.818000e+01 4.338003e-02 1.818000e+01 4.341382e-02 1.818000e+01 4.336776e-02
1.820000e+01 4.338980e-02 1.820000e+01 4.336851e-02 1.820000e+01 4.349769e-02
1.822000e+01 4.337489e-02 1.822000e+01 4.341279e-02 1.822000e+01 4.344617e-02
1.824000e+01 4.336080e-02 1.824000e+01 4.336354e-02 1.824000e+01 4.339861e-02
1.826000e+01 4.338363e-02 1.826000e+01 4.342737e-02 1.826000e+01 4.370251e-02
1.828000e+01 4.340688e-02 1.828000e+01 4.340326e-02 1.828000e+01 4.358701e-02
1.830000e+01 4.337373e-02 1.830000e+01 4.335713e-02 1.830000e+01 4.342249e-02
1.832000e+01 4.339221e-02 1.832000e+01 4.341569e-02 1.832000e+01 4.347961e-02
1.834000e+01 4.343459e-02 1.834000e+01 4.336867e-02 1.834000e+01 4.343314e-02
1.836000e+01 4.335720e-02 1.836000e+01 4.341767e-02 1.836000e+01 4.345221e-02
1.838000e+01 4.337320e-02 1.838000e+01 4.340820e-02 1.838000e+01 4.337327e-02
1.840000e+01 4.338714e-02 1.840000e+01 4.336641e-02 1.840000e+01 4.355053e-02
1.842000e+01 4.336423e-02 1.842000e+01 4.337470e-02 1.842000e+01 4.337417e-02
1.844000e+01 4.343869e-02 1.844000e+01 4.346274e-02 1.844000e+01 4.348275e-02
1.846000e+01 4.337223e-02 1.846000e+01 4.336420e-02 1.846000e+01 4.350957e-02
1.848000e+01 4.337830e-02 1.848000e+01 4.338924e-02 1.848000e+01 4.346292e-02
1.850000e+01 4.336872e-02 1.850000e+01 4.341152e-02 1.850000e+01 4.341581e-02
1.852000e+01 4.336597e-02 1.852000e+01 4.335826e-02 1.852000e+01 4.336918e-02
1.854000e+01 4.339385e-02 1.854000e+01 4.336468e-02 1.854000e+01 4.361807e-02
1.856000e+01 4.337701e-02 1.856000e+01 4.339997e-02 1.856000e+01 4.361016e-02
1.858000e+01 4.337233e-02 1.858000e+01 4.338464e-02 1.858000e+01 4.338764e-02
1.860000e+01 4.336421e-02 1.860000e+01 4.338358e-02 1.860000e+01 4.343709e-02
1.862000e+01 4.337394e-02 1.862000e+01 4.338407e-02 1.862000e+01 4.355952e-02
1.864000e+01 4.338566e-02 1.864000e+01 4.337514e-02 1.864000e+01 4.348200e-02
1.866000e+01 4.340549e-02 1.866000e+01 4.335714e-02 1.866000e+01 4.357354e-02
1.868000e+01 4.338752e-02 1.868000e+01 4.336599e-02 1.868000e+01 4.347133e-02
1.870000e+01 4.337729e-02 1.870000e+01 4.347349e-02 1.870000e+01 4.336439e-02
1.872000e+01 4.335718e-02 1.872000e+01 4.336848e-02 1.872000e+01 4.336535e-02
1.874000e+01 4.336384e-02 1.874000e+01 4.338291e-02 1.874000e+01 4.348227e-02
1.876000e+01 4.337008e-02 1.876000e+01 4.338082e-02 1.876000e+01 4.344030e-02
1.878000e+01 4.338322e-02 1.878000e+01 4.342107e-02 1.878000e+01 4.338307e-02
1.880000e+01 4.336524e-02 1.880000e+01 4.343550e-02 1.880000e+01 4.336470e-02
1.882000e+01 4.335764e-02 1.882000e+01 4.338122e-02 1.882000e+01 4.345547e-02
1.884000e+01 4.335929e-02 1.884000e+01 4.336382e-02 1.884000e+01 4.342029e-02
1.886000e+01 4.337441e-02 1.886000e+01 4.342949e-02 1.886000e+01 4.338537e-02
1.888000e+01 4.336614e-02 1.888000e+01 4.346523e-02 1.888000e+01 4.343931e-02
1.890000e+01 4.338690e-02 1.890000e+01 4.338437e-02 1.890000e+01 4.337863e-02
1.892000e+01 4.335870e-02 1.892000e+01 4.339923e-02 1.892000e+01 4.346987e-02
1.894000e+01 4.337582e-02 1.894000e+01 4.335908e-02 1.894000e+01 4.341274e-02
1.896000e+01 4.336852e-02 1.896000e+01 4.343788e-02 1.896000e+01 4.344847e-02
1.898000e+01 4.336062e-02 1.898000e+01 4.337148e-02 1.898000e+01 4.343848e-02
1.900000e+01 4.336415e-02 1.900000e+01 4.342311e-02 1.900000e+01 4.342190e-02
1.902000e+01 4.336016e-02 1.902000e+01 4.335786e-02 1.902000e+01 4.341838e-02
1.904000e+01 4.336215e-02 1.904000e+01 4.336031e-02 1.904000e+01 4.340827e-02
1.906000e+01 4.336084e-02 1.906000e+01 4.343756e-02 1.906000e+01 4.339392e-02
1.908000e+01 4.336635e-02 1.908000e+01 4.343855e-02 1.908000e+01 4.338521e-02
1.910000e+01 4.335897e-02 1.910000e+01 4.336952e-02 1.910000e+01 4.337608e-02
1.912000e+01 4.336311e-02 1.912000e+01 4.337919e-02 1.912000e+01 4.336626e-02
1.914000e+01 4.336244e-02 1.914000e+01 4.344651e-02 1.914000e+01 4.353067e-02
1.916000e+01 4.335740e-02 1.916000e+01 4.343801e-02 1.916000e+01 4.349214e-02
1.918000e+01 4.336978e-02 1.918000e+01 4.344004e-02 1.918000e+01 4.369490e-02
1.920000e+01 4.336472e-02 1.920000e+01 4.344022e-02 1.920000e+01 4.354648e-02
1.922000e+01 4.338411e-02 1.922000e+01 4.340389e-02 1.922000e+01 4.336522e-02
1.924000e+01 4.335767e-02 1.924000e+01 4.336451e-02 1.924000e+01 4.340634e-02
1.926000e+01 4.336064e-02 1.926000e+01 4.341871e-02 1.926000e+01 4.338049e-02
1.928000e+01 4.335991e-02 1.928000e+01 4.341845e-02 1.928000e+01 4.335914e-02
1.930000e+01 4.335978e-02 1.930000e+01 4.336490e-02 1.930000e+01 4.342629e-02
1.932000e+01 4.336289e-02 1.932000e+01 4.337635e-02 1.932000e+01 4.356727e-02
1.934000e+01 4.336021e-02 1.934000e+01 4.335954e-02 1.934000e+01 4.341716e-02
1.936000e+01 4.335715e-02 1.936000e+01 4.338424e-02 1.936000e+01 4.339756e-02
1.938000e+01 4.336025e-02 1.938000e+01 4.344929e-02 1.938000e+01 4.337501e-02
1.940000e+01 4.335911e-02 1.940000e+01 4.341894e-02 1.940000e+01 4.360102e-02
1.942000e+01 4.335713e-02 1.942000e+01 4.343781e-02 1.942000e+01 4.348971e-02
1.944000e+01 4.335713e-02 1.944000e+01 4.339606e-02 1.944000e+01 4.339050e-02
1.946000e+01 4.335713e-02 1.946000e+01 4.336628e-02 1.946000e+01 4.342400e-02
1.948000e+01 4.335713e-02 1.948000e+01 4.339430e-02 1.948000e+01 4.341822e-02
1.950000e+01 4.335713e-02 1.950000e+01 4.339042e-02 1.950000e+01 4.337626e-02
1.952000e+01 4.335726e-02 1.952000e+01 4.347378e-02 1.952000e+01 4.340919e-02
1.954000e+01 4.335713e-02 1.954000e+01 4.342329e-02 1.954000e+01 4.338372e-02
1.956000e+01 4.335713e-02 1.956000e+01 4.340996e-02 1.956000e+01 4.337907e-02
1.958000e+01 4.335713e-02 1.958000e+01 4.335748e-02 1.958000e+01 4.339006e-02
1.960000e+01 4.335713e-02 1.960000e+01 4.338616e-02 1.960000e+01 4.337117e-02
1.962000e+01 4.335713e-02 1.962000e+01 4.343374e-02 1.962000e+01 4.337721e-02
1.964000e+01 4.335713e-02 1.964000e+01 4.347252e-02 1.964000e+01 4.349403e-02
1.966000e+01 4.335915e-02 1.966000e+01 4.335169e-02 1.966000e+01 4.348844e-02
1.968000e+01 4.336699e-02 1.968000e+01 4.334851e-02 1.968000e+01 4.340398e-02
1.970000e+01 4.335713e-02 1.970000e+01 4.334561e-02 1.970000e+01 4.396096e-02
1.972000e+01 4.334692e-02 1.972000e+01 4.334286e-02 1.972000e+01 4.377432e-02
1.974000e+01 4.335127e-02 1.974000e+01 4.334032e-02 1.974000e+01 4.335446e-02
1.976000e+01 4.337070e-02 1.976000e+01 4.333820e-02 1.976000e+01 4.335441e-02
1.978000e+01 4.336282e-02 1.978000e+01 4.333646e-02 1.978000e+01 4.335436e-02
1.980000e+01 4.336662e-02 1.980000e+01 4.333495e-02 1.980000e+01 4.335431e-02
1.982000e+01 4.336743e-02 1.982000e+01 4.336310e-02 1.982000e+01 4.335426e-02
1.984000e+01 4.335823e-02 1.984000e+01 4.337873e-02 1.984000e+01 4.335421e-02
1.986000e+01 4.332928e-02 1.986000e+01 4.335713e-02 1.986000e+01 4.335416e-02
1.988000e+01 4.330713e-02 1.988000e+01 4.335713e-02 1.988000e+01 4.335411e-02
1.990000e+01 4.328546e-02 1.990000e+01 4.333736e-02 1.990000e+01 4.335403e-02
1.992000e+01 4.326134e-02 1.992000e+01 4.335713e-02 1.992000e+01 4.335405e-02
1.994000e+01 4.324881e-02 1.994000e+01 4.335713e-02 1.994000e+01 4.335398e-02
1.996000e+01 4.327191e-02 1.996000e+01 4.335904e-02 1.996000e+01 4.335390e-02
1.998000e+01 4.329937e-02 1.998000e+01 4.335713e-02 1.998000e+01 4.335382e-02
20           4.334739e-02 20           4.336995e-02 20           4.335376e-02


==> figs/choke_dis_finer.dat <==
x1 y1
0 8.077763e-02
1.600000e-01 7.306582e-02
3.200000e-01 6.722061e-02
4.800000e-01 6.185395e-02
6.400000e-01 5.697345e-02
8.000000e-01 5.260731e-02
9.600000e-01 4.805339e-02
1.120000e+00 4.330674e-02
1.280000e+00 4.254320e-02
1.440000e+00 4.059727e-02
1.600000e+00 4.188367e-02
1.760000e+00 4.148363e-02
1.920000e+00 4.316766e-02
2.080000e+00 4.370355e-02
2.240000e+00 4.174185e-02
2.400000e+00 4.271527e-02
2.560000e+00 4.242564e-02
2.720000e+00 4.231297e-02
2.880000e+00 4.198673e-02
3.040000e+00 4.351401e-02
3.200000e+00 4.267600e-02
3.360000e+00 4.324951e-02
3.520000e+00 4.317405e-02
3.680000e+00 4.344051e-02
3.840000e+00 4.349357e-02
4.000000e+00 4.166631e-02
4.160000e+00 4.119048e-02
4.320000e+00 4.170747e-02
4.480000e+00 4.324351e-02
4.640000e+00 4.188022e-02
4.800000e+00 4.206141e-02
4.960000e+00 4.419525e-02
5.120000e+00 4.371012e-02
5.280000e+00 4.321324e-02
5.440000e+00 4.340048e-02
5.600000e+00 4.175514e-02
5.760000e+00 4.274934e-02
5.920000e+00 4.188453e-02
6.080000e+00 4.307131e-02
6.240000e+00 4.335238e-02
6.400000e+00 4.285560e-02
6.560000e+00 4.279791e-02
6.720000e+00 4.282794e-02
6.880000e+00 4.177334e-02
7.040000e+00 4.209487e-02
7.200000e+00 4.274611e-02
7.360000e+00 4.099221e-02
7.520000e+00 4.239235e-02
7.680000e+00 4.180097e-02
7.840000e+00 4.062576e-02
8.000000e+00 4.261303e-02
8.160000e+00 4.269364e-02
8.320000e+00 4.250086e-02
8.480000e+00 4.213675e-02
8.640000e+00 4.218336e-02
8.800000e+00 4.181292e-02
8.960000e+00 4.124833e-02
9.120000e+00 4.049581e-02
9.280000e+00 4.188919e-02
9.440000e+00 4.107866e-02
9.600000e+00 4.243751e-02
9.760000e+00 4.192369e-02
9.920000e+00 4.220952e-02
1.008000e+01 4.183971e-02
1.024000e+01 4.089984e-02
1.040000e+01 4.188700e-02
1.056000e+01 4.113069e-02
1.072000e+01 4.057921e-02
1.088000e+01 4.272990e-02
1.104000e+01 4.266491e-02
1.120000e+01 4.232385e-02
1.136000e+01 4.185809e-02
1.152000e+01 4.175764e-02
1.168000e+01 4.181104e-02
1.184000e+01 4.160466e-02
1.200000e+01 4.152798e-02
1.216000e+01 4.160115e-02
1.232000e+01 4.076045e-02
1.248000e+01 4.155156e-02
1.264000e+01 4.168947e-02
1.280000e+01 4.209092e-02
1.296000e+01 4.191973e-02
1.312000e+01 4.163068e-02
1.328000e+01 4.206787e-02
1.344000e+01 4.141684e-02
1.360000e+01 4.117558e-02
1.376000e+01 4.076821e-02
1.392000e+01 4.099536e-02
1.408000e+01 4.106941e-02
1.424000e+01 4.132893e-02
1.440000e+01 4.169083e-02
1.456000e+01 4.105751e-02
1.472000e+01 4.162787e-02
1.488000e+01 4.162783e-02
1.504000e+01 4.147343e-02
1.520000e+01 4.202761e-02
1.536000e+01 4.187051e-02
1.552000e+01 4.135065e-02
1.568000e+01 4.045786e-02
1.584000e+01 4.227016e-02
1.600000e+01 4.151854e-02
1.616000e+01 4.169313e-02
1.632000e+01 4.161185e-02
1.648000e+01 4.086271e-02
1.664000e+01 4.147520e-02
1.680000e+01 4.183437e-02
1.696000e+01 4.194144e-02
1.712000e+01 4.205935e-02
1.728000e+01 4.183465e-02
1.744000e+01 4.144157e-02
1.760000e+01 4.186819e-02
1.776000e+01 4.211569e-02
1.792000e+01 4.219601e-02
1.808000e+01 4.217426e-02
1.824000e+01 4.120267e-02
1.840000e+01 3.945669e-02
1.856000e+01 3.964497e-02
1.872000e+01 4.126956e-02
1.888000e+01 4.159020e-02
1.904000e+01 4.166211e-02
1.920000e+01 4.149927e-02
1.936000e+01 4.096049e-02
1.952000e+01 4.114477e-02
1.968000e+01 4.044927e-02
1.984000e+01 4.115227e-02
20 4.044503e-02


==> figs/choke_dis_nocol.dat <==
x6           y6           x5           y5           x4           y4          
0            8.241421e-02 0            8.241421e-02 0            8.241421e-02
2.500000e-03 8.210738e-02 5.000000e-03 8.180339e-02 1.000000e-02 8.119939e-02
5.000000e-03 8.191754e-02 1.000000e-02 8.142956e-02 2.000000e-02 8.046649e-02
7.500000e-03 8.177013e-02 1.500000e-02 8.114117e-02 3.000000e-02 7.990452e-02
1.000000e-02 8.163919e-02 2.000000e-02 8.088591e-02 4.000000e-02 7.940891e-02
1.250000e-02 8.152172e-02 2.500000e-02 8.065737e-02 5.000000e-02 7.896605e-02
1.500000e-02 8.141064e-02 3.000000e-02 8.044129e-02 6.000000e-02 7.854773e-02
1.750000e-02 8.130441e-02 3.500000e-02 8.023458e-02 7.000000e-02 7.814807e-02
2.000000e-02 8.120102e-02 4.000000e-02 8.003324e-02 8.000000e-02 7.775936e-02
2.250000e-02 8.109971e-02 4.500000e-02 7.983579e-02 9.000000e-02 7.737894e-02
2.500000e-02 8.099974e-02 5.000000e-02 7.964085e-02 1.000000e-01 7.700421e-02
2.750000e-02 8.090076e-02 5.500000e-02 7.944775e-02 1.100000e-01 7.663402e-02
3.000000e-02 8.080245e-02 6.000000e-02 7.925591e-02 1.200000e-01 7.626737e-02
3.250000e-02 8.070464e-02 6.500000e-02 7.906505e-02 1.300000e-01 7.590376e-02
3.500000e-02 8.060719e-02 7.000000e-02 7.887492e-02 1.400000e-01 7.554279e-02
3.750000e-02 8.051001e-02 7.500000e-02 7.868539e-02 1.500000e-01 7.518424e-02
4.000000e-02 8.041303e-02 8.000000e-02 7.849637e-02 1.600000e-01 7.482795e-02
4.250000e-02 8.031622e-02 8.500000e-02 7.830778e-02 1.700000e-01 7.447385e-02
4.500000e-02 8.021953e-02 9.000000e-02 7.811959e-02 1.800000e-01 7.412185e-02
4.750000e-02 8.012294e-02 9.500000e-02 7.793179e-02 1.900000e-01 7.377194e-02
5.000000e-02 8.002644e-02 1.000000e-01 7.774436e-02 2.000000e-01 7.342409e-02
5.250000e-02 7.993001e-02 1.050000e-01 7.755730e-02 2.100000e-01 7.307829e-02
5.500000e-02 7.983366e-02 1.100000e-01 7.737062e-02 2.200000e-01 7.273453e-02
5.750000e-02 7.973737e-02 1.150000e-01 7.718432e-02 2.300000e-01 7.239279e-02
6.000000e-02 7.964114e-02 1.200000e-01 7.699841e-02 2.400000e-01 7.205308e-02
6.250000e-02 7.954497e-02 1.250000e-01 7.681289e-02 2.500000e-01 7.171537e-02
6.500000e-02 7.944887e-02 1.300000e-01 7.662778e-02 2.600000e-01 7.137965e-02
6.750000e-02 7.935282e-02 1.350000e-01 7.644309e-02 2.700000e-01 7.104590e-02
7.000000e-02 7.925684e-02 1.400000e-01 7.625883e-02 2.800000e-01 7.071410e-02
7.250000e-02 7.916092e-02 1.450000e-01 7.607501e-02 2.900000e-01 7.038421e-02
7.500000e-02 7.906507e-02 1.500000e-01 7.589163e-02 3.000000e-01 7.005620e-02
7.750000e-02 7.896928e-02 1.550000e-01 7.570871e-02 3.100000e-01 6.973004e-02
8.000000e-02 7.887357e-02 1.600000e-01 7.552626e-02 3.200000e-01 6.940563e-02
8.250000e-02 7.877792e-02 1.650000e-01 7.534428e-02 3.300000e-01 6.908281e-02
8.500000e-02 7.868235e-02 1.700000e-01 7.516279e-02 3.400000e-01 6.876163e-02
8.750000e-02 7.858686e-02 1.750000e-01 7.498178e-02 3.500000e-01 6.844205e-02
9.000000e-02 7.849144e-02 1.800000e-01 7.480127e-02 3.600000e-01 6.812402e-02
9.250000e-02 7.839611e-02 1.850000e-01 7.462126e-02 3.700000e-01 6.780749e-02
9.500000e-02 7.830085e-02 1.900000e-01 7.444176e-02 3.800000e-01 6.749201e-02
9.750000e-02 7.820569e-02 1.950000e-01 7.426277e-02 3.900000e-01 6.717772e-02
1.000000e-01 7.811061e-02 2.000000e-01 7.408430e-02 4.000000e-01 6.686462e-02
1.025000e-01 7.801562e-02 2.050000e-01 7.390635e-02 4.100000e-01 6.655267e-02
1.050000e-01 7.792072e-02 2.100000e-01 7.372893e-02 4.200000e-01 6.624180e-02
1.075000e-01 7.782591e-02 2.150000e-01 7.355203e-02 4.300000e-01 6.593194e-02
1.100000e-01 7.773120e-02 2.200000e-01 7.337566e-02 4.400000e-01 6.562302e-02
1.125000e-01 7.763659e-02 2.250000e-01 7.319983e-02 4.500000e-01 6.531497e-02
1.150000e-01 7.754208e-02 2.300000e-01 7.302453e-02 4.600000e-01 6.500774e-02
1.175000e-01 7.744766e-02 2.350000e-01 7.284977e-02 4.700000e-01 6.470137e-02
1.200000e-01 7.735335e-02 2.400000e-01 7.267555e-02 4.800000e-01 6.439575e-02
1.225000e-01 7.725915e-02 2.450000e-01 7.250187e-02 4.900000e-01 6.409080e-02
1.250000e-01 7.716505e-02 2.500000e-01 7.232872e-02 5.000000e-01 6.378652e-02
1.275000e-01 7.707105e-02 2.550000e-01 7.215612e-02 5.100000e-01 6.348293e-02
1.300000e-01 7.697717e-02 2.600000e-01 7.198406e-02 5.200000e-01 6.318008e-02
1.325000e-01 7.688340e-02 2.650000e-01 7.181253e-02 5.300000e-01 6.287803e-02
1.350000e-01 7.678973e-02 2.700000e-01 7.164155e-02 5.400000e-01 6.257689e-02
1.375000e-01 7.669619e-02 2.750000e-01 7.147110e-02 5.500000e-01 6.227679e-02
1.400000e-01 7.660275e-02 2.800000e-01 7.130118e-02 5.600000e-01 6.197790e-02
1.425000e-01 7.650944e-02 2.850000e-01 7.113180e-02 5.700000e-01 6.168033e-02
1.450000e-01 7.641623e-02 2.900000e-01 7.096296e-02 5.800000e-01 6.138436e-02
1.475000e-01 7.632315e-02 2.950000e-01 7.079464e-02 5.900000e-01 6.109027e-02
1.500000e-01 7.623019e-02 3.000000e-01 7.062685e-02 6.000000e-01 6.079836e-02
1.525000e-01 7.613735e-02 3.050000e-01 7.045958e-02 6.100000e-01 6.050886e-02
1.550000e-01 7.604463e-02 3.100000e-01 7.029284e-02 6.200000e-01 6.022212e-02
1.575000e-01 7.595203e-02 3.150000e-01 7.012661e-02 6.300000e-01 5.993845e-02
1.600000e-01 7.585956e-02 3.200000e-01 6.996088e-02 6.400000e-01 5.965812e-02
1.625000e-01 7.576721e-02 3.250000e-01 6.979558e-02 6.500000e-01 5.938124e-02
1.650000e-01 7.567499e-02 3.300000e-01 6.963076e-02 6.600000e-01 5.910792e-02
1.675000e-01 7.558289e-02 3.350000e-01 6.946643e-02 6.700000e-01 5.883828e-02
1.700000e-01 7.549093e-02 3.400000e-01 6.930259e-02 6.800000e-01 5.857222e-02
1.725000e-01 7.539909e-02 3.450000e-01 6.913924e-02 6.900000e-01 5.830947e-02
1.750000e-01 7.530738e-02 3.500000e-01 6.897638e-02 7.000000e-01 5.804965e-02
1.775000e-01 7.521579e-02 3.550000e-01 6.881400e-02 7.100000e-01 5.779223e-02
1.800000e-01 7.512435e-02 3.600000e-01 6.865209e-02 7.200000e-01 5.753656e-02
1.825000e-01 7.503303e-02 3.650000e-01 6.849066e-02 7.300000e-01 5.728193e-02
1.850000e-01 7.494184e-02 3.700000e-01 6.832970e-02 7.400000e-01 5.702759e-02
1.875000e-01 7.485079e-02 3.750000e-01 6.816919e-02 7.500000e-01 5.677288e-02
1.900000e-01 7.475987e-02 3.800000e-01 6.800915e-02 7.600000e-01 5.651727e-02
1.925000e-01 7.466908e-02 3.850000e-01 6.784955e-02 7.700000e-01 5.626036e-02
1.950000e-01 7.457843e-02 3.900000e-01 6.769021e-02 7.800000e-01 5.600186e-02
1.975000e-01 7.448792e-02 3.950000e-01 6.753122e-02 7.900000e-01 5.574172e-02
2.000000e-01 7.439754e-02 4.000000e-01 6.737263e-02 8.000000e-01 5.538851e-02
2.025000e-01 7.430730e-02 4.050000e-01 6.721444e-02 8.100000e-01 5.408867e-02
2.050000e-01 7.421719e-02 4.100000e-01 6.705666e-02 8.200000e-01 5.324803e-02
2.075000e-01 7.412722e-02 4.150000e-01 6.689929e-02 8.300000e-01 5.261651e-02
2.100000e-01 7.403739e-02 4.200000e-01 6.674231e-02 8.400000e-01 5.216811e-02
2.125000e-01 7.394769e-02 4.250000e-01 6.658574e-02 8.500000e-01 5.192626e-02
2.150000e-01 7.385814e-02 4.300000e-01 6.642956e-02 8.600000e-01 5.172249e-02
2.175000e-01 7.376872e-02 4.350000e-01 6.627376e-02 8.700000e-01 5.167211e-02
2.200000e-01 7.367944e-02 4.400000e-01 6.611835e-02 8.800000e-01 5.162626e-02
2.225000e-01 7.359031e-02 4.450000e-01 6.596331e-02 8.900000e-01 5.163086e-02
2.250000e-01 7.350131e-02 4.500000e-01 6.580864e-02 9.000000e-01 5.165114e-02
2.275000e-01 7.341245e-02 4.550000e-01 6.565434e-02 9.100000e-01 5.163813e-02
2.300000e-01 7.332373e-02 4.600000e-01 6.550040e-02 9.200000e-01 5.132988e-02
2.325000e-01 7.323516e-02 4.650000e-01 6.534683e-02 9.300000e-01 5.107143e-02
2.350000e-01 7.314672e-02 4.700000e-01 6.519361e-02 9.400000e-01 5.086994e-02
2.375000e-01 7.305842e-02 4.750000e-01 6.504074e-02 9.500000e-01 5.071789e-02
2.400000e-01 7.297027e-02 4.800000e-01 6.488823e-02 9.600000e-01 5.059977e-02
2.425000e-01 7.288226e-02 4.850000e-01 6.473607e-02 9.700000e-01 5.052988e-02
2.450000e-01 7.279439e-02 4.900000e-01 6.458431e-02 9.800000e-01 5.048195e-02
2.475000e-01 7.270666e-02 4.950000e-01 6.443292e-02 9.900000e-01 5.021498e-02
2.500000e-01 7.261907e-02 5.000000e-01 6.428186e-02 1.000000e+00 4.991758e-02
2.525000e-01 7.253163e-02 5.050000e-01 6.413115e-02 1.010000e+00 4.961816e-02
2.550000e-01 7.244432e-02 5.100000e-01 6.398080e-02 1.020000e+00 4.931710e-02
2.575000e-01 7.235716e-02 5.150000e-01 6.383080e-02 1.030000e+00 4.901489e-02
2.600000e-01 7.227015e-02 5.200000e-01 6.368117e-02 1.040000e+00 4.871220e-02
2.625000e-01 7.218327e-02 5.250000e-01 6.353191e-02 1.050000e+00 4.840994e-02
2.650000e-01 7.209653e-02 5.300000e-01 6.338303e-02 1.060000e+00 4.810926e-02
2.675000e-01 7.200994e-02 5.350000e-01 6.323455e-02 1.070000e+00 4.781160e-02
2.700000e-01 7.192349e-02 5.400000e-01 6.308646e-02 1.080000e+00 4.751861e-02
2.725000e-01 7.183718e-02 5.450000e-01 6.293878e-02 1.090000e+00 4.723221e-02
2.750000e-01 7.175102e-02 5.500000e-01 6.279153e-02 1.100000e+00 4.695448e-02
2.775000e-01 7.166500e-02 5.550000e-01 6.264472e-02 1.110000e+00 4.668738e-02
2.800000e-01 7.157912e-02 5.600000e-01 6.249832e-02 1.120000e+00 4.643272e-02
2.825000e-01 7.149338e-02 5.650000e-01 6.235236e-02 1.130000e+00 4.619166e-02
2.850000e-01 7.140778e-02 5.700000e-01 6.220688e-02 1.140000e+00 4.596462e-02
2.875000e-01 7.132233e-02 5.750000e-01 6.206189e-02 1.150000e+00 4.575094e-02
2.900000e-01 7.123701e-02 5.800000e-01 6.191741e-02 1.160000e+00 4.554881e-02
2.925000e-01 7.115184e-02 5.850000e-01 6.177346e-02 1.170000e+00 4.535530e-02
2.950000e-01 7.106681e-02 5.900000e-01 6.163006e-02 1.180000e+00 4.516666e-02
2.975000e-01 7.098192e-02 5.950000e-01 6.148722e-02 1.190000e+00 4.497864e-02
3.000000e-01 7.089717e-02 6.000000e-01 6.134496e-02 1.200000e+00 4.478722e-02
3.025000e-01 7.081257e-02 6.050000e-01 6.120326e-02 1.210000e+00 4.458894e-02
3.050000e-01 7.072810e-02 6.100000e-01 6.106216e-02 1.220000e+00 4.438126e-02
3.075000e-01 7.064377e-02 6.150000e-01 6.092169e-02 1.230000e+00 4.416285e-02
3.100000e-01 7.055959e-02 6.200000e-01 6.078186e-02 1.240000e+00 4.393355e-02
3.125000e-01 7.047554e-02 6.250000e-01 6.064269e-02 1.250000e+00 4.369462e-02
3.150000e-01 7.039164e-02 6.300000e-01 6.050419e-02 1.260000e+00 4.344842e-02
3.175000e-01 7.030787e-02 6.350000e-01 6.036637e-02 1.270000e+00 4.319818e-02
3.200000e-01 7.022423e-02 6.400000e-01 6.022923e-02 1.280000e+00 4.294783e-02
3.225000e-01 7.014069e-02 6.450000e-01 6.009277e-02 1.290000e+00 4.270177e-02
3.250000e-01 7.005728e-02 6.500000e-01 5.995701e-02 1.300000e+00 4.246433e-02
3.275000e-01 6.997400e-02 6.550000e-01 5.982193e-02 1.310000e+00 4.223952e-02
3.300000e-01 6.989085e-02 6.600000e-01 5.968748e-02 1.320000e+00 4.203062e-02
3.325000e-01 6.980784e-02 6.650000e-01 5.955364e-02 1.330000e+00 4.182406e-02
3.350000e-01 6.972496e-02 6.700000e-01 5.942042e-02 1.340000e+00 4.160856e-02
3.375000e-01 6.964222e-02 6.750000e-01 5.928780e-02 1.350000e+00 4.082343e-02
3.400000e-01 6.955962e-02 6.800000e-01 5.915577e-02 1.360000e+00 3.943816e-02
3.425000e-01 6.947715e-02 6.850000e-01 5.902431e-02 1.370000e+00 3.794331e-02
3.450000e-01 6.939482e-02 6.900000e-01 5.889336e-02 1.380000e+00 3.633754e-02
3.475000e-01 6.931262e-02 6.950000e-01 5.876290e-02 1.390000e+00 3.461940e-02
3.500000e-01 6.923056e-02 7.000000e-01 5.863290e-02 1.400000e+00 3.278689e-02
3.525000e-01 6.914863e-02 7.050000e-01 5.850331e-02 1.410000e+00 3.083934e-02
3.550000e-01 6.906684e-02 7.100000e-01 5.837405e-02 1.420000e+00 2.877474e-02
3.575000e-01 6.898518e-02 7.150000e-01 5.824508e-02 1.430000e+00 2.659250e-02
3.600000e-01 6.890366e-02 7.200000e-01 5.811635e-02 1.440000e+00 2.429146e-02
3.625000e-01 6.882226e-02 7.250000e-01 5.798780e-02 1.450000e+00 2.187190e-02
3.650000e-01 6.874100e-02 7.300000e-01 5.785938e-02 1.460000e+00 1.933456e-02
3.675000e-01 6.865988e-02 7.350000e-01 5.773106e-02 1.470000e+00 1.676459e-02
3.700000e-01 6.857888e-02 7.400000e-01 5.760281e-02 1.480000e+00 1.410821e-02
3.725000e-01 6.849802e-02 7.450000e-01 5.747459e-02 1.490000e+00 1.134908e-02
3.750000e-01 6.841728e-02 7.500000e-01 5.734636e-02 1.500000e+00 8.493655e-03
3.775000e-01 6.833668e-02 7.550000e-01 5.721812e-02 1.510000e+00 5.547684e-03
3.800000e-01 6.825621e-02 7.600000e-01 5.708984e-02 1.520000e+00 2.514640e-03
3.825000e-01 6.817586e-02 7.650000e-01 5.696152e-02 1.530000e+00 0           
3.850000e-01 6.809565e-02 7.700000e-01 5.683316e-02 1.540000e+00 0           
3.875000e-01 6.801556e-02 7.750000e-01 5.670477e-02 1.550000e+00 0           
3.900000e-01 6.793560e-02 7.800000e-01 5.657633e-02 1.560000e+00 0           
3.925000e-01 6.785567e-02 7.850000e-01 5.644791e-02 1.570000e+00 0           
3.950000e-01 6.777582e-02 7.900000e-01 5.631945e-02 1.580000e+00 0           
3.975000e-01 6.769608e-02 7.950000e-01 5.619099e-02 1.590000e+00 0           
4.000000e-01 6.761646e-02 8.000000e-01 5.574576e-02 1.600000e+00 0           
4.025000e-01 6.753695e-02 8.050000e-01 5.497519e-02 1.610000e+00 0           
4.050000e-01 6.745757e-02 8.100000e-01 5.439428e-02 1.620000e+00 0           
4.075000e-01 6.737831e-02 8.150000e-01 5.394373e-02 1.630000e+00 0           
4.100000e-01 6.729918e-02 8.200000e-01 5.348063e-02 1.640000e+00 0           
4.125000e-01 6.722016e-02 8.250000e-01 5.301240e-02
4.150000e-01 6.714127e-02 8.300000e-01 5.275655e-02
4.175000e-01 6.706250e-02 8.350000e-01 5.249074e-02
4.200000e-01 6.698385e-02 8.400000e-01 5.221441e-02
4.225000e-01 6.690533e-02 8.450000e-01 5.200433e-02
4.250000e-01 6.682692e-02 8.500000e-01 5.186181e-02
4.275000e-01 6.674863e-02 8.550000e-01 5.171033e-02
4.300000e-01 6.667046e-02 8.600000e-01 5.155007e-02
4.325000e-01 6.659240e-02 8.650000e-01 5.148073e-02
4.350000e-01 6.651447e-02 8.700000e-01 5.140543e-02
4.375000e-01 6.643665e-02 8.750000e-01 5.132147e-02
4.400000e-01 6.635895e-02 8.800000e-01 5.126242e-02
4.425000e-01 6.628137e-02 8.850000e-01 5.123102e-02
4.450000e-01 6.620390e-02 8.900000e-01 5.119353e-02
4.475000e-01 6.612655e-02 8.950000e-01 5.114815e-02
4.500000e-01 6.604931e-02 9.000000e-01 5.114195e-02
4.525000e-01 6.597219e-02 9.050000e-01 5.113023e-02
4.550000e-01 6.589518e-02 9.100000e-01 5.111215e-02
4.575000e-01 6.581828e-02 9.150000e-01 5.110451e-02
4.600000e-01 6.574150e-02 9.200000e-01 5.110791e-02
4.625000e-01 6.566483e-02 9.250000e-01 5.110638e-02
4.650000e-01 6.558828e-02 9.300000e-01 5.110017e-02
4.675000e-01 6.551184e-02 9.350000e-01 5.111294e-02
4.700000e-01 6.543551e-02 9.400000e-01 5.112157e-02
4.725000e-01 6.535929e-02 9.450000e-01 5.112618e-02
4.750000e-01 6.528318e-02 9.500000e-01 5.093722e-02
4.775000e-01 6.520718e-02 9.550000e-01 5.083686e-02
4.800000e-01 6.513130e-02 9.600000e-01 5.072692e-02
4.825000e-01 6.505553e-02 9.650000e-01 5.071523e-02
4.850000e-01 6.497987e-02 9.700000e-01 5.073940e-02
4.875000e-01 6.490432e-02 9.750000e-01 5.077593e-02
4.900000e-01 6.482888e-02 9.800000e-01 5.082109e-02
4.925000e-01 6.475355e-02 9.850000e-01 5.087946e-02
4.950000e-01 6.467833e-02 9.900000e-01 5.094501e-02
4.975000e-01 6.460324e-02 9.950000e-01 5.100177e-02
5.000000e-01 6.452828e-02 1.000000e+00 5.086920e-02
5.025000e-01 6.445341e-02 1.005000e+00 5.073658e-02
5.050000e-01 6.437866e-02 1.010000e+00 5.060392e-02
5.075000e-01 6.430401e-02 1.015000e+00 5.047128e-02
5.100000e-01 6.422947e-02 1.020000e+00 5.033872e-02
5.125000e-01 6.415504e-02 1.025000e+00 5.020629e-02
5.150000e-01 6.408072e-02 1.030000e+00 5.007408e-02
5.175000e-01 6.400651e-02 1.035000e+00 4.994215e-02
5.200000e-01 6.393241e-02 1.040000e+00 4.981063e-02
5.225000e-01 6.385843e-02 1.045000e+00 4.967959e-02
5.250000e-01 6.378456e-02 1.050000e+00 4.954918e-02
5.275000e-01 6.371080e-02 1.055000e+00 4.941951e-02
5.300000e-01 6.363715e-02 1.060000e+00 4.929074e-02
5.325000e-01 6.356362e-02 1.065000e+00 4.916303e-02
5.350000e-01 6.349021e-02 1.070000e+00 4.903653e-02
5.375000e-01 6.341691e-02 1.075000e+00 4.891145e-02
5.400000e-01 6.334372e-02 1.080000e+00 4.878794e-02
5.425000e-01 6.327066e-02 1.085000e+00 4.866621e-02
5.450000e-01 6.319771e-02 1.090000e+00 4.854644e-02
5.475000e-01 6.312487e-02 1.095000e+00 4.842882e-02
5.500000e-01 6.305216e-02 1.100000e+00 4.831350e-02
5.525000e-01 6.297956e-02 1.105000e+00 4.820068e-02
5.550000e-01 6.290709e-02 1.110000e+00 4.809047e-02
5.575000e-01 6.283472e-02 1.115000e+00 4.798296e-02
5.600000e-01 6.276247e-02 1.120000e+00 4.787823e-02
5.625000e-01 6.269033e-02 1.125000e+00 4.777629e-02
5.650000e-01 6.261832e-02 1.130000e+00 4.767714e-02
5.675000e-01 6.254643e-02 1.135000e+00 4.758069e-02
5.700000e-01 6.247466e-02 1.140000e+00 4.748683e-02
5.725000e-01 6.240301e-02 1.145000e+00 4.739536e-02
5.750000e-01 6.233150e-02 1.150000e+00 4.730611e-02
5.775000e-01 6.226011e-02 1.155000e+00 4.721879e-02
5.800000e-01 6.218884e-02 1.160000e+00 4.713313e-02
5.825000e-01 6.211771e-02 1.165000e+00 4.704884e-02
5.850000e-01 6.204670e-02 1.170000e+00 4.696559e-02
5.875000e-01 6.197583e-02 1.175000e+00 4.688308e-02
5.900000e-01 6.190509e-02 1.180000e+00 4.680093e-02
5.925000e-01 6.183448e-02 1.185000e+00 4.671887e-02
5.950000e-01 6.176400e-02 1.190000e+00 4.663661e-02
5.975000e-01 6.169366e-02 1.195000e+00 4.655390e-02
6.000000e-01 6.162345e-02 1.200000e+00 4.647049e-02
6.025000e-01 6.155338e-02 1.205000e+00 4.638616e-02
6.050000e-01 6.148343e-02 1.210000e+00 4.630078e-02
6.075000e-01 6.141361e-02 1.215000e+00 4.621415e-02
6.100000e-01 6.134392e-02 1.220000e+00 4.612620e-02
6.125000e-01 6.127436e-02 1.225000e+00 4.603687e-02
6.150000e-01 6.120494e-02 1.230000e+00 4.594618e-02
6.175000e-01 6.113565e-02 1.235000e+00 4.585412e-02
6.200000e-01 6.106651e-02 1.240000e+00 4.576074e-02
6.225000e-01 6.099750e-02 1.245000e+00 4.566612e-02
6.250000e-01 6.092864e-02 1.250000e+00 4.557046e-02
6.275000e-01 6.085991e-02 1.255000e+00 4.547385e-02
6.300000e-01 6.079133e-02 1.260000e+00 4.537652e-02
6.325000e-01 6.072288e-02 1.265000e+00 4.527867e-02
6.350000e-01 6.065458e-02 1.270000e+00 4.518052e-02
6.375000e-01 6.058641e-02 1.275000e+00 4.508235e-02
6.400000e-01 6.051839e-02 1.280000e+00 4.498443e-02
6.425000e-01 6.045050e-02 1.285000e+00 4.488702e-02
6.450000e-01 6.038276e-02 1.290000e+00 4.479039e-02
6.475000e-01 6.031515e-02 1.295000e+00 4.469482e-02
6.500000e-01 6.024768e-02 1.300000e+00 4.460056e-02
6.525000e-01 6.018034e-02 1.305000e+00 4.450785e-02
6.550000e-01 6.011314e-02 1.310000e+00 4.441692e-02
6.575000e-01 6.004607e-02 1.315000e+00 4.432797e-02
6.600000e-01 5.997914e-02 1.320000e+00 4.424121e-02
6.625000e-01 5.991234e-02 1.325000e+00 4.415676e-02
6.650000e-01 5.984568e-02 1.330000e+00 4.407477e-02
6.675000e-01 5.977911e-02 1.335000e+00 4.399538e-02
6.700000e-01 5.971265e-02 1.340000e+00 4.391867e-02
6.725000e-01 5.964630e-02 1.345000e+00 4.384471e-02
6.750000e-01 5.958006e-02 1.350000e+00 4.377354e-02
6.775000e-01 5.951394e-02 1.355000e+00 4.370522e-02
6.800000e-01 5.944793e-02 1.360000e+00 4.363974e-02
6.825000e-01 5.938203e-02 1.365000e+00 4.357710e-02
6.850000e-01 5.931624e-02 1.370000e+00 4.351730e-02
6.875000e-01 5.925056e-02 1.375000e+00 4.343714e-02
6.900000e-01 5.918499e-02 1.380000e+00 4.335900e-02
6.925000e-01 5.911951e-02 1.385000e+00 4.328339e-02
6.950000e-01 5.905414e-02 1.390000e+00 4.321027e-02
6.975000e-01 5.898885e-02 1.395000e+00 4.313953e-02
7.000000e-01 5.892366e-02 1.400000e+00 4.307107e-02
7.025000e-01 5.885856e-02 1.405000e+00 4.300484e-02
7.050000e-01 5.879355e-02 1.410000e+00 4.294071e-02
7.075000e-01 5.872861e-02 1.415000e+00 4.287859e-02
7.100000e-01 5.866375e-02 1.420000e+00 4.281837e-02
7.125000e-01 5.859897e-02 1.425000e+00 4.275997e-02
7.150000e-01 5.853427e-02 1.430000e+00 4.270330e-02
7.175000e-01 5.846964e-02 1.435000e+00 4.264816e-02
7.200000e-01 5.840507e-02 1.440000e+00 4.259450e-02
7.225000e-01 5.834055e-02 1.445000e+00 4.254221e-02
7.250000e-01 5.827609e-02 1.450000e+00 4.249119e-02
7.275000e-01 5.821169e-02 1.455000e+00 4.244130e-02
7.300000e-01 5.814735e-02 1.460000e+00 4.239242e-02
7.325000e-01 5.808305e-02 1.465000e+00 4.234444e-02
7.350000e-01 5.801879e-02 1.470000e+00 4.229718e-02
7.375000e-01 5.795459e-02 1.475000e+00 4.225060e-02
7.400000e-01 5.789043e-02 1.480000e+00 4.189423e-02
7.425000e-01 5.782631e-02 1.485000e+00 4.088482e-02
7.450000e-01 5.776223e-02 1.490000e+00 3.985317e-02
7.475000e-01 5.769819e-02 1.495000e+00 3.882412e-02
7.500000e-01 5.763420e-02 1.500000e+00 3.778194e-02
7.525000e-01 5.757024e-02 1.505000e+00 3.672765e-02
7.550000e-01 5.750631e-02 1.510000e+00 3.566531e-02
7.575000e-01 5.744242e-02 1.515000e+00 3.459962e-02
7.600000e-01 5.737857e-02 1.520000e+00 3.353554e-02
7.625000e-01 5.731477e-02 1.525000e+00 3.247897e-02
7.650000e-01 5.725099e-02 1.530000e+00 3.143691e-02
7.675000e-01 5.718725e-02 1.535000e+00 3.041617e-02
7.700000e-01 5.712355e-02 1.540000e+00 2.942313e-02
7.725000e-01 5.705989e-02 1.545000e+00 2.846515e-02
7.750000e-01 5.699627e-02 1.550000e+00 2.755080e-02
7.775000e-01 5.693269e-02 1.555000e+00 2.668685e-02
7.800000e-01 5.686914e-02 1.560000e+00 2.588340e-02
7.825000e-01 5.680564e-02 1.565000e+00 2.493456e-02
7.850000e-01 5.674218e-02 1.570000e+00 2.402976e-02
7.875000e-01 5.667877e-02 1.575000e+00 2.320779e-02
7.900000e-01 5.661540e-02 1.580000e+00 2.224632e-02
7.925000e-01 5.655207e-02 1.585000e+00 2.128505e-02
7.950000e-01 5.648878e-02 1.590000e+00 2.040924e-02
7.975000e-01 5.639285e-02 1.595000e+00 1.961908e-02
8.000000e-01 5.600813e-02 1.600000e+00 1.892119e-02
8.025000e-01 5.561987e-02 1.605000e+00 1.831859e-02
8.050000e-01 5.522856e-02 1.610000e+00 1.774068e-02
8.075000e-01 5.483359e-02 1.615000e+00 1.708446e-02
8.100000e-01 5.455577e-02 1.620000e+00 1.653154e-02
8.125000e-01 5.432331e-02 1.625000e+00 1.608265e-02
8.150000e-01 5.408784e-02 1.630000e+00 1.573836e-02
8.175000e-01 5.384926e-02 1.635000e+00 1.550668e-02
8.200000e-01 5.360864e-02 1.640000e+00 1.536122e-02
8.225000e-01 5.336547e-02 1.645000e+00 1.472545e-02
8.250000e-01 5.311947e-02 1.650000e+00 1.417239e-02
8.275000e-01 5.292027e-02 1.655000e+00 1.361367e-02
8.300000e-01 5.278117e-02 1.660000e+00 1.306535e-02
8.325000e-01 5.263921e-02 1.665000e+00 1.263173e-02
8.350000e-01 5.249487e-02 1.670000e+00 1.230704e-02
8.375000e-01 5.234847e-02 1.675000e+00 1.208260e-02
8.400000e-01 5.220012e-02 1.680000e+00 1.199854e-02
8.425000e-01 5.205013e-02 1.685000e+00 1.202549e-02
8.450000e-01 5.191539e-02 1.690000e+00 1.216445e-02
8.475000e-01 5.183581e-02 1.695000e+00 1.195350e-02
8.500000e-01 5.175475e-02 1.700000e+00 1.151402e-02
8.525000e-01 5.167120e-02 1.705000e+00 1.099606e-02
8.550000e-01 5.158586e-02 1.710000e+00 1.055228e-02
8.575000e-01 5.149873e-02 1.715000e+00 1.023331e-02
8.600000e-01 5.141023e-02 1.720000e+00 1.004927e-02
8.625000e-01 5.132224e-02 1.725000e+00 1.003568e-02
8.650000e-01 5.127962e-02 1.730000e+00 1.014442e-02
8.675000e-01 5.123531e-02 1.735000e+00 1.037539e-02
8.700000e-01 5.119084e-02 1.740000e+00 1.057437e-02
8.725000e-01 5.114372e-02 1.745000e+00 1.072549e-02
8.750000e-01 5.109478e-02 1.750000e+00 1.028579e-02
8.775000e-01 5.104451e-02 1.755000e+00 9.717833e-03
8.800000e-01 5.099280e-02 1.760000e+00 9.229770e-03
8.825000e-01 5.096910e-02 1.765000e+00 8.790201e-03
8.850000e-01 5.094754e-02 1.770000e+00 8.420737e-03
8.875000e-01 5.092629e-02 1.775000e+00 8.145195e-03
8.900000e-01 5.090242e-02 1.780000e+00 7.872756e-03
8.925000e-01 5.087741e-02 1.785000e+00 7.570098e-03
8.950000e-01 5.085093e-02 1.790000e+00 7.223588e-03
8.975000e-01 5.082252e-02 1.795000e+00 6.840828e-03
9.000000e-01 5.080985e-02 1.800000e+00 6.420505e-03
9.025000e-01 5.080186e-02 1.805000e+00 5.956398e-03
9.050000e-01 5.079387e-02 1.810000e+00 5.453149e-03
9.075000e-01 5.078406e-02 1.815000e+00 4.906028e-03
9.100000e-01 5.077330e-02 1.820000e+00 4.266621e-03
9.125000e-01 5.076131e-02 1.825000e+00 3.353858e-03
9.150000e-01 5.074758e-02 1.830000e+00 2.378206e-03
9.175000e-01 5.074276e-02 1.835000e+00 1.351769e-03
9.200000e-01 5.074313e-02 1.840000e+00 2.784039e-04
9.225000e-01 5.074367e-02 1.845000e+00 0           
9.250000e-01 5.074347e-02 1.850000e+00 0           
9.275000e-01 5.074171e-02 1.855000e+00 0           
9.300000e-01 5.073883e-02 1.860000e+00 0           
9.325000e-01 5.073429e-02 1.865000e+00 0           
9.350000e-01 5.073472e-02 1.870000e+00 0           
9.375000e-01 5.074051e-02 1.875000e+00 0           
9.400000e-01 5.074550e-02 1.880000e+00 0           
9.425000e-01 5.071736e-02 1.885000e+00 0           
9.450000e-01 5.070460e-02 1.890000e+00 0           
9.475000e-01 5.069661e-02 1.895000e+00 0           
9.500000e-01 5.069123e-02 1.900000e+00 0           
9.525000e-01 5.069150e-02
9.550000e-01 5.069938e-02
9.575000e-01 5.070863e-02
9.600000e-01 5.071874e-02
9.625000e-01 5.072899e-02
9.650000e-01 5.073922e-02
9.675000e-01 5.074921e-02
9.700000e-01 5.076071e-02
9.725000e-01 5.077729e-02
9.750000e-01 5.079324e-02
9.775000e-01 5.080861e-02
9.800000e-01 5.082320e-02
9.825000e-01 5.083715e-02
9.850000e-01 5.085057e-02
9.875000e-01 5.086434e-02
9.900000e-01 5.088365e-02
9.925000e-01 5.090236e-02
9.950000e-01 5.092056e-02
9.975000e-01 5.093813e-02
1.000000e+00 5.095519e-02
1.002500e+00 5.097184e-02
1.005000e+00 5.098817e-02
1.007500e+00 5.101144e-02
1.010000e+00 5.103426e-02
1.012500e+00 5.105668e-02
1.015000e+00 5.101746e-02
1.017500e+00 5.095610e-02
1.020000e+00 5.089481e-02
1.022500e+00 5.083360e-02
1.025000e+00 5.077244e-02
1.027500e+00 5.071136e-02
1.030000e+00 5.065037e-02
1.032500e+00 5.059136e-02
1.035000e+00 5.052975e-02
1.037500e+00 5.046894e-02
1.040000e+00 5.040834e-02
1.042500e+00 5.034789e-02
1.045000e+00 5.028759e-02
1.047500e+00 5.022745e-02
1.050000e+00 5.016749e-02
1.052500e+00 5.010598e-02
1.055000e+00 5.004726e-02
1.057500e+00 4.998801e-02
1.060000e+00 4.992889e-02
1.062500e+00 4.986998e-02
1.065000e+00 4.981131e-02
1.067500e+00 4.975289e-02
1.070000e+00 4.969476e-02
1.072500e+00 4.963691e-02
1.075000e+00 4.957937e-02
1.077500e+00 4.952214e-02
1.080000e+00 4.946523e-02
1.082500e+00 4.940868e-02
1.085000e+00 4.935248e-02
1.087500e+00 4.929667e-02
1.090000e+00 4.924006e-02
1.092500e+00 4.918581e-02
1.095000e+00 4.913129e-02
1.097500e+00 4.907712e-02
1.100000e+00 4.902338e-02
1.102500e+00 4.897008e-02
1.105000e+00 4.891726e-02
1.107500e+00 4.886489e-02
1.110000e+00 4.881301e-02
1.112500e+00 4.876161e-02
1.115000e+00 4.871067e-02
1.117500e+00 4.866022e-02
1.120000e+00 4.861025e-02
1.122500e+00 4.856078e-02
1.125000e+00 4.851178e-02
1.127500e+00 4.846325e-02
1.130000e+00 4.841519e-02
1.132500e+00 4.836757e-02
1.135000e+00 4.832039e-02
1.137500e+00 4.827365e-02
1.140000e+00 4.822733e-02
1.142500e+00 4.818142e-02
1.145000e+00 4.813588e-02
1.147500e+00 4.809071e-02
1.150000e+00 4.804588e-02
1.152500e+00 4.800139e-02
1.155000e+00 4.795719e-02
1.157500e+00 4.791328e-02
1.160000e+00 4.786966e-02
1.162500e+00 4.782627e-02
1.165000e+00 4.778311e-02
1.167500e+00 4.774015e-02
1.170000e+00 4.769737e-02
1.172500e+00 4.765474e-02
1.175000e+00 4.761225e-02
1.177500e+00 4.756989e-02
1.180000e+00 4.752762e-02
1.182500e+00 4.748543e-02
1.185000e+00 4.744330e-02
1.187500e+00 4.740121e-02
1.190000e+00 4.735914e-02
1.192500e+00 4.731710e-02
1.195000e+00 4.727505e-02
1.197500e+00 4.723297e-02
1.200000e+00 4.719086e-02
1.202500e+00 4.714869e-02
1.205000e+00 4.710644e-02
1.207500e+00 4.706412e-02
1.210000e+00 4.702170e-02
1.212500e+00 4.697919e-02
1.215000e+00 4.693658e-02
1.217500e+00 4.689385e-02
1.220000e+00 4.685100e-02
1.222500e+00 4.680803e-02
1.225000e+00 4.676493e-02
1.227500e+00 4.672170e-02
1.230000e+00 4.667833e-02
1.232500e+00 4.663484e-02
1.235000e+00 4.659121e-02
1.237500e+00 4.654744e-02
1.240000e+00 4.650356e-02
1.242500e+00 4.645956e-02
1.245000e+00 4.641545e-02
1.247500e+00 4.637125e-02
1.250000e+00 4.632696e-02
1.252500e+00 4.628257e-02
1.255000e+00 4.623812e-02
1.257500e+00 4.619361e-02
1.260000e+00 4.614904e-02
1.262500e+00 4.610444e-02
1.265000e+00 4.605983e-02
1.267500e+00 4.601522e-02
1.270000e+00 4.597063e-02
1.272500e+00 4.592608e-02
1.275000e+00 4.588158e-02
1.277500e+00 4.583715e-02
1.280000e+00 4.579281e-02
1.282500e+00 4.574858e-02
1.285000e+00 4.570446e-02
1.287500e+00 4.566049e-02
1.290000e+00 4.561669e-02
1.292500e+00 4.557308e-02
1.295000e+00 4.552968e-02
1.297500e+00 4.548649e-02
1.300000e+00 4.544354e-02
1.302500e+00 4.540085e-02
1.305000e+00 4.535842e-02
1.307500e+00 4.531625e-02
1.310000e+00 4.527440e-02
1.312500e+00 4.523287e-02
1.315000e+00 4.519167e-02
1.317500e+00 4.515081e-02
1.320000e+00 4.511031e-02
1.322500e+00 4.507016e-02
1.325000e+00 4.503039e-02
1.327500e+00 4.499097e-02
1.330000e+00 4.495196e-02
1.332500e+00 4.491334e-02
1.335000e+00 4.487514e-02
1.337500e+00 4.483735e-02
1.340000e+00 4.479998e-02
1.342500e+00 4.476301e-02
1.345000e+00 4.472643e-02
1.347500e+00 4.469029e-02
1.350000e+00 4.465460e-02
1.352500e+00 4.461932e-02
1.355000e+00 4.458448e-02
1.357500e+00 4.455006e-02
1.360000e+00 4.451606e-02
1.362500e+00 4.448247e-02
1.365000e+00 4.444927e-02
1.367500e+00 4.441649e-02
1.370000e+00 4.438150e-02
1.372500e+00 4.435680e-02
1.375000e+00 4.432542e-02
1.377500e+00 4.429404e-02
1.380000e+00 4.426323e-02
1.382500e+00 4.423277e-02
1.385000e+00 4.420274e-02
1.387500e+00 4.417312e-02
1.390000e+00 4.414289e-02
1.392500e+00 4.410163e-02
1.395000e+00 4.406068e-02
1.397500e+00 4.402004e-02
1.400000e+00 4.397967e-02
1.402500e+00 4.393961e-02
1.405000e+00 4.389984e-02
1.407500e+00 4.386035e-02
1.410000e+00 4.382114e-02
1.412500e+00 4.378219e-02
1.415000e+00 4.374350e-02
1.417500e+00 4.370504e-02
1.420000e+00 4.366684e-02
1.422500e+00 4.362891e-02
1.425000e+00 4.359123e-02
1.427500e+00 4.355377e-02
1.430000e+00 4.351654e-02
1.432500e+00 4.347953e-02
1.435000e+00 4.344270e-02
1.437500e+00 4.340351e-02
1.440000e+00 4.335880e-02
1.442500e+00 4.332324e-02
1.445000e+00 4.328814e-02
1.447500e+00 4.325301e-02
1.450000e+00 4.321814e-02
1.452500e+00 4.318344e-02
1.455000e+00 4.314894e-02
1.457500e+00 4.311461e-02
1.460000e+00 4.308043e-02
1.462500e+00 4.304636e-02
1.465000e+00 4.301242e-02
1.467500e+00 4.297858e-02
1.470000e+00 4.294482e-02
1.472500e+00 4.291120e-02
1.475000e+00 4.287768e-02
1.477500e+00 4.284427e-02
1.480000e+00 4.281093e-02
1.482500e+00 4.277768e-02
1.485000e+00 4.274450e-02
1.487500e+00 4.271131e-02
1.490000e+00 4.267821e-02
1.492500e+00 4.264514e-02
1.495000e+00 4.261210e-02
1.497500e+00 4.257906e-02
1.500000e+00 4.254600e-02
1.502500e+00 4.251289e-02
1.505000e+00 4.247968e-02
1.507500e+00 4.244641e-02
1.510000e+00 4.241306e-02
1.512500e+00 4.237958e-02
1.515000e+00 4.234593e-02
1.517500e+00 4.231210e-02
1.520000e+00 4.227803e-02
1.522500e+00 4.224366e-02
1.525000e+00 4.220900e-02
1.527500e+00 4.217402e-02
1.530000e+00 4.213867e-02
1.532500e+00 4.210289e-02
1.535000e+00 4.206666e-02
1.537500e+00 4.202991e-02
1.540000e+00 4.199258e-02
1.542500e+00 4.195464e-02
1.545000e+00 4.191608e-02
1.547500e+00 4.187679e-02
1.550000e+00 4.183672e-02
1.552500e+00 4.179591e-02
1.555000e+00 4.175423e-02
1.557500e+00 4.171171e-02
1.560000e+00 4.166829e-02
1.562500e+00 4.162390e-02
1.565000e+00 4.157854e-02
1.567500e+00 4.153218e-02
1.570000e+00 4.148479e-02
1.572500e+00 4.143629e-02
1.575000e+00 4.138673e-02
1.577500e+00 4.133609e-02
1.580000e+00 4.128434e-02
1.582500e+00 4.123152e-02
1.585000e+00 4.117762e-02
1.587500e+00 4.112266e-02
1.590000e+00 4.106658e-02
1.592500e+00 4.100934e-02
1.595000e+00 4.095112e-02
1.597500e+00 4.063949e-02
1.600000e+00 4.026043e-02
1.602500e+00 3.985337e-02
1.605000e+00 3.967458e-02
1.607500e+00 3.952054e-02
1.610000e+00 3.938509e-02
1.612500e+00 3.926576e-02
1.615000e+00 3.916001e-02
1.617500e+00 3.906293e-02
1.620000e+00 3.897025e-02
1.622500e+00 3.887828e-02
1.625000e+00 3.876868e-02
1.627500e+00 3.862543e-02
1.630000e+00 3.844206e-02
1.632500e+00 3.820038e-02
1.635000e+00 3.791142e-02
1.637500e+00 3.783903e-02
1.640000e+00 3.778535e-02
1.642500e+00 3.774754e-02
1.645000e+00 3.772153e-02
1.647500e+00 3.770046e-02
1.650000e+00 3.767690e-02
1.652500e+00 3.763963e-02
1.655000e+00 3.757776e-02
1.657500e+00 3.746395e-02
1.660000e+00 3.729464e-02
1.662500e+00 3.704592e-02
1.665000e+00 3.673930e-02
1.667500e+00 3.669751e-02
1.670000e+00 3.667650e-02
1.672500e+00 3.667115e-02
1.675000e+00 3.667465e-02
1.677500e+00 3.667747e-02
1.680000e+00 3.666824e-02
1.682500e+00 3.664770e-02
1.685000e+00 3.658952e-02
1.687500e+00 3.647978e-02
1.690000e+00 3.629364e-02
1.692500e+00 3.602964e-02
1.695000e+00 3.570229e-02
1.697500e+00 3.574306e-02
1.700000e+00 3.580538e-02
1.702500e+00 3.587956e-02
1.705000e+00 3.595630e-02
1.707500e+00 3.602790e-02
1.710000e+00 3.608425e-02
1.712500e+00 3.611210e-02
1.715000e+00 3.611785e-02
1.717500e+00 3.608123e-02
1.720000e+00 3.599645e-02
1.722500e+00 3.584528e-02
1.725000e+00 3.562204e-02
1.727500e+00 3.541439e-02
1.730000e+00 3.569696e-02
1.732500e+00 3.599404e-02
1.735000e+00 3.629361e-02
1.737500e+00 3.659064e-02
1.740000e+00 3.688164e-02
1.742500e+00 3.716225e-02
1.745000e+00 3.716118e-02
1.747500e+00 3.711088e-02
1.750000e+00 3.706060e-02
1.752500e+00 3.701123e-02
1.755000e+00 3.696226e-02
1.757500e+00 3.691365e-02
1.760000e+00 3.686545e-02
1.762500e+00 3.681768e-02
1.765000e+00 3.677038e-02
1.767500e+00 3.672356e-02
1.770000e+00 3.667712e-02
1.772500e+00 3.663104e-02
1.775000e+00 3.658526e-02
1.777500e+00 3.653983e-02
1.780000e+00 3.649475e-02
1.782500e+00 3.645000e-02
1.785000e+00 3.640572e-02
1.787500e+00 3.636186e-02
1.790000e+00 3.631842e-02
1.792500e+00 3.627535e-02
1.795000e+00 3.623280e-02
1.797500e+00 3.619052e-02
1.800000e+00 3.614869e-02
1.802500e+00 3.610720e-02
1.805000e+00 3.606621e-02
1.807500e+00 3.602563e-02
1.810000e+00 3.598556e-02
1.812500e+00 3.594595e-02
1.815000e+00 3.590680e-02
1.817500e+00 3.586807e-02
1.820000e+00 3.582974e-02
1.822500e+00 3.579188e-02
1.825000e+00 3.575447e-02
1.827500e+00 3.571753e-02
1.830000e+00 3.568104e-02
1.832500e+00 3.564503e-02
1.835000e+00 3.560946e-02
1.837500e+00 3.557430e-02
1.840000e+00 3.553960e-02
1.842500e+00 3.550531e-02
1.845000e+00 3.547142e-02
1.847500e+00 3.543789e-02
1.850000e+00 3.540473e-02
1.852500e+00 3.537189e-02
1.855000e+00 3.533789e-02
1.857500e+00 3.530439e-02
1.860000e+00 3.527290e-02
1.862500e+00 3.524128e-02
1.865000e+00 3.520968e-02
1.867500e+00 3.517821e-02
1.870000e+00 3.514680e-02
1.872500e+00 3.511549e-02
1.875000e+00 3.508423e-02
1.877500e+00 3.505296e-02
1.880000e+00 3.502167e-02
1.882500e+00 3.499029e-02
1.885000e+00 3.495878e-02
1.887500e+00 3.492720e-02
1.890000e+00 3.489550e-02
1.892500e+00 3.486362e-02
1.895000e+00 3.483155e-02
1.897500e+00 3.479930e-02
1.900000e+00 3.476679e-02
1.902500e+00 3.473402e-02
1.905000e+00 3.470106e-02
1.907500e+00 3.466784e-02
1.910000e+00 3.463430e-02
1.912500e+00 3.460050e-02
1.915000e+00 3.456643e-02
1.917500e+00 3.453207e-02
1.920000e+00 3.449747e-02
1.922500e+00 3.446262e-02
1.925000e+00 3.442748e-02
1.927500e+00 3.439205e-02
1.930000e+00 3.435637e-02
1.932500e+00 3.432038e-02
1.935000e+00 3.428413e-02
1.937500e+00 3.424764e-02
1.940000e+00 3.421085e-02
1.942500e+00 3.417376e-02
1.945000e+00 3.413642e-02
1.947500e+00 3.409886e-02
1.950000e+00 3.406107e-02
1.952500e+00 3.402310e-02
1.955000e+00 3.398498e-02
1.957500e+00 3.394666e-02
1.960000e+00 3.390816e-02
1.962500e+00 3.386950e-02
1.965000e+00 3.383066e-02
1.967500e+00 3.379171e-02
1.970000e+00 3.375264e-02
1.972500e+00 3.371353e-02
1.975000e+00 3.367437e-02
1.977500e+00 3.363512e-02
1.980000e+00 3.359586e-02
1.982500e+00 3.355646e-02
1.985000e+00 3.351705e-02
1.987500e+00 3.347762e-02
1.990000e+00 3.343818e-02
1.992500e+00 3.339873e-02
1.995000e+00 3.335932e-02
1.997500e+00 3.331993e-02
2.000000e+00 3.328061e-02
2.002500e+00 3.324137e-02
2.005000e+00 3.320215e-02
2.007500e+00 3.316297e-02
2.010000e+00 3.312386e-02
2.012500e+00 3.308482e-02
2.015000e+00 3.304579e-02
2.017500e+00 3.300695e-02
2.020000e+00 3.296820e-02
2.022500e+00 3.292954e-02
2.025000e+00 3.289095e-02
2.027500e+00 3.285246e-02
2.030000e+00 3.281403e-02
2.032500e+00 3.277565e-02
2.035000e+00 3.273733e-02
2.037500e+00 3.269912e-02
2.040000e+00 3.266102e-02
2.042500e+00 3.262301e-02
2.045000e+00 3.258216e-02
2.047500e+00 3.253747e-02
2.050000e+00 3.250030e-02
2.052500e+00 3.246341e-02
2.055000e+00 3.242617e-02
2.057500e+00 3.238902e-02
2.060000e+00 3.235184e-02
2.062500e+00 3.231466e-02
2.065000e+00 3.227736e-02
2.067500e+00 3.223992e-02
2.070000e+00 3.220240e-02
2.072500e+00 3.216476e-02
2.075000e+00 3.212701e-02
2.077500e+00 3.208921e-02
2.080000e+00 3.205133e-02
2.082500e+00 3.201592e-02
2.085000e+00 3.197775e-02
2.087500e+00 3.193920e-02
2.090000e+00 3.190057e-02
2.092500e+00 3.186171e-02
2.095000e+00 3.182278e-02
2.097500e+00 3.178374e-02
2.100000e+00 3.174454e-02
2.102500e+00 3.170520e-02
2.105000e+00 3.166570e-02
2.107500e+00 3.162604e-02
2.110000e+00 3.158606e-02
2.112500e+00 3.154595e-02
2.115000e+00 3.150571e-02
2.117500e+00 3.146529e-02
2.120000e+00 3.142472e-02
2.122500e+00 3.138400e-02
2.125000e+00 3.134310e-02
2.127500e+00 3.130200e-02
2.130000e+00 3.126074e-02
2.132500e+00 3.121940e-02
2.135000e+00 3.117796e-02
2.137500e+00 3.113645e-02
2.140000e+00 3.109487e-02
2.142500e+00 3.105323e-02
2.145000e+00 3.101150e-02
2.147500e+00 3.096983e-02
2.150000e+00 3.092815e-02
2.152500e+00 3.088653e-02
2.155000e+00 3.084499e-02
2.157500e+00 3.080358e-02
2.160000e+00 3.076010e-02
2.162500e+00 3.071424e-02
2.165000e+00 3.067400e-02
2.167500e+00 3.063399e-02
2.170000e+00 3.059391e-02
2.172500e+00 3.055417e-02
2.175000e+00 3.051475e-02
2.177500e+00 3.047570e-02
2.180000e+00 3.043699e-02
2.182500e+00 3.039873e-02
2.185000e+00 3.036093e-02
2.187500e+00 3.032353e-02
2.190000e+00 3.028658e-02
2.192500e+00 3.025009e-02
2.195000e+00 3.021405e-02
2.197500e+00 3.017845e-02
2.200000e+00 3.014331e-02
2.202500e+00 3.010866e-02
2.205000e+00 3.007444e-02
2.207500e+00 2.953597e-02
2.210000e+00 2.741584e-02
2.212500e+00 2.530513e-02
2.215000e+00 2.320250e-02
2.217500e+00 2.110930e-02
2.220000e+00 1.902863e-02
2.222500e+00 1.696257e-02
2.225000e+00 1.491219e-02
2.227500e+00 1.233637e-02
2.230000e+00 9.722439e-03
2.232500e+00 7.073556e-03
2.235000e+00 4.383507e-03
2.237500e+00 1.653741e-03
2.240000e+00 0           
2.242500e+00 0           
2.245000e+00 0           
2.247500e+00 0           
2.250000e+00 0           
2.252500e+00 0           
2.255000e+00 0           


==> figs/choke_error_col.dat <==
x3           y3           x2           y2           x1           y1          
0            0            0            0            0            0           
2.000000e-02 3.881929e-06 2.000000e-02 9.732433e-06 2.000000e-02 2.486029e-05
4.000000e-02 6.563984e-06 4.000000e-02 1.530566e-05 4.000000e-02 3.836341e-05
6.000000e-02 9.451414e-06 6.000000e-02 2.080790e-05 6.000000e-02 5.025018e-05
8.000000e-02 1.224351e-05 8.000000e-02 2.659962e-05 8.000000e-02 6.224275e-05
1.000000e-01 1.521217e-05 1.000000e-01 3.281801e-05 1.000000e-01 7.491989e-05
1.200000e-01 1.857142e-05 1.200000e-01 3.957072e-05 1.200000e-01 8.859387e-05
1.400000e-01 2.225431e-05 1.400000e-01 4.696558e-05 1.400000e-01 1.035099e-04
1.600000e-01 2.632044e-05 1.600000e-01 5.511962e-05 1.600000e-01 1.199074e-04
1.800000e-01 3.083693e-05 1.800000e-01 6.416430e-05 1.800000e-01 1.380440e-04
2.000000e-01 3.588065e-05 2.000000e-01 7.424983e-05 2.000000e-01 1.582096e-04
2.200000e-01 4.154049e-05 2.200000e-01 8.554963e-05 2.200000e-01 1.807354e-04
2.400000e-01 4.791979e-05 2.400000e-01 9.826480e-05 2.400000e-01 2.060038e-04
2.600000e-01 5.513891e-05 2.600000e-01 1.126290e-04 2.600000e-01 2.344570e-04
2.800000e-01 6.333785e-05 2.800000e-01 1.289137e-04 2.800000e-01 2.666067e-04
3.000000e-01 7.267898e-05 3.000000e-01 1.474331e-04 3.000000e-01 3.030431e-04
3.200000e-01 8.334951e-05 3.200000e-01 1.685487e-04 3.200000e-01 3.444437e-04
3.400000e-01 9.556321e-05 3.400000e-01 1.926732e-04 3.400000e-01 3.915799e-04
3.600000e-01 1.095610e-04 3.600000e-01 2.202715e-04 3.600000e-01 4.453197e-04
3.800000e-01 1.256094e-04 3.800000e-01 2.518576e-04 3.800000e-01 5.066238e-04
4.000000e-01 1.439947e-04 4.000000e-01 2.879856e-04 4.000000e-01 5.765300e-04
4.200000e-01 1.650129e-04 4.200000e-01 3.292303e-04 4.200000e-01 6.561233e-04
4.400000e-01 1.889511e-04 4.400000e-01 3.761540e-04 4.400000e-01 7.464802e-04
4.600000e-01 2.160583e-04 4.600000e-01 4.292544e-04 4.600000e-01 8.485830e-04
4.800000e-01 2.465034e-04 4.800000e-01 4.888878e-04 4.800000e-01 9.631926e-04
5.000000e-01 2.803192e-04 5.000000e-01 5.551665e-04 5.000000e-01 1.090676e-03
5.200000e-01 3.173341e-04 5.200000e-01 6.278316e-04 5.200000e-01 1.230791e-03
5.400000e-01 3.571029e-04 5.400000e-01 7.061199e-04 5.400000e-01 1.382437e-03
5.600000e-01 3.988596e-04 5.600000e-01 7.886586e-04 5.600000e-01 1.543443e-03
5.800000e-01 4.415289e-04 5.800000e-01 8.734580e-04 5.800000e-01 1.710459e-03
6.000000e-01 4.838424e-04 6.000000e-01 9.580846e-04 6.000000e-01 1.879128e-03
6.200000e-01 5.245833e-04 6.200000e-01 1.040079e-03 6.200000e-01 2.044645e-03
6.400000e-01 5.629237e-04 6.400000e-01 1.117581e-03 6.400000e-01 2.202784e-03
6.600000e-01 5.987323e-04 6.600000e-01 1.189980e-03 6.600000e-01 2.351152e-03
6.800000e-01 6.326867e-04 6.800000e-01 1.258249e-03 6.800000e-01 2.490197e-03
7.000000e-01 6.660907e-04 7.000000e-01 1.324746e-03 7.000000e-01 2.623378e-03
7.200000e-01 7.004677e-04 7.200000e-01 1.392494e-03 7.200000e-01 2.756301e-03
7.400000e-01 7.371556e-04 7.400000e-01 1.464341e-03 7.400000e-01 2.895177e-03
7.600000e-01 7.770603e-04 7.600000e-01 1.542377e-03 7.600000e-01 3.045365e-03
7.800000e-01 8.206990e-04 7.800000e-01 1.627884e-03 7.800000e-01 3.210619e-03
8.000000e-01 8.683790e-04 8.000000e-01 1.721652e-03 8.000000e-01 3.393236e-03
8.200000e-01 9.203881e-04 8.200000e-01 1.824336e-03 8.200000e-01 3.594763e-03
8.400000e-01 9.771001e-04 8.400000e-01 1.936682e-03 8.400000e-01 3.816631e-03
8.600000e-01 1.039014e-03 8.600000e-01 2.059673e-03 8.600000e-01 4.060616e-03
8.800000e-01 1.106789e-03 8.800000e-01 2.194567e-03 8.800000e-01 4.329058e-03
9.000000e-01 1.181261e-03 9.000000e-01 2.343008e-03 9.000000e-01 4.625063e-03
9.200000e-01 1.263454e-03 9.200000e-01 2.507052e-03 9.200000e-01 4.952660e-03
9.400000e-01 1.354597e-03 9.400000e-01 2.689195e-03 9.400000e-01 5.316924e-03
9.600000e-01 1.456003e-03 9.600000e-01 2.891323e-03 9.600000e-01 5.724005e-03
9.800000e-01 1.569372e-03 9.800000e-01 3.119202e-03 9.800000e-01 6.181019e-03
1.000000e+00 1.696047e-03 1.000000e+00 3.374210e-03 1.000000e+00 6.695572e-03
1.020000e+00 1.837020e-03 1.020000e+00 3.659411e-03 1.020000e+00 7.274929e-03
1.040000e+00 1.991750e-03 1.040000e+00 3.975893e-03 1.040000e+00 7.924331e-03
1.060000e+00 2.160133e-03 1.060000e+00 4.321772e-03 1.060000e+00 8.644590e-03
1.080000e+00 2.336556e-03 1.080000e+00 4.690783e-03 1.080000e+00 9.429094e-03
1.100000e+00 2.515312e-03 1.100000e+00 5.071573e-03 1.100000e+00 1.026142e-02
1.120000e+00 2.687166e-03 1.120000e+00 5.448769e-03 1.120000e+00 1.111506e-02
1.140000e+00 2.844724e-03 1.140000e+00 5.806201e-03 1.140000e+00 1.195730e-02
1.160000e+00 2.982479e-03 1.160000e+00 6.130643e-03 1.160000e+00 1.275587e-02
1.180000e+00 3.097850e-03 1.180000e+00 6.413968e-03 1.180000e+00 1.348578e-02
1.200000e+00 3.190876e-03 1.200000e+00 6.653045e-03 1.200000e+00 1.413197e-02
1.220000e+00 3.263339e-03 1.220000e+00 6.848432e-03 1.220000e+00 1.468811e-02
1.240000e+00 3.318037e-03 1.240000e+00 7.003046e-03 1.240000e+00 1.515352e-02
1.260000e+00 3.358332e-03 1.260000e+00 7.121629e-03 1.260000e+00 1.553187e-02
1.280000e+00 3.387804e-03 1.280000e+00 7.210440e-03 1.280000e+00 1.583119e-02
1.300000e+00 3.409854e-03 1.300000e+00 7.276628e-03 1.300000e+00 1.606336e-02
1.320000e+00 3.427241e-03 1.320000e+00 7.327209e-03 1.320000e+00 1.624236e-02
1.340000e+00 3.441773e-03 1.340000e+00 7.367969e-03 1.340000e+00 1.638208e-02
1.360000e+00 3.454348e-03 1.360000e+00 7.402828e-03 1.360000e+00 1.649462e-02
1.380000e+00 3.466158e-03 1.380000e+00 7.433852e-03 1.380000e+00 1.658948e-02
1.400000e+00 3.475224e-03 1.400000e+00 7.461699e-03 1.400000e+00 1.667320e-02
1.420000e+00 3.482684e-03 1.420000e+00 7.486223e-03 1.420000e+00 1.674931e-02
1.440000e+00 3.490654e-03 1.440000e+00 7.507094e-03 1.440000e+00 1.681874e-02
1.460000e+00 3.495912e-03 1.460000e+00 7.524193e-03 1.460000e+00 1.688082e-02
1.480000e+00 3.499789e-03 1.480000e+00 7.537762e-03 1.480000e+00 1.693450e-02
1.500000e+00 3.502785e-03 1.500000e+00 7.548361e-03 1.500000e+00 1.697939e-02
1.520000e+00 3.505207e-03 1.520000e+00 7.556705e-03 1.520000e+00 1.701613e-02
1.540000e+00 3.507282e-03 1.540000e+00 7.563563e-03 1.540000e+00 1.704633e-02
1.560000e+00 3.509235e-03 1.560000e+00 7.569689e-03 1.560000e+00 1.707200e-02
1.580000e+00 3.511387e-03 1.580000e+00 7.575973e-03 1.580000e+00 1.709580e-02
1.600000e+00 3.514311e-03 1.600000e+00 7.583636e-03 1.600000e+00 1.712085e-02
1.620000e+00 3.519123e-03 1.620000e+00 7.594650e-03 1.620000e+00 1.715104e-02
1.640000e+00 3.527934e-03 1.640000e+00 7.612288e-03 1.640000e+00 1.719115e-02
1.660000e+00 3.544479e-03 1.660000e+00 7.642022e-03 1.660000e+00 1.724740e-02
1.680000e+00 3.574398e-03 1.680000e+00 7.692476e-03 1.680000e+00 1.732898e-02
1.700000e+00 3.623772e-03 1.700000e+00 7.775682e-03 1.700000e+00 1.744961e-02
1.720000e+00 3.695795e-03 1.720000e+00 7.904490e-03 1.720000e+00 1.762893e-02
1.740000e+00 3.788859e-03 1.740000e+00 8.086104e-03 1.740000e+00 1.789025e-02
1.760000e+00 3.899844e-03 1.760000e+00 8.315347e-03 1.760000e+00 1.824901e-02
1.780000e+00 4.027958e-03 1.780000e+00 8.574485e-03 1.780000e+00 1.869482e-02
1.800000e+00 4.168483e-03 1.800000e+00 8.840884e-03 1.800000e+00 1.918714e-02
1.820000e+00 4.305081e-03 1.820000e+00 9.093938e-03 1.820000e+00 1.967411e-02
1.840000e+00 4.419177e-03 1.840000e+00 9.317904e-03 1.840000e+00 2.011729e-02
1.860000e+00 4.506914e-03 1.860000e+00 9.520718e-03 1.860000e+00 2.049858e-02
1.880000e+00 4.575063e-03 1.880000e+00 1.000342e-02 1.880000e+00 2.090863e-02
1.900000e+00 4.637274e-03 1.900000e+00 1.046214e-02 1.900000e+00 2.155672e-02
1.920000e+00 4.870220e-03 1.920000e+00 1.087891e-02 1.920000e+00 2.210998e-02
1.940000e+00 5.085319e-03 1.940000e+00 1.124672e-02 1.940000e+00 2.257429e-02
1.960000e+00 5.278241e-03 1.960000e+00 1.156225e-02 1.960000e+00 2.296470e-02
1.980000e+00 5.447357e-03 1.980000e+00 1.183243e-02 1.980000e+00 2.329852e-02
2.000000e+00 5.593143e-03 2.000000e+00 1.206334e-02 2.000000e+00 2.358829e-02
2.020000e+00 5.718282e-03 2.020000e+00 1.226258e-02 2.020000e+00 2.411410e-02
2.040000e+00 5.825998e-03 2.040000e+00 1.243628e-02 2.040000e+00 2.443761e-02
2.060000e+00 5.919185e-03 2.060000e+00 1.258977e-02 2.060000e+00 2.478603e-02
2.080000e+00 5.999967e-03 2.080000e+00 1.272662e-02 2.080000e+00 2.512228e-02
2.100000e+00 6.069825e-03 2.100000e+00 1.284870e-02 2.100000e+00 2.543587e-02
2.120000e+00 6.129771e-03 2.120000e+00 1.295700e-02 2.120000e+00 2.572128e-02
2.140000e+00 6.180987e-03 2.140000e+00 1.305228e-02 2.140000e+00 2.597616e-02
2.160000e+00 6.224217e-03 2.160000e+00 1.313546e-02 2.160000e+00 2.620058e-02
2.180000e+00 6.260227e-03 2.180000e+00 1.320763e-02 2.180000e+00 2.639606e-02
2.200000e+00 6.289695e-03 2.200000e+00 1.327052e-02 2.200000e+00 2.656481e-02
2.220000e+00 6.313534e-03 2.220000e+00 1.332273e-02 2.220000e+00 2.670977e-02
2.240000e+00 6.332646e-03 2.240000e+00 1.336556e-02 2.240000e+00 2.683653e-02
2.260000e+00 6.348238e-03 2.260000e+00 1.340281e-02 2.260000e+00 2.695524e-02
2.280000e+00 6.361688e-03 2.280000e+00 1.343819e-02 2.280000e+00 2.708138e-02
2.300000e+00 6.374746e-03 2.300000e+00 1.347956e-02 2.300000e+00 2.725197e-02
2.320000e+00 6.390103e-03 2.320000e+00 1.360786e-02 2.320000e+00 2.745529e-02
2.340000e+00 6.412118e-03 2.340000e+00 1.373452e-02 2.340000e+00 2.772367e-02
2.360000e+00 6.447728e-03 2.360000e+00 1.388065e-02 2.360000e+00 2.808872e-02
2.380000e+00 6.506183e-03 2.380000e+00 1.407182e-02 2.380000e+00 2.857391e-02
2.400000e+00 6.596047e-03 2.400000e+00 1.431890e-02 2.400000e+00 2.921530e-02
2.420000e+00 6.720213e-03 2.420000e+00 1.462498e-02 2.420000e+00 2.996362e-02
2.440000e+00 6.874716e-03 2.440000e+00 1.498700e-02 2.440000e+00 3.079591e-02
2.460000e+00 7.054292e-03 2.460000e+00 1.539708e-02 2.460000e+00 3.167241e-02
2.480000e+00 7.257515e-03 2.480000e+00 1.583962e-02 2.480000e+00 3.254251e-02
2.500000e+00 7.480231e-03 2.500000e+00 1.628480e-02 2.500000e+00 3.335888e-02
2.520000e+00 7.704274e-03 2.520000e+00 1.669592e-02 2.520000e+00 3.408173e-02
2.540000e+00 7.907009e-03 2.540000e+00 1.705196e-02 2.540000e+00 3.468328e-02
2.560000e+00 8.083047e-03 2.560000e+00 1.735253e-02 2.560000e+00 3.515902e-02
2.580000e+00 8.237537e-03 2.580000e+00 1.759499e-02 2.580000e+00 3.552186e-02
2.600000e+00 8.365725e-03 2.600000e+00 1.777474e-02 2.600000e+00 3.579411e-02
2.620000e+00 8.459649e-03 2.620000e+00 1.789809e-02 2.620000e+00 3.599802e-02
2.640000e+00 8.522096e-03 2.640000e+00 1.798028e-02 2.640000e+00 3.615175e-02
2.660000e+00 8.562709e-03 2.660000e+00 1.803573e-02 2.660000e+00 3.626898e-02
2.680000e+00 8.589335e-03 2.680000e+00 1.807436e-02 2.680000e+00 3.635963e-02
2.700000e+00 8.607399e-03 2.700000e+00 1.810222e-02 2.700000e+00 3.643073e-02
2.720000e+00 8.620064e-03 2.720000e+00 1.812296e-02 2.720000e+00 3.648728e-02
2.740000e+00 8.629222e-03 2.740000e+00 1.813882e-02 2.740000e+00 3.653284e-02
2.760000e+00 8.636056e-03 2.760000e+00 1.815123e-02 2.760000e+00 3.656996e-02
2.780000e+00 8.641287e-03 2.780000e+00 1.816112e-02 2.780000e+00 3.660059e-02
2.800000e+00 8.645375e-03 2.800000e+00 1.816913e-02 2.800000e+00 3.662601e-02
2.820000e+00 8.648632e-03 2.820000e+00 1.817572e-02 2.820000e+00 3.664733e-02
2.840000e+00 8.651260e-03 2.840000e+00 1.818118e-02 2.840000e+00 3.666526e-02
2.860000e+00 8.653411e-03 2.860000e+00 1.818574e-02 2.860000e+00 3.668059e-02
2.880000e+00 8.655192e-03 2.880000e+00 1.818956e-02 2.880000e+00 3.669387e-02
2.900000e+00 8.656678e-03 2.900000e+00 1.819277e-02 2.900000e+00 3.670587e-02
2.920000e+00 8.657922e-03 2.920000e+00 1.819554e-02 2.920000e+00 3.671777e-02
2.940000e+00 8.658961e-03 2.940000e+00 1.819812e-02 2.940000e+00 3.673170e-02
2.960000e+00 8.659833e-03 2.960000e+00 1.820093e-02 2.960000e+00 3.675026e-02
2.980000e+00 8.660584e-03 2.980000e+00 1.820443e-02 2.980000e+00 3.677647e-02
3.000000e+00 8.661302e-03 3.000000e+00 1.820886e-02 3.000000e+00 3.681038e-02
3.020000e+00 8.662087e-03 3.020000e+00 1.821435e-02 3.020000e+00 3.685194e-02
3.040000e+00 8.663040e-03 3.040000e+00 1.822094e-02 3.040000e+00 3.690230e-02
3.060000e+00 8.664234e-03 3.060000e+00 1.822882e-02 3.060000e+00 3.696316e-02
3.080000e+00 8.665732e-03 3.080000e+00 1.823855e-02 3.080000e+00 3.703966e-02
3.100000e+00 8.667628e-03 3.100000e+00 1.825143e-02 3.100000e+00 3.714622e-02
3.120000e+00 8.670126e-03 3.120000e+00 1.826989e-02 3.120000e+00 3.727818e-02
3.140000e+00 8.673707e-03 3.140000e+00 1.829787e-02 3.140000e+00 3.745714e-02
3.160000e+00 8.679324e-03 3.160000e+00 1.834125e-02 3.160000e+00 3.766207e-02
3.180000e+00 8.688462e-03 3.180000e+00 1.839676e-02 3.180000e+00 3.789449e-02
3.200000e+00 8.702621e-03 3.200000e+00 1.846633e-02 3.200000e+00 3.814969e-02
3.220000e+00 8.722299e-03 3.220000e+00 1.854934e-02 3.220000e+00 3.841198e-02
3.240000e+00 8.746826e-03 3.240000e+00 1.863715e-02 3.240000e+00 3.865885e-02
3.260000e+00 8.774887e-03 3.260000e+00 1.872534e-02 3.260000e+00 3.888003e-02
3.280000e+00 8.805642e-03 3.280000e+00 1.881003e-02 3.280000e+00 3.906807e-02
3.300000e+00 8.838209e-03 3.300000e+00 1.888975e-02 3.300000e+00 3.921714e-02
3.320000e+00 8.873792e-03 3.320000e+00 1.896637e-02 3.320000e+00 3.934106e-02
3.340000e+00 8.914588e-03 3.340000e+00 1.904341e-02 3.340000e+00 3.943842e-02
3.360000e+00 8.962462e-03 3.360000e+00 1.911777e-02 3.360000e+00 3.951587e-02
3.380000e+00 9.013805e-03 3.380000e+00 1.918698e-02 3.380000e+00 3.957783e-02
3.400000e+00 9.063688e-03 3.400000e+00 1.924306e-02 3.400000e+00 3.962905e-02
3.420000e+00 9.108087e-03 3.420000e+00 1.928810e-02 3.420000e+00 3.966732e-02
3.440000e+00 9.144867e-03 3.440000e+00 1.932262e-02 3.440000e+00 3.969831e-02
3.460000e+00 9.172734e-03 3.460000e+00 1.934763e-02 3.460000e+00 3.972405e-02
3.480000e+00 9.191685e-03 3.480000e+00 1.936547e-02 3.480000e+00 3.974576e-02
3.500000e+00 9.204789e-03 3.500000e+00 1.937747e-02 3.500000e+00 3.976428e-02
3.520000e+00 9.214158e-03 3.520000e+00 1.938598e-02 3.520000e+00 3.978021e-02
3.540000e+00 9.220713e-03 3.540000e+00 1.939235e-02 3.540000e+00 3.979399e-02
3.560000e+00 9.225328e-03 3.560000e+00 1.939737e-02 3.560000e+00 3.980606e-02
3.580000e+00 9.228620e-03 3.580000e+00 1.940142e-02 3.580000e+00 3.981680e-02
3.600000e+00 9.231245e-03 3.600000e+00 1.940482e-02 3.600000e+00 3.982664e-02
3.620000e+00 9.233333e-03 3.620000e+00 1.940774e-02 3.620000e+00 3.983602e-02
3.640000e+00 9.235218e-03 3.640000e+00 1.941039e-02 3.640000e+00 3.984555e-02
3.660000e+00 9.237039e-03 3.660000e+00 1.941291e-02 3.660000e+00 3.985602e-02
3.680000e+00 9.238956e-03 3.680000e+00 1.941555e-02 3.680000e+00 3.986864e-02
3.700000e+00 9.241053e-03 3.700000e+00 1.941851e-02 3.700000e+00 3.988575e-02
3.720000e+00 9.243330e-03 3.720000e+00 1.942191e-02 3.720000e+00 3.990898e-02
3.740000e+00 9.245743e-03 3.740000e+00 1.942590e-02 3.740000e+00 3.994067e-02
3.760000e+00 9.248138e-03 3.760000e+00 1.943054e-02 3.760000e+00 3.998248e-02
3.780000e+00 9.250477e-03 3.780000e+00 1.943590e-02 3.780000e+00 4.003500e-02
3.800000e+00 9.252797e-03 3.800000e+00 1.944196e-02 3.800000e+00 4.009750e-02
3.820000e+00 9.255046e-03 3.820000e+00 1.944883e-02 3.820000e+00 4.016542e-02
3.840000e+00 9.257334e-03 3.840000e+00 1.945652e-02 3.840000e+00 4.023515e-02
3.860000e+00 9.259727e-03 3.860000e+00 1.946515e-02 3.860000e+00 4.030486e-02
3.880000e+00 9.262299e-03 3.880000e+00 1.947450e-02 3.880000e+00 4.036379e-02
3.900000e+00 9.265088e-03 3.900000e+00 1.948459e-02 3.900000e+00 4.041201e-02
3.920000e+00 9.268302e-03 3.920000e+00 1.949506e-02 3.920000e+00 4.045071e-02
3.940000e+00 9.271983e-03 3.940000e+00 1.950559e-02 3.940000e+00 4.048102e-02
3.960000e+00 9.276035e-03 3.960000e+00 1.951610e-02 3.960000e+00 4.050452e-02
3.980000e+00 9.280414e-03 3.980000e+00 1.952644e-02 3.980000e+00 4.052267e-02
4.000000e+00 9.285031e-03 4.000000e+00 1.953628e-02 4.000000e+00 4.053648e-02
4.020000e+00 9.289764e-03 4.020000e+00 1.954536e-02 4.020000e+00 4.054674e-02
4.040000e+00 9.294488e-03 4.040000e+00 1.955350e-02 4.040000e+00 4.055421e-02
4.060000e+00 9.299023e-03 4.060000e+00 1.956067e-02 4.060000e+00 4.056027e-02
4.080000e+00 9.303299e-03 4.080000e+00 1.956693e-02 4.080000e+00 4.056548e-02
4.100000e+00 9.307301e-03 4.100000e+00 1.957234e-02 4.100000e+00 4.057027e-02
4.120000e+00 9.311009e-03 4.120000e+00 1.957706e-02 4.120000e+00 4.057484e-02
4.140000e+00 9.314390e-03 4.140000e+00 1.958111e-02 4.140000e+00 4.057924e-02
4.160000e+00 9.317412e-03 4.160000e+00 1.958465e-02 4.160000e+00 4.058347e-02
4.180000e+00 9.320124e-03 4.180000e+00 1.958784e-02 4.180000e+00 4.058747e-02
4.200000e+00 9.322563e-03 4.200000e+00 1.959068e-02 4.200000e+00 4.059125e-02
4.220000e+00 9.324774e-03 4.220000e+00 1.959326e-02 4.220000e+00 4.059477e-02
4.240000e+00 9.326706e-03 4.240000e+00 1.959561e-02 4.240000e+00 4.059806e-02
4.260000e+00 9.328443e-03 4.260000e+00 1.959779e-02 4.260000e+00 4.060114e-02
4.280000e+00 9.330012e-03 4.280000e+00 1.959981e-02 4.280000e+00 4.060402e-02
4.300000e+00 9.331449e-03 4.300000e+00 1.960170e-02 4.300000e+00 4.060673e-02
4.320000e+00 9.332759e-03 4.320000e+00 1.960354e-02 4.320000e+00 4.060928e-02
4.340000e+00 9.333943e-03 4.340000e+00 1.960524e-02 4.340000e+00 4.061169e-02
4.360000e+00 9.335018e-03 4.360000e+00 1.960688e-02 4.360000e+00 4.061398e-02
4.380000e+00 9.336012e-03 4.380000e+00 1.960846e-02 4.380000e+00 4.061615e-02
4.400000e+00 9.336940e-03 4.400000e+00 1.960999e-02 4.400000e+00 4.061824e-02
4.420000e+00 9.337808e-03 4.420000e+00 1.961147e-02 4.420000e+00 4.062026e-02
4.440000e+00 9.338619e-03 4.440000e+00 1.961288e-02 4.440000e+00 4.062225e-02
4.460000e+00 9.339377e-03 4.460000e+00 1.961424e-02 4.460000e+00 4.062424e-02
4.480000e+00 9.340085e-03 4.480000e+00 1.961553e-02 4.480000e+00 4.062628e-02
4.500000e+00 9.340748e-03 4.500000e+00 1.961676e-02 4.500000e+00 4.062831e-02
4.520000e+00 9.341381e-03 4.520000e+00 1.961797e-02 4.520000e+00 4.063028e-02
4.540000e+00 9.341999e-03 4.540000e+00 1.961918e-02 4.540000e+00 4.063222e-02
4.560000e+00 9.342608e-03 4.560000e+00 1.962042e-02 4.560000e+00 4.063414e-02
4.580000e+00 9.343217e-03 4.580000e+00 1.962170e-02 4.580000e+00 4.063603e-02
4.600000e+00 9.343828e-03 4.600000e+00 1.962305e-02 4.600000e+00 4.063790e-02
4.620000e+00 9.344466e-03 4.620000e+00 1.962447e-02 4.620000e+00 4.063974e-02
4.640000e+00 9.345111e-03 4.640000e+00 1.962599e-02 4.640000e+00 4.064157e-02
4.660000e+00 9.345776e-03 4.660000e+00 1.962760e-02 4.660000e+00 4.064340e-02
4.680000e+00 9.346469e-03 4.680000e+00 1.962929e-02 4.680000e+00 4.064527e-02
4.700000e+00 9.347185e-03 4.700000e+00 1.963108e-02 4.700000e+00 4.064717e-02
4.720000e+00 9.347918e-03 4.720000e+00 1.963292e-02 4.720000e+00 4.064910e-02
4.740000e+00 9.348668e-03 4.740000e+00 1.963480e-02 4.740000e+00 4.065107e-02
4.760000e+00 9.349436e-03 4.760000e+00 1.963674e-02 4.760000e+00 4.065301e-02
4.780000e+00 9.350228e-03 4.780000e+00 1.963874e-02 4.780000e+00 4.065488e-02
4.800000e+00 9.351068e-03 4.800000e+00 1.964082e-02 4.800000e+00 4.065660e-02
4.820000e+00 9.351963e-03 4.820000e+00 1.964297e-02 4.820000e+00 4.065816e-02
4.840000e+00 9.352923e-03 4.840000e+00 1.964514e-02 4.840000e+00 4.065953e-02
4.860000e+00 9.353973e-03 4.860000e+00 1.964742e-02 4.860000e+00 4.066075e-02
4.880000e+00 9.355037e-03 4.880000e+00 1.964976e-02 4.880000e+00 4.066183e-02
4.900000e+00 9.356180e-03 4.900000e+00 1.965213e-02 4.900000e+00 4.066279e-02
4.920000e+00 9.357332e-03 4.920000e+00 1.965454e-02 4.920000e+00 4.066365e-02
4.940000e+00 9.358533e-03 4.940000e+00 1.965695e-02 4.940000e+00 4.066440e-02
4.960000e+00 9.359808e-03 4.960000e+00 1.965928e-02 4.960000e+00 4.066508e-02
4.980000e+00 9.361084e-03 4.980000e+00 1.966157e-02 4.980000e+00 4.066569e-02
5.000000e+00 9.362400e-03 5.000000e+00 1.966375e-02 5.000000e+00 4.066625e-02
5.020000e+00 9.363751e-03 5.020000e+00 1.966577e-02 5.020000e+00 4.066678e-02
5.040000e+00 9.365005e-03 5.040000e+00 1.966761e-02 5.040000e+00 4.066730e-02
5.060000e+00 9.366230e-03 5.060000e+00 1.966934e-02 5.060000e+00 4.066780e-02
5.080000e+00 9.367408e-03 5.080000e+00 1.967091e-02 5.080000e+00 4.066832e-02
5.100000e+00 9.368520e-03 5.100000e+00 1.967237e-02 5.100000e+00 4.066885e-02
5.120000e+00 9.369580e-03 5.120000e+00 1.967379e-02 5.120000e+00 4.066942e-02
5.140000e+00 9.370655e-03 5.140000e+00 1.967513e-02 5.140000e+00 4.067003e-02
5.160000e+00 9.371731e-03 5.160000e+00 1.967653e-02 5.160000e+00 4.067072e-02
5.180000e+00 9.372881e-03 5.180000e+00 1.967800e-02 5.180000e+00 4.067151e-02
5.200000e+00 9.374141e-03 5.200000e+00 1.967956e-02 5.200000e+00 4.067242e-02
5.220000e+00 9.375496e-03 5.220000e+00 1.968119e-02 5.220000e+00 4.067349e-02
5.240000e+00 9.376966e-03 5.240000e+00 1.968288e-02 5.240000e+00 4.068464e-02
5.260000e+00 9.378459e-03 5.260000e+00 1.968458e-02 5.260000e+00 4.070744e-02
5.280000e+00 9.379935e-03 5.280000e+00 1.968625e-02 5.280000e+00 4.072843e-02
5.300000e+00 9.381348e-03 5.300000e+00 1.968786e-02 5.300000e+00 4.074732e-02
5.320000e+00 9.382690e-03 5.320000e+00 1.969214e-02 5.320000e+00 4.076419e-02
5.340000e+00 9.383915e-03 5.340000e+00 1.969373e-02 5.340000e+00 4.077942e-02
5.360000e+00 9.385037e-03 5.360000e+00 1.970644e-02 5.360000e+00 4.079321e-02
5.380000e+00 9.386064e-03 5.380000e+00 1.970799e-02 5.380000e+00 4.080595e-02
5.400000e+00 9.388230e-03 5.400000e+00 1.970943e-02 5.400000e+00 4.081879e-02
5.420000e+00 9.389080e-03 5.420000e+00 1.971145e-02 5.420000e+00 4.083147e-02
5.440000e+00 9.389876e-03 5.440000e+00 1.971280e-02 5.440000e+00 4.084203e-02
5.460000e+00 9.390762e-03 5.460000e+00 1.971411e-02 5.460000e+00 4.085254e-02
5.480000e+00 9.392725e-03 5.480000e+00 1.971691e-02 5.480000e+00 4.086273e-02
5.500000e+00 9.393464e-03 5.500000e+00 1.971843e-02 5.500000e+00 4.087222e-02
5.520000e+00 9.394255e-03 5.520000e+00 1.972288e-02 5.520000e+00 4.088095e-02
5.540000e+00 9.396005e-03 5.540000e+00 1.972420e-02 5.540000e+00 4.088895e-02
5.560000e+00 9.397081e-03 5.560000e+00 1.972552e-02 5.560000e+00 4.089623e-02
5.580000e+00 9.398164e-03 5.580000e+00 1.972680e-02 5.580000e+00 4.090299e-02
5.600000e+00 9.398902e-03 5.600000e+00 1.972900e-02 5.600000e+00 4.090895e-02
5.620000e+00 9.399778e-03 5.620000e+00 1.973016e-02 5.620000e+00 4.091421e-02
5.640000e+00 9.401266e-03 5.640000e+00 1.973277e-02 5.640000e+00 4.091888e-02
5.660000e+00 9.402143e-03 5.660000e+00 1.973375e-02 5.660000e+00 4.092308e-02
5.680000e+00 9.403565e-03 5.680000e+00 1.973469e-02 5.680000e+00 4.092692e-02
5.700000e+00 9.404267e-03 5.700000e+00 1.973560e-02 5.700000e+00 4.093047e-02
5.720000e+00 9.404871e-03 5.720000e+00 1.973646e-02 5.720000e+00 4.093378e-02
5.740000e+00 9.405436e-03 5.740000e+00 1.973736e-02 5.740000e+00 4.093688e-02
5.760000e+00 9.406263e-03 5.760000e+00 1.973819e-02 5.760000e+00 4.093977e-02
5.780000e+00 9.406814e-03 5.780000e+00 1.973941e-02 5.780000e+00 4.094248e-02
5.800000e+00 9.407329e-03 5.800000e+00 1.974011e-02 5.800000e+00 4.094505e-02
5.820000e+00 9.407819e-03 5.820000e+00 1.974133e-02 5.820000e+00 4.094751e-02
5.840000e+00 9.408297e-03 5.840000e+00 1.974203e-02 5.840000e+00 4.094994e-02
5.860000e+00 9.408740e-03 5.860000e+00 1.974273e-02 5.860000e+00 4.095238e-02
5.880000e+00 9.409159e-03 5.880000e+00 1.974340e-02 5.880000e+00 4.095485e-02
5.900000e+00 9.409559e-03 5.900000e+00 1.974403e-02 5.900000e+00 4.095739e-02
5.920000e+00 9.409988e-03 5.920000e+00 1.974463e-02 5.920000e+00 4.096005e-02
5.940000e+00 9.410333e-03 5.940000e+00 1.974518e-02 5.940000e+00 4.096287e-02
5.960000e+00 9.410669e-03 5.960000e+00 1.974577e-02 5.960000e+00 4.096592e-02
5.980000e+00 9.410983e-03 5.980000e+00 1.974628e-02 5.980000e+00 4.096929e-02
6.000000e+00 9.411287e-03 6.000000e+00 1.974720e-02 6.000000e+00 4.097302e-02
6.020000e+00 9.411578e-03 6.020000e+00 1.974777e-02 6.020000e+00 4.097714e-02
6.040000e+00 9.411880e-03 6.040000e+00 1.974830e-02 6.040000e+00 4.098112e-02
6.060000e+00 9.412191e-03 6.060000e+00 1.974888e-02 6.060000e+00 4.098545e-02
6.080000e+00 9.412523e-03 6.080000e+00 1.975096e-02 6.080000e+00 4.098989e-02
6.100000e+00 9.412880e-03 6.100000e+00 1.975172e-02 6.100000e+00 4.099432e-02
6.120000e+00 9.413285e-03 6.120000e+00 1.975257e-02 6.120000e+00 4.099868e-02
6.140000e+00 9.413680e-03 6.140000e+00 1.975351e-02 6.140000e+00 4.100213e-02
6.160000e+00 9.414066e-03 6.160000e+00 1.975453e-02 6.160000e+00 4.100612e-02
6.180000e+00 9.414439e-03 6.180000e+00 2.012979e-02 6.180000e+00 4.101051e-02
6.200000e+00 9.414803e-03 6.200000e+00 2.058189e-02 6.200000e+00 4.101550e-02
6.220000e+00 9.415149e-03 6.220000e+00 2.105643e-02 6.220000e+00 4.102143e-02
6.240000e+00 9.415531e-03 6.240000e+00 2.155692e-02 6.240000e+00 4.102862e-02
6.260000e+00 9.416065e-03 6.260000e+00 2.207190e-02 6.260000e+00 4.103722e-02
6.280000e+00 9.416428e-03 6.280000e+00 2.257426e-02 6.280000e+00 4.104710e-02
6.300000e+00 9.416820e-03 6.300000e+00 2.304044e-02 6.300000e+00 4.105784e-02
6.320000e+00 9.417198e-03 6.320000e+00 2.345369e-02 6.320000e+00 4.106887e-02
6.340000e+00 9.417592e-03 6.340000e+00 2.378315e-02 6.340000e+00 4.107960e-02
6.360000e+00 9.418081e-03 6.360000e+00 2.403168e-02 6.360000e+00 4.108958e-02
6.380000e+00 9.418422e-03 6.380000e+00 2.416630e-02 6.380000e+00 4.109853e-02
6.400000e+00 9.418727e-03 6.400000e+00 2.424344e-02 6.400000e+00 4.110634e-02
6.420000e+00 9.419089e-03 6.420000e+00 2.429125e-02 6.420000e+00 4.111303e-02
6.440000e+00 9.419378e-03 6.440000e+00 2.432371e-02 6.440000e+00 4.111870e-02
6.460000e+00 9.419662e-03 6.460000e+00 2.434747e-02 6.460000e+00 4.112348e-02
6.480000e+00 9.419967e-03 6.480000e+00 2.436556e-02 6.480000e+00 4.112729e-02
6.500000e+00 9.420189e-03 6.500000e+00 2.437960e-02 6.500000e+00 4.113083e-02
6.520000e+00 9.420374e-03 6.520000e+00 2.439057e-02 6.520000e+00 4.113380e-02
6.540000e+00 9.420550e-03 6.540000e+00 2.439937e-02 6.540000e+00 4.113636e-02
6.560000e+00 9.420678e-03 6.560000e+00 2.440656e-02 6.560000e+00 4.113858e-02
6.580000e+00 9.420816e-03 6.580000e+00 2.441251e-02 6.580000e+00 4.114051e-02
6.600000e+00 9.420901e-03 6.600000e+00 2.441748e-02 6.600000e+00 4.114222e-02
6.620000e+00 9.420973e-03 6.620000e+00 2.442167e-02 6.620000e+00 4.114373e-02
6.640000e+00 9.421042e-03 6.640000e+00 2.442523e-02 6.640000e+00 4.114507e-02
6.660000e+00 9.421107e-03 6.660000e+00 2.442827e-02 6.660000e+00 4.114625e-02
6.680000e+00 9.421296e-03 6.680000e+00 2.443089e-02 6.680000e+00 4.114728e-02
6.700000e+00 9.421361e-03 6.700000e+00 2.443315e-02 6.700000e+00 4.114818e-02
6.720000e+00 9.421419e-03 6.720000e+00 2.443797e-02 6.720000e+00 4.114901e-02
6.740000e+00 9.421462e-03 6.740000e+00 2.443966e-02 6.740000e+00 4.114977e-02
6.760000e+00 9.421508e-03 6.760000e+00 2.444105e-02 6.760000e+00 4.115047e-02
6.780000e+00 9.421554e-03 6.780000e+00 2.444222e-02 6.780000e+00 4.115576e-02
6.800000e+00 9.421604e-03 6.800000e+00 2.444330e-02 6.800000e+00 4.115654e-02
6.820000e+00 9.421650e-03 6.820000e+00 2.444839e-02 6.820000e+00 4.115719e-02
6.840000e+00 9.421715e-03 6.840000e+00 2.444969e-02 6.840000e+00 4.115778e-02
6.860000e+00 9.421759e-03 6.860000e+00 2.445107e-02 6.860000e+00 4.115834e-02
6.880000e+00 9.421803e-03 6.880000e+00 2.445256e-02 6.880000e+00 4.115889e-02
6.900000e+00 9.421847e-03 6.900000e+00 2.445415e-02 6.900000e+00 4.115940e-02
6.920000e+00 9.421891e-03 6.920000e+00 2.445580e-02 6.920000e+00 4.115993e-02
6.940000e+00 9.421960e-03 6.940000e+00 2.445766e-02 6.940000e+00 4.116046e-02
6.960000e+00 9.422097e-03 6.960000e+00 2.445959e-02 6.960000e+00 4.116099e-02
6.980000e+00 9.422142e-03 6.980000e+00 2.446181e-02 6.980000e+00 4.116153e-02
7.000000e+00 9.422181e-03 7.000000e+00 2.446944e-02 7.000000e+00 4.116209e-02
7.020000e+00 9.422228e-03 7.020000e+00 2.447356e-02 7.020000e+00 4.116267e-02
7.040000e+00 9.422266e-03 7.040000e+00 2.448023e-02 7.040000e+00 4.116327e-02
7.060000e+00 9.422312e-03 7.060000e+00 2.448972e-02 7.060000e+00 4.116404e-02
7.080000e+00 9.422363e-03 7.080000e+00 2.450032e-02 7.080000e+00 4.116479e-02
7.100000e+00 9.422441e-03 7.100000e+00 2.451266e-02 7.100000e+00 4.116571e-02
7.120000e+00 9.422495e-03 7.120000e+00 2.455627e-02 7.120000e+00 4.116681e-02
7.140000e+00 9.422544e-03 7.140000e+00 2.458136e-02 7.140000e+00 4.116811e-02
7.160000e+00 9.422603e-03 7.160000e+00 2.460779e-02 7.160000e+00 4.116959e-02
7.180000e+00 9.422705e-03 7.180000e+00 2.463517e-02 7.180000e+00 4.117112e-02
7.200000e+00 9.422776e-03 7.200000e+00 2.466094e-02 7.200000e+00 4.117287e-02
7.220000e+00 9.422858e-03 7.220000e+00 2.468508e-02 7.220000e+00 4.117427e-02
7.240000e+00 9.422949e-03 7.240000e+00 2.470769e-02 7.240000e+00 4.117595e-02
7.260000e+00 9.423016e-03 7.260000e+00 2.472874e-02 7.260000e+00 4.117768e-02
7.280000e+00 9.423099e-03 7.280000e+00 2.474852e-02 7.280000e+00 4.117939e-02
7.300000e+00 9.423246e-03 7.300000e+00 2.476745e-02 7.300000e+00 4.118108e-02
7.320000e+00 9.423329e-03 7.320000e+00 2.478626e-02 7.320000e+00 4.118275e-02
7.340000e+00 9.423397e-03 7.340000e+00 2.480511e-02 7.340000e+00 4.118442e-02
7.360000e+00 9.423484e-03 7.360000e+00 2.482491e-02 7.360000e+00 4.118619e-02
7.380000e+00 9.423576e-03 7.380000e+00 2.484744e-02 7.380000e+00 4.118886e-02
7.400000e+00 9.423667e-03 7.400000e+00 2.487322e-02 7.400000e+00 4.119058e-02
7.420000e+00 9.423775e-03 7.420000e+00 2.490310e-02 7.420000e+00 4.119310e-02
7.440000e+00 9.423865e-03 7.440000e+00 2.493620e-02 7.440000e+00 4.119631e-02
7.460000e+00 9.423976e-03 7.460000e+00 2.497146e-02 7.460000e+00 4.119972e-02
7.480000e+00 9.424067e-03 7.480000e+00 2.500736e-02 7.480000e+00 4.120345e-02
7.500000e+00 9.424199e-03 7.500000e+00 2.504236e-02 7.500000e+00 4.120695e-02
7.520000e+00 9.424314e-03 7.520000e+00 2.507292e-02 7.520000e+00 4.121018e-02
7.540000e+00 9.424405e-03 7.540000e+00 2.510291e-02 7.540000e+00 4.121374e-02
7.560000e+00 9.424518e-03 7.560000e+00 2.513140e-02 7.560000e+00 4.121601e-02
7.580000e+00 9.424741e-03 7.580000e+00 2.515819e-02 7.580000e+00 4.121844e-02
7.600000e+00 9.424949e-03 7.600000e+00 2.518772e-02 7.600000e+00 4.122064e-02
7.620000e+00 9.425003e-03 7.620000e+00 2.530100e-02 7.620000e+00 4.122296e-02
7.640000e+00 9.425082e-03 7.640000e+00 2.531778e-02 7.640000e+00 4.122443e-02
7.660000e+00 9.425145e-03 7.660000e+00 2.533131e-02 7.660000e+00 4.122590e-02
7.680000e+00 9.425230e-03 7.680000e+00 2.534189e-02 7.680000e+00 4.122719e-02
7.700000e+00 9.425308e-03 7.700000e+00 2.536249e-02 7.700000e+00 4.122832e-02
7.720000e+00 9.425349e-03 7.720000e+00 2.537097e-02 7.720000e+00 4.122931e-02
7.740000e+00 9.425394e-03 7.740000e+00 2.537951e-02 7.740000e+00 4.123014e-02
7.760000e+00 9.425500e-03 7.760000e+00 2.538826e-02 7.760000e+00 4.123090e-02
7.780000e+00 9.425553e-03 7.780000e+00 2.539718e-02 7.780000e+00 4.124250e-02
7.800000e+00 9.425613e-03 7.800000e+00 2.540637e-02 7.800000e+00 4.128409e-02
7.820000e+00 9.425666e-03 7.820000e+00 2.541532e-02 7.820000e+00 4.131889e-02
7.840000e+00 9.425724e-03 7.840000e+00 2.542391e-02 7.840000e+00 4.134744e-02
7.860000e+00 9.425782e-03 7.860000e+00 2.543189e-02 7.860000e+00 4.137065e-02
7.880000e+00 9.425842e-03 7.880000e+00 2.543933e-02 7.880000e+00 4.138973e-02
7.900000e+00 9.425917e-03 7.900000e+00 2.544607e-02 7.900000e+00 4.140377e-02
7.920000e+00 9.426003e-03 7.920000e+00 2.545221e-02 7.920000e+00 4.141736e-02
7.940000e+00 9.426078e-03 7.940000e+00 2.545799e-02 7.940000e+00 4.142968e-02
7.960000e+00 9.426162e-03 7.960000e+00 2.546346e-02 7.960000e+00 4.144694e-02
7.980000e+00 9.426232e-03 7.980000e+00 2.546879e-02 7.980000e+00 4.147394e-02
8.000000e+00 9.426326e-03 8.000000e+00 2.547364e-02 8.000000e+00 4.153699e-02
8.020000e+00 9.426420e-03 8.020000e+00 2.547820e-02 8.020000e+00 4.166554e-02
8.040000e+00 9.426530e-03 8.040000e+00 2.548234e-02 8.040000e+00 4.176477e-02
8.060000e+00 9.426611e-03 8.060000e+00 2.548609e-02 8.060000e+00 4.186092e-02
8.080000e+00 9.426707e-03 8.080000e+00 2.548939e-02 8.080000e+00 4.193538e-02
8.100000e+00 9.426804e-03 8.100000e+00 2.549223e-02 8.100000e+00 4.199099e-02
8.120000e+00 9.426899e-03 8.120000e+00 2.549463e-02 8.120000e+00 4.203871e-02
8.140000e+00 9.427034e-03 8.140000e+00 2.549659e-02 8.140000e+00 4.210111e-02
8.160000e+00 9.427119e-03 8.160000e+00 2.549811e-02 8.160000e+00 4.212099e-02
8.180000e+00 9.427202e-03 8.180000e+00 2.549925e-02 8.180000e+00 4.213557e-02
8.200000e+00 9.427274e-03 8.200000e+00 2.550011e-02 8.200000e+00 4.217280e-02
8.220000e+00 9.427350e-03 8.220000e+00 2.550078e-02 8.220000e+00 4.218298e-02
8.240000e+00 9.427421e-03 8.240000e+00 2.550170e-02 8.240000e+00 4.219376e-02
8.260000e+00 9.427494e-03 8.260000e+00 2.550219e-02 8.260000e+00 4.220659e-02
8.280000e+00 9.427566e-03 8.280000e+00 2.550256e-02 8.280000e+00 4.222106e-02
8.300000e+00 9.427858e-03 8.300000e+00 2.550286e-02 8.300000e+00 4.223658e-02
8.320000e+00 9.427926e-03 8.320000e+00 2.550310e-02 8.320000e+00 4.225261e-02
8.340000e+00 9.427990e-03 8.340000e+00 2.550333e-02 8.340000e+00 4.227970e-02
8.360000e+00 9.428055e-03 8.360000e+00 2.550356e-02 8.360000e+00 4.229569e-02
8.380000e+00 9.428121e-03 8.380000e+00 2.550382e-02 8.380000e+00 4.231184e-02
8.400000e+00 9.428184e-03 8.400000e+00 2.550411e-02 8.400000e+00 4.233061e-02
8.420000e+00 9.428257e-03 8.420000e+00 2.550443e-02 8.420000e+00 4.234601e-02
8.440000e+00 9.428318e-03 8.440000e+00 2.550478e-02 8.440000e+00 4.236169e-02
8.460000e+00 9.428391e-03 8.460000e+00 2.550838e-02 8.460000e+00 4.237761e-02
8.480000e+00 9.428446e-03 8.480000e+00 2.550871e-02 8.480000e+00 4.239574e-02
8.500000e+00 9.428505e-03 8.500000e+00 2.550905e-02 8.500000e+00 4.241559e-02
8.520000e+00 9.428559e-03 8.520000e+00 2.551495e-02 8.520000e+00 4.245011e-02
8.540000e+00 9.428617e-03 8.540000e+00 2.551526e-02 8.540000e+00 4.247317e-02
8.560000e+00 9.428702e-03 8.560000e+00 2.551598e-02 8.560000e+00 4.249676e-02
8.580000e+00 9.428760e-03 8.580000e+00 2.554718e-02 8.580000e+00 4.252165e-02
8.600000e+00 9.428815e-03 8.600000e+00 2.554848e-02 8.600000e+00 4.258175e-02
8.620000e+00 9.428869e-03 8.620000e+00 2.554903e-02 8.620000e+00 4.260765e-02
8.640000e+00 9.428922e-03 8.640000e+00 2.554958e-02 8.640000e+00 4.263453e-02
8.660000e+00 9.428965e-03 8.660000e+00 2.555019e-02 8.660000e+00 4.265308e-02
8.680000e+00 9.429017e-03 8.680000e+00 2.555090e-02 8.680000e+00 4.267926e-02
8.700000e+00 9.429064e-03 8.700000e+00 2.555173e-02 8.700000e+00 4.270336e-02
8.720000e+00 9.429117e-03 8.720000e+00 2.555258e-02 8.720000e+00 4.272537e-02
8.740000e+00 9.429154e-03 8.740000e+00 2.555503e-02 8.740000e+00 4.274526e-02
8.760000e+00 9.429191e-03 8.760000e+00 2.555639e-02 8.760000e+00 4.276152e-02
8.780000e+00 9.429224e-03 8.780000e+00 2.555818e-02 8.780000e+00 4.277586e-02
8.800000e+00 9.429257e-03 8.800000e+00 2.556032e-02 8.800000e+00 4.278840e-02
8.820000e+00 9.429287e-03 8.820000e+00 2.556301e-02 8.820000e+00 4.279948e-02
8.840000e+00 9.429315e-03 8.840000e+00 2.556604e-02 8.840000e+00 4.280927e-02
8.860000e+00 9.429372e-03 8.860000e+00 2.556984e-02 8.860000e+00 4.281823e-02
8.880000e+00 9.429395e-03 8.880000e+00 2.557409e-02 8.880000e+00 4.282691e-02
8.900000e+00 9.429416e-03 8.900000e+00 2.557847e-02 8.900000e+00 4.283326e-02
8.920000e+00 9.429434e-03 8.920000e+00 2.558326e-02 8.920000e+00 4.284044e-02
8.940000e+00 9.429455e-03 8.940000e+00 2.559069e-02 8.940000e+00 4.284738e-02
8.960000e+00 9.429474e-03 8.960000e+00 2.559541e-02 8.960000e+00 4.285383e-02
8.980000e+00 9.429498e-03 8.980000e+00 2.559958e-02 8.980000e+00 4.285968e-02
9.000000e+00 9.429522e-03 9.000000e+00 2.560330e-02 9.000000e+00 4.286450e-02
9.020000e+00 9.429545e-03 9.020000e+00 2.560680e-02 9.020000e+00 4.286903e-02
9.040000e+00 9.429577e-03 9.040000e+00 2.560993e-02 9.040000e+00 4.287303e-02
9.060000e+00 9.429605e-03 9.060000e+00 2.561251e-02 9.060000e+00 4.287653e-02
9.080000e+00 9.429667e-03 9.080000e+00 2.561486e-02 9.080000e+00 4.287919e-02
9.100000e+00 9.429708e-03 9.100000e+00 2.561718e-02 9.100000e+00 4.288178e-02
9.120000e+00 9.429801e-03 9.120000e+00 2.561915e-02 9.120000e+00 4.288410e-02
9.140000e+00 9.429855e-03 9.140000e+00 2.562082e-02 9.140000e+00 4.288610e-02
9.160000e+00 9.429916e-03 9.160000e+00 2.562238e-02 9.160000e+00 4.288807e-02
9.180000e+00 9.429980e-03 9.180000e+00 2.562428e-02 9.180000e+00 4.288954e-02
9.200000e+00 9.430059e-03 9.200000e+00 2.562537e-02 9.200000e+00 4.289101e-02
9.220000e+00 9.430154e-03 9.220000e+00 2.562684e-02 9.220000e+00 4.289234e-02
9.240000e+00 9.430238e-03 9.240000e+00 2.562790e-02 9.240000e+00 4.289355e-02
9.260000e+00 9.430437e-03 9.260000e+00 2.562884e-02 9.260000e+00 4.289464e-02
9.280000e+00 9.430523e-03 9.280000e+00 2.562958e-02 9.280000e+00 4.289564e-02
9.300000e+00 9.430609e-03 9.300000e+00 2.563052e-02 9.300000e+00 4.289655e-02
9.320000e+00 9.430692e-03 9.320000e+00 2.563110e-02 9.320000e+00 4.289738e-02
9.340000e+00 9.430772e-03 9.340000e+00 2.563202e-02 9.340000e+00 4.289975e-02
9.360000e+00 9.430916e-03 9.360000e+00 2.563255e-02 9.360000e+00 4.290049e-02
9.380000e+00 9.430986e-03 9.380000e+00 2.563307e-02 9.380000e+00 4.290113e-02
9.400000e+00 9.431054e-03 9.400000e+00 2.563407e-02 9.400000e+00 4.290174e-02
9.420000e+00 9.431117e-03 9.420000e+00 2.563470e-02 9.420000e+00 4.290232e-02
9.440000e+00 9.431180e-03 9.440000e+00 2.563558e-02 9.440000e+00 4.290286e-02
9.460000e+00 9.431236e-03 9.460000e+00 2.563594e-02 9.460000e+00 4.291064e-02
9.480000e+00 9.431303e-03 9.480000e+00 2.563626e-02 9.480000e+00 4.291125e-02
9.500000e+00 9.431361e-03 9.500000e+00 2.563660e-02 9.500000e+00 4.291169e-02
9.520000e+00 9.431508e-03 9.520000e+00 2.563714e-02 9.520000e+00 4.291211e-02
9.540000e+00 9.431562e-03 9.540000e+00 2.563744e-02 9.540000e+00 4.291252e-02
9.560000e+00 9.431612e-03 9.560000e+00 2.563773e-02 9.560000e+00 4.291292e-02
9.580000e+00 9.431663e-03 9.580000e+00 2.563798e-02 9.580000e+00 4.291336e-02
9.600000e+00 9.431713e-03 9.600000e+00 2.563908e-02 9.600000e+00 4.291373e-02
9.620000e+00 9.431760e-03 9.620000e+00 2.563931e-02 9.620000e+00 4.291409e-02
9.640000e+00 9.431806e-03 9.640000e+00 2.563957e-02 9.640000e+00 4.291445e-02
9.660000e+00 9.431853e-03 9.660000e+00 2.563980e-02 9.660000e+00 4.291480e-02
9.680000e+00 9.431911e-03 9.680000e+00 2.563998e-02 9.680000e+00 4.291514e-02
9.700000e+00 9.431980e-03 9.700000e+00 2.564031e-02 9.700000e+00 4.291546e-02
9.720000e+00 9.432025e-03 9.720000e+00 2.564051e-02 9.720000e+00 4.291579e-02
9.740000e+00 9.432078e-03 9.740000e+00 2.564071e-02 9.740000e+00 4.291608e-02
9.760000e+00 9.432147e-03 9.760000e+00 2.564090e-02 9.760000e+00 4.291638e-02
9.780000e+00 9.432191e-03 9.780000e+00 2.564165e-02 9.780000e+00 4.291667e-02
9.800000e+00 9.432232e-03 9.800000e+00 2.564204e-02 9.800000e+00 4.291697e-02
9.820000e+00 9.432273e-03 9.820000e+00 2.564259e-02 9.820000e+00 4.291724e-02
9.840000e+00 9.432313e-03 9.840000e+00 2.564278e-02 9.840000e+00 4.291752e-02
9.860000e+00 9.432354e-03 9.860000e+00 2.564292e-02 9.860000e+00 4.291781e-02
9.880000e+00 9.432395e-03 9.880000e+00 2.564514e-02 9.880000e+00 4.291808e-02
9.900000e+00 9.432433e-03 9.900000e+00 2.564564e-02 9.900000e+00 4.291836e-02
9.920000e+00 9.432472e-03 9.920000e+00 2.564581e-02 9.920000e+00 4.291866e-02
9.940000e+00 9.432511e-03 9.940000e+00 2.564601e-02 9.940000e+00 4.291894e-02
9.960000e+00 9.432549e-03 9.960000e+00 2.564661e-02 9.960000e+00 4.291923e-02
9.980000e+00 9.432588e-03 9.980000e+00 2.564676e-02 9.980000e+00 4.291951e-02
1.000000e+01 9.432626e-03 1.000000e+01 2.564690e-02 1.000000e+01 4.291983e-02
1.002000e+01 9.432664e-03 1.002000e+01 2.564706e-02 1.002000e+01 4.292015e-02
1.004000e+01 9.432712e-03 1.004000e+01 2.564729e-02 1.004000e+01 4.292058e-02
1.006000e+01 9.432767e-03 1.006000e+01 2.564849e-02 1.006000e+01 4.292104e-02
1.008000e+01 9.432808e-03 1.008000e+01 2.565081e-02 1.008000e+01 4.292153e-02
1.010000e+01 9.432849e-03 1.010000e+01 2.565098e-02 1.010000e+01 4.292203e-02
1.012000e+01 9.432893e-03 1.012000e+01 2.565413e-02 1.012000e+01 4.292262e-02
1.014000e+01 9.432936e-03 1.014000e+01 2.565530e-02 1.014000e+01 4.292330e-02
1.016000e+01 9.433239e-03 1.016000e+01 2.565602e-02 1.016000e+01 4.292394e-02
1.018000e+01 9.433288e-03 1.018000e+01 2.565634e-02 1.018000e+01 4.292462e-02
1.020000e+01 9.433340e-03 1.020000e+01 2.565695e-02 1.020000e+01 4.292541e-02
1.022000e+01 9.433394e-03 1.022000e+01 2.565826e-02 1.022000e+01 4.292623e-02
1.024000e+01 9.433439e-03 1.024000e+01 2.565867e-02 1.024000e+01 4.292709e-02
1.026000e+01 9.433483e-03 1.026000e+01 2.565950e-02 1.026000e+01 4.292796e-02
1.028000e+01 9.433526e-03 1.028000e+01 2.566024e-02 1.028000e+01 4.292889e-02
1.030000e+01 9.433568e-03 1.030000e+01 2.566096e-02 1.030000e+01 4.292983e-02
1.032000e+01 9.433615e-03 1.032000e+01 2.566138e-02 1.032000e+01 4.293080e-02
1.034000e+01 9.433741e-03 1.034000e+01 2.566181e-02 1.034000e+01 4.293220e-02
1.036000e+01 9.433786e-03 1.036000e+01 2.566263e-02 1.036000e+01 4.293332e-02
1.038000e+01 9.433833e-03 1.038000e+01 2.566310e-02 1.038000e+01 4.293444e-02
1.040000e+01 9.433876e-03 1.040000e+01 2.566476e-02 1.040000e+01 4.293562e-02
1.042000e+01 9.433918e-03 1.042000e+01 2.566524e-02 1.042000e+01 4.293687e-02
1.044000e+01 9.433958e-03 1.044000e+01 2.566713e-02 1.044000e+01 4.293823e-02
1.046000e+01 9.433999e-03 1.046000e+01 2.566846e-02 1.046000e+01 4.293961e-02
1.048000e+01 9.434038e-03 1.048000e+01 2.566890e-02 1.048000e+01 4.294117e-02
1.050000e+01 9.434078e-03 1.050000e+01 2.566933e-02 1.050000e+01 4.294291e-02
1.052000e+01 9.434118e-03 1.052000e+01 2.567247e-02 1.052000e+01 4.397900e-02
1.054000e+01 9.434158e-03 1.054000e+01 2.567279e-02 1.054000e+01 4.514456e-02
1.056000e+01 9.434198e-03 1.056000e+01 2.567446e-02 1.056000e+01 4.602432e-02
1.058000e+01 9.434238e-03 1.058000e+01 2.567475e-02 1.058000e+01 4.683312e-02
1.060000e+01 9.434278e-03 1.060000e+01 2.567496e-02 1.060000e+01 4.729120e-02
1.062000e+01 9.434317e-03 1.062000e+01 2.567632e-02 1.062000e+01 4.752396e-02
1.064000e+01 9.434356e-03 1.064000e+01 2.567648e-02 1.064000e+01 4.765639e-02
1.066000e+01 9.434395e-03 1.066000e+01 2.567667e-02 1.066000e+01 4.774563e-02
1.068000e+01 9.434433e-03 1.068000e+01 2.567690e-02 1.068000e+01 4.786552e-02
1.070000e+01 9.434468e-03 1.070000e+01 2.567753e-02 1.070000e+01 4.794327e-02
1.072000e+01 9.434547e-03 1.072000e+01 2.567770e-02 1.072000e+01 4.805559e-02
1.074000e+01 9.434588e-03 1.074000e+01 2.567784e-02 1.074000e+01 4.815765e-02
1.076000e+01 9.434624e-03 1.076000e+01 2.567802e-02 1.076000e+01 4.825582e-02
1.078000e+01 9.434660e-03 1.078000e+01 2.567815e-02 1.078000e+01 4.834884e-02
1.080000e+01 9.434696e-03 1.080000e+01 2.567830e-02 1.080000e+01 4.850013e-02
1.082000e+01 9.434730e-03 1.082000e+01 2.567846e-02 1.082000e+01 4.872423e-02
1.084000e+01 9.434765e-03 1.084000e+01 2.568048e-02 1.084000e+01 4.889433e-02
1.086000e+01 9.434800e-03 1.086000e+01 2.568081e-02 1.086000e+01 4.907522e-02
1.088000e+01 9.434837e-03 1.088000e+01 2.568114e-02 1.088000e+01 4.926607e-02
1.090000e+01 9.434874e-03 1.090000e+01 2.568122e-02 1.090000e+01 4.943970e-02
1.092000e+01 9.434909e-03 1.092000e+01 2.568129e-02 1.092000e+01 4.959297e-02
1.094000e+01 9.434945e-03 1.094000e+01 2.568181e-02 1.094000e+01 4.972097e-02
1.096000e+01 9.434990e-03 1.096000e+01 2.568212e-02 1.096000e+01 4.985718e-02
1.098000e+01 9.435027e-03 1.098000e+01 2.568223e-02 1.098000e+01 4.996119e-02
1.100000e+01 9.435062e-03 1.100000e+01 2.568329e-02 1.100000e+01 5.004879e-02
1.102000e+01 9.435096e-03 1.102000e+01 2.568338e-02 1.102000e+01 5.012331e-02
1.104000e+01 9.435130e-03 1.104000e+01 2.568371e-02 1.104000e+01 5.018705e-02
1.106000e+01 9.435165e-03 1.106000e+01 2.568399e-02 1.106000e+01 5.024198e-02
1.108000e+01 9.435200e-03 1.108000e+01 2.568405e-02 1.108000e+01 5.028966e-02
1.110000e+01 9.435235e-03 1.110000e+01 2.568416e-02 1.110000e+01 5.033132e-02
1.112000e+01 9.435268e-03 1.112000e+01 2.568425e-02 1.112000e+01 5.036782e-02
1.114000e+01 9.435307e-03 1.114000e+01 2.568462e-02 1.114000e+01 5.040026e-02
1.116000e+01 9.435347e-03 1.116000e+01 2.568468e-02 1.116000e+01 5.042925e-02
1.118000e+01 9.435421e-03 1.118000e+01 2.568497e-02 1.118000e+01 5.045537e-02
1.120000e+01 9.435466e-03 1.120000e+01 2.568576e-02 1.120000e+01 5.047915e-02
1.122000e+01 9.435511e-03 1.122000e+01 2.568582e-02 1.122000e+01 5.050100e-02
1.124000e+01 9.435556e-03 1.124000e+01 2.568587e-02 1.124000e+01 5.052138e-02
1.126000e+01 9.435601e-03 1.126000e+01 2.568596e-02 1.126000e+01 5.054062e-02
1.128000e+01 9.612879e-03 1.128000e+01 2.568605e-02 1.128000e+01 5.055925e-02
1.130000e+01 9.859547e-03 1.130000e+01 2.568613e-02 1.130000e+01 5.057789e-02
1.132000e+01 1.011039e-02 1.132000e+01 2.568621e-02 1.132000e+01 5.059716e-02
1.134000e+01 1.033248e-02 1.134000e+01 2.568638e-02 1.134000e+01 5.061740e-02
1.136000e+01 1.053029e-02 1.136000e+01 2.568645e-02 1.136000e+01 5.063868e-02
1.138000e+01 1.067952e-02 1.138000e+01 2.568653e-02 1.138000e+01 5.066082e-02
1.140000e+01 1.076693e-02 1.140000e+01 2.568659e-02 1.140000e+01 5.068388e-02
1.142000e+01 1.081403e-02 1.142000e+01 2.568704e-02 1.142000e+01 5.070732e-02
1.144000e+01 1.084456e-02 1.144000e+01 2.568714e-02 1.144000e+01 5.073144e-02
1.146000e+01 1.085881e-02 1.146000e+01 2.568723e-02 1.146000e+01 5.075688e-02
1.148000e+01 1.087355e-02 1.148000e+01 2.568816e-02 1.148000e+01 5.078679e-02
1.150000e+01 1.088031e-02 1.150000e+01 2.568821e-02 1.150000e+01 5.081824e-02
1.152000e+01 1.088623e-02 1.152000e+01 2.568960e-02 1.152000e+01 5.085265e-02
1.154000e+01 1.089043e-02 1.154000e+01 2.568968e-02 1.154000e+01 5.088880e-02
1.156000e+01 1.089362e-02 1.156000e+01 2.568979e-02 1.156000e+01 5.092585e-02
1.158000e+01 1.089632e-02 1.158000e+01 2.569032e-02 1.158000e+01 5.096181e-02
1.160000e+01 1.089849e-02 1.160000e+01 2.569098e-02 1.160000e+01 5.099518e-02
1.162000e+01 1.090023e-02 1.162000e+01 2.569107e-02 1.162000e+01 5.102490e-02
1.164000e+01 1.090358e-02 1.164000e+01 2.569114e-02 1.164000e+01 5.105042e-02
1.166000e+01 1.090488e-02 1.166000e+01 2.569123e-02 1.166000e+01 5.107181e-02
1.168000e+01 1.090586e-02 1.168000e+01 2.569132e-02 1.168000e+01 5.108945e-02
1.170000e+01 1.090668e-02 1.170000e+01 2.569142e-02 1.170000e+01 5.110393e-02
1.172000e+01 1.090744e-02 1.172000e+01 2.569246e-02 1.172000e+01 5.111587e-02
1.174000e+01 1.090833e-02 1.174000e+01 2.569251e-02 1.174000e+01 5.112582e-02
1.176000e+01 1.090995e-02 1.176000e+01 2.569258e-02 1.176000e+01 5.113421e-02
1.178000e+01 1.091182e-02 1.178000e+01 2.569265e-02 1.178000e+01 5.114131e-02
1.180000e+01 1.091440e-02 1.180000e+01 2.569272e-02 1.180000e+01 5.114747e-02
1.182000e+01 1.091863e-02 1.182000e+01 2.569307e-02 1.182000e+01 5.115289e-02
1.184000e+01 1.092340e-02 1.184000e+01 2.569338e-02 1.184000e+01 5.115772e-02
1.186000e+01 1.092920e-02 1.186000e+01 2.569344e-02 1.186000e+01 5.116209e-02
1.188000e+01 1.093596e-02 1.188000e+01 2.569364e-02 1.188000e+01 5.116612e-02
1.190000e+01 1.094421e-02 1.190000e+01 2.569372e-02 1.190000e+01 5.116993e-02
1.192000e+01 1.095271e-02 1.192000e+01 2.569415e-02 1.192000e+01 5.117363e-02
1.194000e+01 1.096179e-02 1.194000e+01 2.569486e-02 1.194000e+01 5.117742e-02
1.196000e+01 1.097141e-02 1.196000e+01 2.569497e-02 1.196000e+01 5.118143e-02
1.198000e+01 1.098136e-02 1.198000e+01 2.569507e-02 1.198000e+01 5.118574e-02
1.200000e+01 1.099131e-02 1.200000e+01 2.569519e-02 1.200000e+01 5.119037e-02
1.202000e+01 1.100127e-02 1.202000e+01 2.569757e-02 1.202000e+01 5.119529e-02
1.204000e+01 1.101168e-02 1.204000e+01 2.569975e-02 1.204000e+01 5.120044e-02
1.206000e+01 1.102191e-02 1.206000e+01 2.569988e-02 1.206000e+01 5.120576e-02
1.208000e+01 1.103237e-02 1.208000e+01 2.570008e-02 1.208000e+01 5.121114e-02
1.210000e+01 1.104364e-02 1.210000e+01 2.570031e-02 1.210000e+01 5.121653e-02
1.212000e+01 1.105605e-02 1.212000e+01 2.570058e-02 1.212000e+01 5.122187e-02
1.214000e+01 1.107047e-02 1.214000e+01 2.570149e-02 1.214000e+01 5.122711e-02
1.216000e+01 1.108674e-02 1.216000e+01 2.570177e-02 1.216000e+01 5.123222e-02
1.218000e+01 1.110495e-02 1.218000e+01 2.570291e-02 1.218000e+01 5.123728e-02
1.220000e+01 1.112356e-02 1.220000e+01 2.570353e-02 1.220000e+01 5.124237e-02
1.222000e+01 1.114231e-02 1.222000e+01 2.570385e-02 1.222000e+01 5.124770e-02
1.224000e+01 1.116025e-02 1.224000e+01 2.570427e-02 1.224000e+01 5.125349e-02
1.226000e+01 1.117914e-02 1.226000e+01 2.570469e-02 1.226000e+01 5.125997e-02
1.228000e+01 1.119506e-02 1.228000e+01 2.570624e-02 1.228000e+01 5.126728e-02
1.230000e+01 1.120911e-02 1.230000e+01 2.570755e-02 1.230000e+01 5.127548e-02
1.232000e+01 1.122222e-02 1.232000e+01 2.570802e-02 1.232000e+01 5.128454e-02
1.234000e+01 1.123462e-02 1.234000e+01 2.570872e-02 1.234000e+01 5.129447e-02
1.236000e+01 1.124751e-02 1.236000e+01 2.570930e-02 1.236000e+01 5.130541e-02
1.238000e+01 1.126057e-02 1.238000e+01 2.571153e-02 1.238000e+01 5.131748e-02
1.240000e+01 1.127262e-02 1.240000e+01 2.571208e-02 1.240000e+01 5.133046e-02
1.242000e+01 1.128366e-02 1.242000e+01 2.571429e-02 1.242000e+01 5.134429e-02
1.244000e+01 1.129375e-02 1.244000e+01 2.571575e-02 1.244000e+01 5.135819e-02
1.246000e+01 1.130276e-02 1.246000e+01 2.571646e-02 1.246000e+01 5.137217e-02
1.248000e+01 1.131099e-02 1.248000e+01 2.571704e-02 1.248000e+01 5.138571e-02
1.250000e+01 1.132094e-02 1.250000e+01 2.571750e-02 1.250000e+01 5.139874e-02
1.252000e+01 1.133328e-02 1.252000e+01 2.571833e-02 1.252000e+01 5.141152e-02
1.254000e+01 1.134706e-02 1.254000e+01 2.571853e-02 1.254000e+01 5.142447e-02
1.256000e+01 1.136352e-02 1.256000e+01 2.572131e-02 1.256000e+01 5.143787e-02
1.258000e+01 1.138150e-02 1.258000e+01 2.572160e-02 1.258000e+01 5.145102e-02
1.260000e+01 1.140404e-02 1.260000e+01 2.572450e-02 1.260000e+01 5.146474e-02
1.262000e+01 1.142734e-02 1.262000e+01 2.572590e-02 1.262000e+01 5.147893e-02
1.264000e+01 1.144931e-02 1.264000e+01 2.572700e-02 1.264000e+01 5.149299e-02
1.266000e+01 1.147060e-02 1.266000e+01 2.572719e-02 1.266000e+01 5.150616e-02
1.268000e+01 1.148848e-02 1.268000e+01 2.572735e-02 1.268000e+01 5.151815e-02
1.270000e+01 1.150460e-02 1.270000e+01 2.572817e-02 1.270000e+01 5.152897e-02
1.272000e+01 1.151709e-02 1.272000e+01 2.572964e-02 1.272000e+01 5.153822e-02
1.274000e+01 1.152760e-02 1.274000e+01 2.573100e-02 1.274000e+01 5.154619e-02
1.276000e+01 1.153728e-02 1.276000e+01 2.573114e-02 1.276000e+01 5.155311e-02
1.278000e+01 1.154738e-02 1.278000e+01 2.573142e-02 1.278000e+01 5.155925e-02
1.280000e+01 1.155471e-02 1.280000e+01 2.573160e-02 1.280000e+01 5.156472e-02
1.282000e+01 1.156014e-02 1.282000e+01 2.573401e-02 1.282000e+01 5.156982e-02
1.284000e+01 1.156518e-02 1.284000e+01 2.573426e-02 1.284000e+01 5.157455e-02
1.286000e+01 1.156942e-02 1.286000e+01 2.573442e-02 1.286000e+01 5.157903e-02
1.288000e+01 1.157311e-02 1.288000e+01 2.573461e-02 1.288000e+01 5.158323e-02
1.290000e+01 1.157926e-02 1.290000e+01 2.573785e-02 1.290000e+01 5.158726e-02
1.292000e+01 1.158270e-02 1.292000e+01 2.573796e-02 1.292000e+01 5.159119e-02
1.294000e+01 1.158510e-02 1.294000e+01 2.573971e-02 1.294000e+01 5.159507e-02
1.296000e+01 1.158714e-02 1.296000e+01 2.573990e-02 1.296000e+01 5.159869e-02
1.298000e+01 1.158899e-02 1.298000e+01 2.574009e-02 1.298000e+01 5.160245e-02
1.300000e+01 1.159168e-02 1.300000e+01 2.574026e-02 1.300000e+01 5.161714e-02
1.302000e+01 1.159317e-02 1.302000e+01 2.574041e-02 1.302000e+01 5.162147e-02
1.304000e+01 1.159452e-02 1.304000e+01 2.574147e-02 1.304000e+01 5.162549e-02
1.306000e+01 1.159582e-02 1.306000e+01 2.574452e-02 1.306000e+01 5.162946e-02
1.308000e+01 1.159700e-02 1.308000e+01 2.574470e-02 1.308000e+01 5.163368e-02
1.310000e+01 1.159839e-02 1.310000e+01 2.574480e-02 1.310000e+01 5.163742e-02
1.312000e+01 1.159970e-02 1.312000e+01 2.574493e-02 1.312000e+01 5.164096e-02
1.314000e+01 1.160069e-02 1.314000e+01 2.574516e-02 1.314000e+01 5.164429e-02
1.316000e+01 1.160159e-02 1.316000e+01 2.574525e-02 1.316000e+01 5.164741e-02
1.318000e+01 1.160248e-02 1.318000e+01 2.574616e-02 1.318000e+01 5.165031e-02
1.320000e+01 1.160330e-02 1.320000e+01 2.574632e-02 1.320000e+01 5.165303e-02
1.322000e+01 1.160408e-02 1.322000e+01 2.574768e-02 1.322000e+01 5.165550e-02
1.324000e+01 1.160482e-02 1.324000e+01 2.574806e-02 1.324000e+01 5.165774e-02
1.326000e+01 1.160555e-02 1.326000e+01 2.574814e-02 1.326000e+01 5.165977e-02
1.328000e+01 1.160621e-02 1.328000e+01 2.574934e-02 1.328000e+01 5.166161e-02
1.330000e+01 1.160686e-02 1.330000e+01 2.574962e-02 1.330000e+01 5.166322e-02
1.332000e+01 1.160750e-02 1.332000e+01 2.574993e-02 1.332000e+01 5.166465e-02
1.334000e+01 1.160809e-02 1.334000e+01 2.575006e-02 1.334000e+01 5.166591e-02
1.336000e+01 1.160865e-02 1.336000e+01 2.575016e-02 1.336000e+01 5.166704e-02
1.338000e+01 1.160958e-02 1.338000e+01 2.575205e-02 1.338000e+01 5.166806e-02
1.340000e+01 1.161013e-02 1.340000e+01 2.575210e-02 1.340000e+01 5.166897e-02
1.342000e+01 1.161062e-02 1.342000e+01 2.575218e-02 1.342000e+01 5.166980e-02
1.344000e+01 1.161109e-02 1.344000e+01 2.575230e-02 1.344000e+01 5.167055e-02
1.346000e+01 1.161152e-02 1.346000e+01 2.575239e-02 1.346000e+01 5.167124e-02
1.348000e+01 1.161198e-02 1.348000e+01 2.575247e-02 1.348000e+01 5.167187e-02
1.350000e+01 1.161241e-02 1.350000e+01 2.575254e-02 1.350000e+01 5.167245e-02
1.352000e+01 1.161328e-02 1.352000e+01 2.575263e-02 1.352000e+01 5.167300e-02
1.354000e+01 1.161371e-02 1.354000e+01 2.575448e-02 1.354000e+01 5.167350e-02
1.356000e+01 1.161413e-02 1.356000e+01 2.575470e-02 1.356000e+01 5.167397e-02
1.358000e+01 1.161448e-02 1.358000e+01 2.575476e-02 1.358000e+01 5.167476e-02
1.360000e+01 1.161480e-02 1.360000e+01 2.575483e-02 1.360000e+01 5.167517e-02
1.362000e+01 1.161510e-02 1.362000e+01 2.575492e-02 1.362000e+01 5.167552e-02
1.364000e+01 1.161595e-02 1.364000e+01 2.575500e-02 1.364000e+01 5.167587e-02
1.366000e+01 1.161644e-02 1.366000e+01 2.575512e-02 1.366000e+01 5.167621e-02
1.368000e+01 1.161671e-02 1.368000e+01 2.575645e-02 1.368000e+01 5.167654e-02
1.370000e+01 1.161698e-02 1.370000e+01 2.575663e-02 1.370000e+01 5.167685e-02
1.372000e+01 1.161720e-02 1.372000e+01 2.575681e-02 1.372000e+01 5.167715e-02
1.374000e+01 1.161744e-02 1.374000e+01 2.575690e-02 1.374000e+01 5.167743e-02
1.376000e+01 1.161767e-02 1.376000e+01 2.575702e-02 1.376000e+01 5.167773e-02
1.378000e+01 1.161789e-02 1.378000e+01 2.575712e-02 1.378000e+01 5.167799e-02
1.380000e+01 1.161806e-02 1.380000e+01 2.575778e-02 1.380000e+01 5.167825e-02
1.382000e+01 1.161823e-02 1.382000e+01 2.575784e-02 1.382000e+01 5.167849e-02
1.384000e+01 1.161840e-02 1.384000e+01 2.575791e-02 1.384000e+01 5.167873e-02
1.386000e+01 1.161873e-02 1.386000e+01 2.576032e-02 1.386000e+01 5.167895e-02
1.388000e+01 1.161983e-02 1.388000e+01 2.576041e-02 1.388000e+01 5.167917e-02
1.390000e+01 1.162248e-02 1.390000e+01 2.576051e-02 1.390000e+01 5.167938e-02
1.392000e+01 1.162406e-02 1.392000e+01 2.576063e-02 1.392000e+01 5.167958e-02
1.394000e+01 1.162552e-02 1.394000e+01 2.576076e-02 1.394000e+01 5.167977e-02
1.396000e+01 1.162582e-02 1.396000e+01 2.576082e-02 1.396000e+01 5.167996e-02
1.398000e+01 1.162596e-02 1.398000e+01 2.576091e-02 1.398000e+01 5.168014e-02
1.400000e+01 1.162609e-02 1.400000e+01 2.576101e-02 1.400000e+01 5.168031e-02
1.402000e+01 1.162620e-02 1.402000e+01 2.576223e-02 1.402000e+01 5.168048e-02
1.404000e+01 1.162631e-02 1.404000e+01 2.576230e-02 1.404000e+01 5.168064e-02
1.406000e+01 1.162642e-02 1.406000e+01 2.576240e-02 1.406000e+01 5.168080e-02
1.408000e+01 1.162652e-02 1.408000e+01 2.576308e-02 1.408000e+01 5.168095e-02
1.410000e+01 1.162662e-02 1.410000e+01 2.576317e-02 1.410000e+01 5.168110e-02
1.412000e+01 1.162680e-02 1.412000e+01 2.576330e-02 1.412000e+01 5.168258e-02
1.414000e+01 1.162689e-02 1.414000e+01 2.576351e-02 1.414000e+01 5.168281e-02
1.416000e+01 1.162714e-02 1.416000e+01 2.576364e-02 1.416000e+01 5.168297e-02
1.418000e+01 1.162723e-02 1.418000e+01 2.576374e-02 1.418000e+01 5.168311e-02
1.420000e+01 1.162731e-02 1.420000e+01 2.576436e-02 1.420000e+01 5.168325e-02
1.422000e+01 1.162742e-02 1.422000e+01 2.576452e-02 1.422000e+01 5.168336e-02
1.424000e+01 1.162749e-02 1.424000e+01 2.576460e-02 1.424000e+01 5.168349e-02
1.426000e+01 1.162760e-02 1.426000e+01 2.576471e-02 1.426000e+01 5.168362e-02
1.428000e+01 1.162767e-02 1.428000e+01 2.576482e-02 1.428000e+01 5.168373e-02
1.430000e+01 1.162784e-02 1.430000e+01 2.576495e-02 1.430000e+01 5.168420e-02
1.432000e+01 1.162789e-02 1.432000e+01 2.576508e-02 1.432000e+01 5.168434e-02
1.434000e+01 1.162796e-02 1.434000e+01 2.576520e-02 1.434000e+01 5.168446e-02
1.436000e+01 1.162802e-02 1.436000e+01 2.576577e-02 1.436000e+01 5.168458e-02
1.438000e+01 1.162825e-02 1.438000e+01 2.576601e-02 1.438000e+01 5.168468e-02
1.440000e+01 1.162842e-02 1.440000e+01 2.576865e-02 1.440000e+01 5.168829e-02
1.442000e+01 1.162848e-02 1.442000e+01 2.576890e-02 1.442000e+01 5.168852e-02
1.444000e+01 1.162856e-02 1.444000e+01 2.576909e-02 1.444000e+01 5.168866e-02
1.446000e+01 1.162861e-02 1.446000e+01 2.576976e-02 1.446000e+01 5.168945e-02
1.448000e+01 1.162865e-02 1.448000e+01 2.576987e-02 1.448000e+01 5.168960e-02
1.450000e+01 1.164485e-02 1.450000e+01 2.577000e-02 1.450000e+01 5.169376e-02
1.452000e+01 1.165959e-02 1.452000e+01 2.577055e-02 1.452000e+01 5.169404e-02
1.454000e+01 1.167163e-02 1.454000e+01 2.577069e-02 1.454000e+01 5.169424e-02
1.456000e+01 1.168175e-02 1.456000e+01 2.577083e-02 1.456000e+01 5.169438e-02
1.458000e+01 1.169065e-02 1.458000e+01 2.577098e-02 1.458000e+01 5.169450e-02
1.460000e+01 1.169967e-02 1.460000e+01 2.577112e-02 1.460000e+01 5.169462e-02
1.462000e+01 1.170932e-02 1.462000e+01 2.577127e-02 1.462000e+01 5.169472e-02
1.464000e+01 1.172243e-02 1.464000e+01 2.577182e-02 1.464000e+01 5.169482e-02
1.466000e+01 1.174312e-02 1.466000e+01 2.577290e-02 1.466000e+01 5.169491e-02
1.468000e+01 1.177747e-02 1.468000e+01 2.577301e-02 1.468000e+01 5.169499e-02
1.470000e+01 1.183247e-02 1.470000e+01 2.577315e-02 1.470000e+01 5.169508e-02
1.472000e+01 1.191349e-02 1.472000e+01 2.577329e-02 1.472000e+01 5.169516e-02
1.474000e+01 1.202089e-02 1.474000e+01 2.577344e-02 1.474000e+01 5.169524e-02
1.476000e+01 1.215247e-02 1.476000e+01 2.577357e-02 1.476000e+01 5.169531e-02
1.478000e+01 1.230593e-02 1.478000e+01 2.577372e-02 1.478000e+01 5.169538e-02
1.480000e+01 1.248079e-02 1.480000e+01 2.577388e-02 1.480000e+01 5.169545e-02
1.482000e+01 1.266895e-02 1.482000e+01 2.577399e-02 1.482000e+01 5.169552e-02
1.484000e+01 1.284827e-02 1.484000e+01 2.577415e-02 1.484000e+01 5.169558e-02
1.486000e+01 1.299625e-02 1.486000e+01 2.577442e-02 1.486000e+01 5.169564e-02
1.488000e+01 1.311522e-02 1.488000e+01 2.577459e-02 1.488000e+01 5.169570e-02
1.490000e+01 1.321591e-02 1.490000e+01 2.577477e-02 1.490000e+01 5.169576e-02
1.492000e+01 1.329897e-02 1.492000e+01 2.577546e-02 1.492000e+01 5.169581e-02
1.494000e+01 1.336129e-02 1.494000e+01 2.577559e-02 1.494000e+01 5.169586e-02
1.496000e+01 1.341347e-02 1.496000e+01 2.577575e-02 1.496000e+01 5.169591e-02
1.498000e+01 1.344518e-02 1.498000e+01 2.577601e-02 1.498000e+01 5.169597e-02
1.500000e+01 1.346829e-02 1.500000e+01 2.577621e-02 1.500000e+01 5.169602e-02
1.502000e+01 1.348575e-02 1.502000e+01 2.577672e-02 1.502000e+01 5.169607e-02
1.504000e+01 1.349926e-02 1.504000e+01 2.577694e-02 1.504000e+01 5.169612e-02
1.506000e+01 1.350983e-02 1.506000e+01 2.577751e-02 1.506000e+01 5.169617e-02
1.508000e+01 1.351819e-02 1.508000e+01 2.578028e-02 1.508000e+01 5.169622e-02
1.510000e+01 1.352487e-02 1.510000e+01 2.578056e-02 1.510000e+01 5.169627e-02
1.512000e+01 1.353033e-02 1.512000e+01 2.578088e-02 1.512000e+01 5.169632e-02
1.514000e+01 1.353492e-02 1.514000e+01 2.578110e-02 1.514000e+01 5.169636e-02
1.516000e+01 1.353887e-02 1.516000e+01 2.578133e-02 1.516000e+01 5.169641e-02
1.518000e+01 1.354228e-02 1.518000e+01 2.578192e-02 1.518000e+01 5.170088e-02
1.520000e+01 1.354517e-02 1.520000e+01 2.578210e-02 1.520000e+01 5.170110e-02
1.522000e+01 1.354754e-02 1.522000e+01 2.578231e-02 1.522000e+01 5.170119e-02
1.524000e+01 1.355335e-02 1.524000e+01 2.578255e-02 1.524000e+01 5.170127e-02
1.526000e+01 1.355496e-02 1.526000e+01 2.578278e-02 1.526000e+01 5.170133e-02
1.528000e+01 1.355633e-02 1.528000e+01 2.578410e-02 1.528000e+01 5.170139e-02
1.530000e+01 1.355752e-02 1.530000e+01 2.578457e-02 1.530000e+01 5.170143e-02
1.532000e+01 1.355877e-02 1.532000e+01 2.578490e-02 1.532000e+01 5.170148e-02
1.534000e+01 1.356791e-02 1.534000e+01 2.578613e-02 1.534000e+01 5.170152e-02
1.536000e+01 1.356887e-02 1.536000e+01 2.578639e-02 1.536000e+01 5.170157e-02
1.538000e+01 1.356974e-02 1.538000e+01 2.578665e-02 1.538000e+01 5.170161e-02
1.540000e+01 1.357053e-02 1.540000e+01 2.578693e-02 1.540000e+01 5.170165e-02
1.542000e+01 1.357125e-02 1.542000e+01 2.578722e-02 1.542000e+01 5.170169e-02
1.544000e+01 1.357193e-02 1.544000e+01 2.578774e-02 1.544000e+01 5.170173e-02
1.546000e+01 1.357305e-02 1.546000e+01 2.578795e-02 1.546000e+01 5.170177e-02
1.548000e+01 1.357364e-02 1.548000e+01 2.578815e-02 1.548000e+01 5.170186e-02
1.550000e+01 1.357417e-02 1.550000e+01 2.578888e-02 1.550000e+01 5.170190e-02
1.552000e+01 1.357511e-02 1.552000e+01 2.578916e-02 1.552000e+01 5.170233e-02
1.554000e+01 1.357557e-02 1.554000e+01 2.578945e-02 1.554000e+01 5.170238e-02
1.556000e+01 1.357600e-02 1.556000e+01 2.578974e-02 1.556000e+01 5.170242e-02
1.558000e+01 1.357685e-02 1.558000e+01 2.579004e-02 1.558000e+01 5.170246e-02
1.560000e+01 1.357723e-02 1.560000e+01 2.579033e-02 1.560000e+01 5.170623e-02
1.562000e+01 1.357759e-02 1.562000e+01 2.579059e-02 1.562000e+01 5.170636e-02
1.564000e+01 1.357801e-02 1.564000e+01 2.579089e-02 1.564000e+01 5.170642e-02
1.566000e+01 1.357832e-02 1.566000e+01 2.579117e-02 1.566000e+01 5.170653e-02
1.568000e+01 1.358013e-02 1.568000e+01 2.579147e-02 1.568000e+01 5.170658e-02
1.570000e+01 1.358043e-02 1.570000e+01 2.579177e-02 1.570000e+01 5.170662e-02
1.572000e+01 1.358071e-02 1.572000e+01 2.579206e-02 1.572000e+01 5.171221e-02
1.574000e+01 1.358096e-02 1.574000e+01 2.579288e-02 1.574000e+01 5.171242e-02
1.576000e+01 1.358121e-02 1.576000e+01 2.579324e-02 1.576000e+01 5.171250e-02
1.578000e+01 1.358144e-02 1.578000e+01 2.579383e-02 1.578000e+01 5.171255e-02
1.580000e+01 1.358166e-02 1.580000e+01 2.579408e-02 1.580000e+01 5.171259e-02
1.582000e+01 1.358187e-02 1.582000e+01 2.579437e-02 1.582000e+01 5.171263e-02
1.584000e+01 1.358309e-02 1.584000e+01 2.579467e-02 1.584000e+01 5.171266e-02
1.586000e+01 1.358329e-02 1.586000e+01 2.579499e-02 1.586000e+01 5.171269e-02
1.588000e+01 1.358349e-02 1.588000e+01 2.579532e-02 1.588000e+01 5.171272e-02
1.590000e+01 1.358367e-02 1.590000e+01 2.579886e-02 1.590000e+01 5.171275e-02
1.592000e+01 1.358385e-02 1.592000e+01 2.579927e-02 1.592000e+01 5.171278e-02
1.594000e+01 1.358402e-02 1.594000e+01 2.579963e-02 1.594000e+01 5.171280e-02
1.596000e+01 1.358420e-02 1.596000e+01 2.579998e-02 1.596000e+01 5.171282e-02
1.598000e+01 1.358442e-02 1.598000e+01 2.580032e-02 1.598000e+01 5.171284e-02
1.600000e+01 1.358461e-02 1.600000e+01 2.580155e-02 1.600000e+01 5.171286e-02
1.602000e+01 1.358482e-02 1.602000e+01 2.580426e-02 1.602000e+01 5.171292e-02
1.604000e+01 1.358530e-02 1.604000e+01 2.580479e-02 1.604000e+01 5.171382e-02
1.606000e+01 1.358555e-02 1.606000e+01 2.580519e-02 1.606000e+01 5.171390e-02
1.608000e+01 1.358582e-02 1.608000e+01 2.580557e-02 1.608000e+01 5.171423e-02
1.610000e+01 1.358610e-02 1.610000e+01 2.580636e-02 1.610000e+01 5.171428e-02
1.612000e+01 1.358657e-02 1.612000e+01 2.580674e-02 1.612000e+01 5.171503e-02
1.614000e+01 1.358689e-02 1.614000e+01 2.580711e-02 1.614000e+01 5.171619e-02
1.616000e+01 1.358721e-02 1.616000e+01 2.580922e-02 1.616000e+01 5.171628e-02
1.618000e+01 1.358754e-02 1.618000e+01 2.580983e-02 1.618000e+01 5.171631e-02
1.620000e+01 1.358875e-02 1.620000e+01 2.581121e-02 1.620000e+01 5.171633e-02
1.622000e+01 1.358910e-02 1.622000e+01 2.581161e-02 1.622000e+01 5.171634e-02
1.624000e+01 1.358945e-02 1.624000e+01 2.581201e-02 1.624000e+01 5.171635e-02
1.626000e+01 1.358978e-02 1.626000e+01 2.581240e-02 1.626000e+01 5.171636e-02
1.628000e+01 1.359011e-02 1.628000e+01 2.581279e-02 1.628000e+01 5.171642e-02
1.630000e+01 1.359044e-02 1.630000e+01 2.581423e-02 1.630000e+01 5.171643e-02
1.632000e+01 1.359076e-02 1.632000e+01 2.581463e-02 1.632000e+01 5.171766e-02
1.634000e+01 1.359107e-02 1.634000e+01 2.581492e-02 1.634000e+01 5.171769e-02
1.636000e+01 1.359137e-02 1.636000e+01 2.581718e-02 1.636000e+01 5.171770e-02
1.638000e+01 1.359167e-02 1.638000e+01 2.581761e-02 1.638000e+01 5.171776e-02
1.640000e+01 1.359211e-02 1.640000e+01 2.581803e-02 1.640000e+01 5.171777e-02
1.642000e+01 1.359239e-02 1.642000e+01 2.581845e-02 1.642000e+01 5.171777e-02
1.644000e+01 1.359267e-02 1.644000e+01 2.582010e-02 1.644000e+01 5.171778e-02
1.646000e+01 1.359294e-02 1.646000e+01 2.582093e-02 1.646000e+01 5.171778e-02
1.648000e+01 1.359391e-02 1.648000e+01 2.582136e-02 1.648000e+01 5.171778e-02
1.650000e+01 1.359418e-02 1.650000e+01 2.582171e-02 1.650000e+01 5.172240e-02
1.652000e+01 1.359444e-02 1.652000e+01 2.582214e-02 1.652000e+01 5.172254e-02
1.654000e+01 1.359470e-02 1.654000e+01 2.582256e-02 1.654000e+01 5.172259e-02
1.656000e+01 1.359493e-02 1.656000e+01 2.582299e-02 1.656000e+01 5.172262e-02
1.658000e+01 1.359517e-02 1.658000e+01 2.582388e-02 1.658000e+01 5.172264e-02
1.660000e+01 1.359540e-02 1.660000e+01 2.582468e-02 1.660000e+01 5.172265e-02
1.662000e+01 1.359562e-02 1.662000e+01 2.582513e-02 1.662000e+01 5.172267e-02
1.664000e+01 1.359584e-02 1.664000e+01 2.582554e-02 1.664000e+01 5.172268e-02
1.666000e+01 1.359605e-02 1.666000e+01 2.582596e-02 1.666000e+01 5.172269e-02
1.668000e+01 1.359639e-02 1.668000e+01 2.582899e-02 1.668000e+01 5.172271e-02
1.670000e+01 1.359660e-02 1.670000e+01 2.583001e-02 1.670000e+01 5.172272e-02
1.672000e+01 1.359679e-02 1.672000e+01 2.583057e-02 1.672000e+01 5.172273e-02
1.674000e+01 1.359698e-02 1.674000e+01 2.583103e-02 1.674000e+01 5.172275e-02
1.676000e+01 1.359716e-02 1.676000e+01 2.583234e-02 1.676000e+01 5.172276e-02
1.678000e+01 1.359736e-02 1.678000e+01 2.583282e-02 1.678000e+01 5.172282e-02
1.680000e+01 1.359754e-02 1.680000e+01 2.583379e-02 1.680000e+01 5.172284e-02
1.682000e+01 1.359771e-02 1.682000e+01 2.583428e-02 1.682000e+01 5.172892e-02
1.684000e+01 1.359977e-02 1.684000e+01 2.583470e-02 1.684000e+01 5.172903e-02
1.686000e+01 1.359997e-02 1.686000e+01 2.583515e-02 1.686000e+01 5.172908e-02
1.688000e+01 1.360014e-02 1.688000e+01 2.583560e-02 1.688000e+01 5.172911e-02
1.690000e+01 1.360030e-02 1.690000e+01 2.583634e-02 1.690000e+01 5.172913e-02
1.692000e+01 1.360045e-02 1.692000e+01 2.583694e-02 1.692000e+01 5.172915e-02
1.694000e+01 1.360060e-02 1.694000e+01 2.583762e-02 1.694000e+01 5.172917e-02
1.696000e+01 1.360075e-02 1.696000e+01 2.583804e-02 1.696000e+01 5.172919e-02
1.698000e+01 1.360089e-02 1.698000e+01 2.583849e-02 1.698000e+01 5.172921e-02
1.700000e+01 1.360103e-02 1.700000e+01 2.583895e-02 1.700000e+01 5.172922e-02
1.702000e+01 1.360116e-02 1.702000e+01 2.584123e-02 1.702000e+01 5.172924e-02
1.704000e+01 1.360129e-02 1.704000e+01 2.584196e-02 1.704000e+01 5.172925e-02
1.706000e+01 1.360142e-02 1.706000e+01 2.584246e-02 1.706000e+01 5.172926e-02
1.708000e+01 1.360154e-02 1.708000e+01 2.584303e-02 1.708000e+01 5.172927e-02
1.710000e+01 1.360166e-02 1.710000e+01 2.584375e-02 1.710000e+01 5.172928e-02
1.712000e+01 1.360178e-02 1.712000e+01 2.584425e-02 1.712000e+01 5.172929e-02
1.714000e+01 1.360189e-02 1.714000e+01 2.584535e-02 1.714000e+01 5.172931e-02
1.716000e+01 1.360201e-02 1.716000e+01 2.584607e-02 1.716000e+01 5.172932e-02
1.718000e+01 1.360211e-02 1.718000e+01 2.584652e-02 1.718000e+01 5.172937e-02
1.720000e+01 1.360222e-02 1.720000e+01 2.584734e-02 1.720000e+01 5.172939e-02
1.722000e+01 1.360232e-02 1.722000e+01 2.584825e-02 1.722000e+01 5.172940e-02
1.724000e+01 1.360243e-02 1.724000e+01 2.584877e-02 1.724000e+01 5.172942e-02
1.726000e+01 1.360252e-02 1.726000e+01 2.584927e-02 1.726000e+01 5.172943e-02
1.728000e+01 1.360262e-02 1.728000e+01 2.584976e-02 1.728000e+01 5.172944e-02
1.730000e+01 1.360271e-02 1.730000e+01 2.585026e-02 1.730000e+01 5.172946e-02
1.732000e+01 1.360280e-02 1.732000e+01 2.585194e-02 1.732000e+01 5.172947e-02
1.734000e+01 1.360289e-02 1.734000e+01 2.585247e-02 1.734000e+01 5.172949e-02
1.736000e+01 1.360319e-02 1.736000e+01 2.585323e-02 1.736000e+01 5.172950e-02
1.738000e+01 1.360329e-02 1.738000e+01 2.585379e-02 1.738000e+01 5.172952e-02
1.740000e+01 1.360337e-02 1.740000e+01 2.585528e-02 1.740000e+01 5.172954e-02
1.742000e+01 1.360346e-02 1.742000e+01 2.585636e-02 1.742000e+01 5.172955e-02
1.744000e+01 1.360354e-02 1.744000e+01 2.585696e-02 1.744000e+01 5.172957e-02
1.746000e+01 1.360362e-02 1.746000e+01 2.585750e-02 1.746000e+01 5.172959e-02
1.748000e+01 1.360370e-02 1.748000e+01 2.585802e-02 1.748000e+01 5.172960e-02
1.750000e+01 1.360378e-02 1.750000e+01 2.585854e-02 1.750000e+01 5.172962e-02
1.752000e+01 1.360386e-02 1.752000e+01 2.586072e-02 1.752000e+01 5.172964e-02
1.754000e+01 1.360393e-02 1.754000e+01 2.586140e-02 1.754000e+01 5.172966e-02
1.756000e+01 1.360400e-02 1.756000e+01 2.586236e-02 1.756000e+01 5.172968e-02
1.758000e+01 1.360408e-02 1.758000e+01 2.586292e-02 1.758000e+01 5.172970e-02
1.760000e+01 1.360415e-02 1.760000e+01 2.586397e-02 1.760000e+01 5.172971e-02
1.762000e+01 1.360422e-02 1.762000e+01 2.586450e-02 1.762000e+01 5.172973e-02
1.764000e+01 1.360428e-02 1.764000e+01 2.586503e-02 1.764000e+01 5.172975e-02
1.766000e+01 1.360435e-02 1.766000e+01 2.586574e-02 1.766000e+01 5.172977e-02
1.768000e+01 1.360442e-02 1.768000e+01 2.586629e-02 1.768000e+01 5.172979e-02
1.770000e+01 1.360457e-02 1.770000e+01 2.586727e-02 1.770000e+01 5.172981e-02
1.772000e+01 1.360464e-02 1.772000e+01 2.586924e-02 1.772000e+01 5.172982e-02
1.774000e+01 1.360470e-02 1.774000e+01 2.587013e-02 1.774000e+01 5.172984e-02
1.776000e+01 1.360476e-02 1.776000e+01 2.587078e-02 1.776000e+01 5.172986e-02
1.778000e+01 1.360482e-02 1.778000e+01 2.587134e-02 1.778000e+01 5.172988e-02
1.780000e+01 1.360488e-02 1.780000e+01 2.587188e-02 1.780000e+01 5.172990e-02
1.782000e+01 1.360494e-02 1.782000e+01 2.587241e-02 1.782000e+01 5.172992e-02
1.784000e+01 1.360500e-02 1.784000e+01 2.587411e-02 1.784000e+01 5.172994e-02
1.786000e+01 1.360505e-02 1.786000e+01 2.587474e-02 1.786000e+01 5.172996e-02
1.788000e+01 1.360511e-02 1.788000e+01 2.587597e-02 1.788000e+01 5.172998e-02
1.790000e+01 1.360516e-02 1.790000e+01 2.587655e-02 1.790000e+01 5.173000e-02
1.792000e+01 1.360522e-02 1.792000e+01 2.587747e-02 1.792000e+01 5.173008e-02
1.794000e+01 1.360527e-02 1.794000e+01 2.587801e-02 1.794000e+01 5.173012e-02
1.796000e+01 1.360532e-02 1.796000e+01 2.587879e-02 1.796000e+01 5.173013e-02
1.798000e+01 1.360537e-02 1.798000e+01 2.588075e-02 1.798000e+01 5.173018e-02
1.800000e+01 1.360543e-02 1.800000e+01 2.588147e-02 1.800000e+01 5.173020e-02
1.802000e+01 1.360548e-02 1.802000e+01 2.588204e-02 1.802000e+01 5.173022e-02
1.804000e+01 1.360553e-02 1.804000e+01 2.588260e-02 1.804000e+01 5.173922e-02
1.806000e+01 1.360558e-02 1.806000e+01 2.588329e-02 1.806000e+01 5.173944e-02
1.808000e+01 1.360562e-02 1.808000e+01 2.588610e-02 1.808000e+01 5.173948e-02
1.810000e+01 1.360567e-02 1.810000e+01 2.588702e-02 1.810000e+01 5.173951e-02
1.812000e+01 1.360572e-02 1.812000e+01 2.588754e-02 1.812000e+01 5.173953e-02
1.814000e+01 1.360577e-02 1.814000e+01 2.588833e-02 1.814000e+01 5.173955e-02
1.816000e+01 1.360581e-02 1.816000e+01 2.588890e-02 1.816000e+01 5.173958e-02
1.818000e+01 1.360586e-02 1.818000e+01 2.588945e-02 1.818000e+01 5.174040e-02
1.820000e+01 1.360591e-02 1.820000e+01 2.589000e-02 1.820000e+01 5.174045e-02
1.822000e+01 1.360595e-02 1.822000e+01 2.589164e-02 1.822000e+01 5.174049e-02
1.824000e+01 1.360600e-02 1.824000e+01 2.589223e-02 1.824000e+01 5.174052e-02
1.826000e+01 1.360604e-02 1.826000e+01 2.589283e-02 1.826000e+01 5.174055e-02
1.828000e+01 1.360724e-02 1.828000e+01 2.589338e-02 1.828000e+01 5.174057e-02
1.830000e+01 1.360729e-02 1.830000e+01 2.589401e-02 1.830000e+01 5.174060e-02
1.832000e+01 1.360733e-02 1.832000e+01 2.589557e-02 1.832000e+01 5.174062e-02
1.834000e+01 1.360737e-02 1.834000e+01 2.589622e-02 1.834000e+01 5.174064e-02
1.836000e+01 1.360742e-02 1.836000e+01 2.589700e-02 1.836000e+01 5.174066e-02
1.838000e+01 1.360746e-02 1.838000e+01 2.589760e-02 1.838000e+01 5.174068e-02
1.840000e+01 1.360750e-02 1.840000e+01 2.589828e-02 1.840000e+01 5.174096e-02
1.842000e+01 1.360754e-02 1.842000e+01 2.590323e-02 1.842000e+01 5.174099e-02
1.844000e+01 1.360758e-02 1.844000e+01 2.590410e-02 1.844000e+01 5.174106e-02
1.846000e+01 1.360761e-02 1.846000e+01 2.590472e-02 1.846000e+01 5.174108e-02
1.848000e+01 1.360765e-02 1.848000e+01 2.590531e-02 1.848000e+01 5.174110e-02
1.850000e+01 1.360769e-02 1.850000e+01 2.590588e-02 1.850000e+01 5.174112e-02
1.852000e+01 1.360773e-02 1.852000e+01 2.590644e-02 1.852000e+01 5.174114e-02
1.854000e+01 1.360777e-02 1.854000e+01 2.590718e-02 1.854000e+01 5.174116e-02
1.856000e+01 1.360781e-02 1.856000e+01 2.590831e-02 1.856000e+01 5.174118e-02
1.858000e+01 1.360785e-02 1.858000e+01 2.590896e-02 1.858000e+01 5.174120e-02
1.860000e+01 1.360789e-02 1.860000e+01 2.590957e-02 1.860000e+01 5.174122e-02
1.862000e+01 1.360793e-02 1.862000e+01 2.591164e-02 1.862000e+01 5.174123e-02
1.864000e+01 1.360797e-02 1.864000e+01 2.591233e-02 1.864000e+01 5.174125e-02
1.866000e+01 1.360800e-02 1.866000e+01 2.591288e-02 1.866000e+01 5.174127e-02
1.868000e+01 1.360804e-02 1.868000e+01 2.591342e-02 1.868000e+01 5.174128e-02
1.870000e+01 1.360808e-02 1.870000e+01 2.591435e-02 1.870000e+01 5.174130e-02
1.872000e+01 1.360812e-02 1.872000e+01 2.591488e-02 1.872000e+01 5.176793e-02
1.874000e+01 1.360816e-02 1.874000e+01 2.591559e-02 1.874000e+01 5.176987e-02
1.876000e+01 1.360820e-02 1.876000e+01 2.591642e-02 1.876000e+01 5.177008e-02
1.878000e+01 1.360824e-02 1.878000e+01 2.591736e-02 1.878000e+01 5.177014e-02
1.880000e+01 1.360828e-02 1.880000e+01 2.591815e-02 1.880000e+01 5.177018e-02
1.882000e+01 1.360832e-02 1.882000e+01 2.591887e-02 1.882000e+01 5.177031e-02
1.884000e+01 1.360836e-02 1.884000e+01 2.591975e-02 1.884000e+01 5.177034e-02
1.886000e+01 1.360841e-02 1.886000e+01 2.592119e-02 1.886000e+01 5.177037e-02
1.888000e+01 1.360845e-02 1.888000e+01 2.592199e-02 1.888000e+01 5.177040e-02
1.890000e+01 1.360849e-02 1.890000e+01 2.592251e-02 1.890000e+01 5.177042e-02
1.892000e+01 1.360853e-02 1.892000e+01 2.592300e-02 1.892000e+01 5.177045e-02
1.894000e+01 1.360857e-02 1.894000e+01 2.592348e-02 1.894000e+01 5.177047e-02
1.896000e+01 1.360862e-02 1.896000e+01 2.592452e-02 1.896000e+01 5.177049e-02
1.898000e+01 1.360866e-02 1.898000e+01 2.592503e-02 1.898000e+01 5.177051e-02
1.900000e+01 1.360870e-02 1.900000e+01 2.592666e-02 1.900000e+01 5.177053e-02
1.902000e+01 1.360874e-02 1.902000e+01 2.592728e-02 1.902000e+01 5.177055e-02
1.904000e+01 1.360878e-02 1.904000e+01 2.592882e-02 1.904000e+01 5.177057e-02
1.906000e+01 1.360882e-02 1.906000e+01 2.592932e-02 1.906000e+01 5.177059e-02
1.908000e+01 1.360886e-02 1.908000e+01 2.592978e-02 1.908000e+01 5.177061e-02
1.910000e+01 1.360890e-02 1.910000e+01 2.593022e-02 1.910000e+01 5.177063e-02
1.912000e+01 1.360894e-02 1.912000e+01 2.593082e-02 1.912000e+01 5.177065e-02
1.914000e+01 1.360898e-02 1.914000e+01 2.593230e-02 1.914000e+01 5.177067e-02
1.916000e+01 1.360902e-02 1.916000e+01 2.593274e-02 1.916000e+01 5.177068e-02
1.918000e+01 1.360906e-02 1.918000e+01 2.593315e-02 1.918000e+01 5.177070e-02
1.920000e+01 1.360959e-02 1.920000e+01 2.593356e-02 1.920000e+01 5.177072e-02
1.922000e+01 1.360964e-02 1.922000e+01 2.593396e-02 1.922000e+01 5.177074e-02
1.924000e+01 1.360968e-02 1.924000e+01 2.593476e-02 1.924000e+01 5.182957e-02
1.926000e+01 1.360972e-02 1.926000e+01 2.593519e-02 1.926000e+01 5.183360e-02
1.928000e+01 1.360975e-02 1.928000e+01 2.593556e-02 1.928000e+01 5.183392e-02
1.930000e+01 1.360979e-02 1.930000e+01 2.593594e-02 1.930000e+01 5.183403e-02
1.932000e+01 1.360983e-02 1.932000e+01 2.593648e-02 1.932000e+01 5.183410e-02
1.934000e+01 1.360986e-02 1.934000e+01 2.593682e-02 1.934000e+01 5.183415e-02
1.936000e+01 1.360990e-02 1.936000e+01 2.593886e-02 1.936000e+01 5.183420e-02
1.938000e+01 1.360994e-02 1.938000e+01 2.593945e-02 1.938000e+01 5.183430e-02
1.940000e+01 1.360997e-02 1.940000e+01 2.593981e-02 1.940000e+01 5.183434e-02
1.942000e+01 1.361001e-02 1.942000e+01 2.594015e-02 1.942000e+01 5.183437e-02
1.944000e+01 1.361004e-02 1.944000e+01 2.594048e-02 1.944000e+01 5.183441e-02
1.946000e+01 1.361100e-02 1.946000e+01 2.594080e-02 1.946000e+01 5.183444e-02
1.948000e+01 1.361111e-02 1.948000e+01 2.594109e-02 1.948000e+01 5.183447e-02
1.950000e+01 1.361115e-02 1.950000e+01 2.594160e-02 1.950000e+01 5.183450e-02
1.952000e+01 1.361118e-02 1.952000e+01 2.594191e-02 1.952000e+01 5.183453e-02
1.954000e+01 1.361121e-02 1.954000e+01 2.594235e-02 1.954000e+01 5.183456e-02
1.956000e+01 1.361125e-02 1.956000e+01 2.594274e-02 1.956000e+01 5.183459e-02
1.958000e+01 1.361128e-02 1.958000e+01 2.594301e-02 1.958000e+01 5.183461e-02
1.960000e+01 1.361131e-02 1.960000e+01 2.594330e-02 1.960000e+01 5.183465e-02
1.962000e+01 1.361134e-02 1.962000e+01 2.594378e-02 1.962000e+01 5.183467e-02
1.964000e+01 1.361137e-02 1.964000e+01 2.594446e-02 1.964000e+01 5.183473e-02
1.966000e+01 1.361140e-02 1.966000e+01 2.594479e-02 1.966000e+01 5.183476e-02
1.968000e+01 1.361144e-02 1.968000e+01 2.594520e-02 1.968000e+01 5.183479e-02
1.970000e+01 1.361147e-02 1.970000e+01 2.594548e-02 1.970000e+01 5.183481e-02
1.972000e+01 1.361150e-02 1.972000e+01 2.594595e-02 1.972000e+01 5.183484e-02
1.974000e+01 1.361153e-02 1.974000e+01 2.594632e-02 1.974000e+01 5.183486e-02
1.976000e+01 1.361156e-02 1.976000e+01 2.594673e-02 1.976000e+01 5.183488e-02
1.978000e+01 1.361159e-02 1.978000e+01 2.594711e-02 1.978000e+01 5.183490e-02
1.980000e+01 1.361162e-02 1.980000e+01 2.594737e-02 1.980000e+01 5.183492e-02
1.982000e+01 1.361165e-02 1.982000e+01 2.594770e-02 1.982000e+01 5.183497e-02
1.984000e+01 1.361169e-02 1.984000e+01 2.594809e-02 1.984000e+01 5.183502e-02
1.986000e+01 1.361172e-02 1.986000e+01 2.594836e-02 1.986000e+01 5.183504e-02
1.988000e+01 1.361175e-02 1.988000e+01 2.595027e-02 1.988000e+01 5.183506e-02
1.990000e+01 1.361178e-02 1.990000e+01 2.595060e-02 1.990000e+01 5.183508e-02
1.992000e+01 1.361181e-02 1.992000e+01 2.595080e-02 1.992000e+01 5.183514e-02
1.994000e+01 1.361184e-02 1.994000e+01 2.595115e-02 1.994000e+01 5.183518e-02
1.996000e+01 1.361187e-02 1.996000e+01 2.595132e-02 1.996000e+01 5.183520e-02
1.998000e+01 1.361190e-02 1.998000e+01 2.595147e-02 1.998000e+01 5.183522e-02
20           1.361193e-02 20           2.595161e-02 20           5.183523e-02


==> figs/choke_error_nocol.dat <==
x6           y6           x5           y5           x4           y4
0            0            0            0            0            0
2.500000e-03 9.744102e-07 5.000000e-03 3.836437e-06 1.000000e-02 1.497437e-05
5.000000e-03 1.616333e-06 1.000000e-02 6.354392e-06 2.000000e-02 2.486029e-05
7.500000e-03 2.077619e-06 1.500000e-02 8.155545e-06 3.000000e-02 3.199776e-05
1.000000e-02 2.480740e-06 2.000000e-02 9.732433e-06 4.000000e-02 3.836341e-05
1.250000e-02 2.849874e-06 2.500000e-02 1.118283e-05 5.000000e-02 4.434760e-05
1.500000e-02 3.202583e-06 3.000000e-02 1.257887e-05 6.000000e-02 5.025018e-05
1.750000e-02 3.545067e-06 3.500000e-02 1.394659e-05 7.000000e-02 5.618475e-05
2.000000e-02 3.881929e-06 4.000000e-02 1.530566e-05 8.000000e-02 6.224275e-05
2.250000e-02 4.215185e-06 4.500000e-02 1.666513e-05 9.000000e-02 6.847281e-05
2.500000e-02 4.546488e-06 5.000000e-02 1.803257e-05 1.000000e-01 7.491989e-05
2.750000e-02 4.876682e-06 5.500000e-02 1.941222e-05 1.100000e-01 8.161613e-05
3.000000e-02 5.206505e-06 6.000000e-02 2.080790e-05 1.200000e-01 8.859387e-05
3.250000e-02 5.536403e-06 6.500000e-02 2.222221e-05 1.300000e-01 9.588183e-05
3.500000e-02 5.866783e-06 7.000000e-02 2.365762e-05 1.400000e-01 1.035099e-04
3.750000e-02 6.197932e-06 7.500000e-02 2.511612e-05 1.500000e-01 1.115080e-04
4.000000e-02 6.563984e-06 8.000000e-02 2.659962e-05 1.600000e-01 1.199074e-04
4.250000e-02 6.932629e-06 8.500000e-02 2.810988e-05 1.700000e-01 1.287411e-04
4.500000e-02 7.298821e-06 9.000000e-02 2.964859e-05 1.800000e-01 1.380440e-04
4.750000e-02 7.662697e-06 9.500000e-02 3.121742e-05 1.900000e-01 1.478536e-04
5.000000e-02 8.024387e-06 1.000000e-01 3.281801e-05 2.000000e-01 1.582096e-04
5.250000e-02 8.384002e-06 1.050000e-01 3.445198e-05 2.100000e-01 1.691548e-04
5.500000e-02 8.741650e-06 1.100000e-01 3.612097e-05 2.200000e-01 1.807354e-04
5.750000e-02 9.097425e-06 1.150000e-01 3.782666e-05 2.300000e-01 1.930006e-04
6.000000e-02 9.451414e-06 1.200000e-01 3.957072e-05 2.400000e-01 2.060038e-04
6.250000e-02 9.803699e-06 1.250000e-01 4.135486e-05 2.500000e-01 2.198020e-04
6.500000e-02 1.015435e-05 1.300000e-01 4.318085e-05 2.600000e-01 2.344570e-04
6.750000e-02 1.050344e-05 1.350000e-01 4.505047e-05 2.700000e-01 2.500348e-04
7.000000e-02 1.085104e-05 1.400000e-01 4.696558e-05 2.800000e-01 2.666067e-04
7.250000e-02 1.119719e-05 1.450000e-01 4.892806e-05 2.900000e-01 2.842488e-04
7.500000e-02 1.154680e-05 1.500000e-01 5.093988e-05 3.000000e-01 3.030431e-04
7.750000e-02 1.189558e-05 1.550000e-01 5.300304e-05 3.100000e-01 3.230769e-04
8.000000e-02 1.224351e-05 1.600000e-01 5.511962e-05 3.200000e-01 3.444437e-04
8.250000e-02 1.259063e-05 1.650000e-01 5.729178e-05 3.300000e-01 3.672429e-04
8.500000e-02 1.293698e-05 1.700000e-01 5.952174e-05 3.400000e-01 3.915799e-04
8.750000e-02 1.328260e-05 1.750000e-01 6.181178e-05 3.500000e-01 4.175664e-04
9.000000e-02 1.363672e-05 1.800000e-01 6.416430e-05 3.600000e-01 4.453197e-04
9.250000e-02 1.402464e-05 1.850000e-01 6.658176e-05 3.700000e-01 4.749629e-04
9.500000e-02 1.441645e-05 1.900000e-01 6.906672e-05 3.800000e-01 5.066238e-04
9.750000e-02 1.481226e-05 1.950000e-01 7.162182e-05 3.900000e-01 5.404344e-04
1.000000e-01 1.521217e-05 2.000000e-01 7.424983e-05 4.000000e-01 5.765300e-04
1.025000e-01 1.561628e-05 2.050000e-01 7.695360e-05 4.100000e-01 6.150475e-04
1.050000e-01 1.602469e-05 2.100000e-01 7.973609e-05 4.200000e-01 6.561233e-04
1.075000e-01 1.643751e-05 2.150000e-01 8.260037e-05 4.300000e-01 6.998914e-04
1.100000e-01 1.685484e-05 2.200000e-01 8.554963e-05 4.400000e-01 7.464802e-04
1.125000e-01 1.727679e-05 2.250000e-01 8.858720e-05 4.500000e-01 7.960088e-04
1.150000e-01 1.770346e-05 2.300000e-01 9.171651e-05 4.600000e-01 8.485830e-04
1.175000e-01 1.813497e-05 2.350000e-01 9.494114e-05 4.700000e-01 9.042900e-04
1.200000e-01 1.857142e-05 2.400000e-01 9.826480e-05 4.800000e-01 9.631926e-04
1.225000e-01 1.901292e-05 2.450000e-01 1.016913e-04 4.900000e-01 1.025323e-03
1.250000e-01 1.945958e-05 2.500000e-01 1.052248e-04 5.000000e-01 1.090676e-03
1.275000e-01 1.991151e-05 2.550000e-01 1.088692e-04 5.100000e-01 1.159200e-03
1.300000e-01 2.036883e-05 2.600000e-01 1.126290e-04 5.200000e-01 1.230791e-03
1.325000e-01 2.083165e-05 2.650000e-01 1.165087e-04 5.300000e-01 1.305281e-03
1.350000e-01 2.130010e-05 2.700000e-01 1.205127e-04 5.400000e-01 1.382437e-03
1.375000e-01 2.177427e-05 2.750000e-01 1.246461e-04 5.500000e-01 1.461952e-03
1.400000e-01 2.225431e-05 2.800000e-01 1.289137e-04 5.600000e-01 1.543443e-03
1.425000e-01 2.274032e-05 2.850000e-01 1.333208e-04 5.700000e-01 1.626453e-03
1.450000e-01 2.323244e-05 2.900000e-01 1.378726e-04 5.800000e-01 1.710459e-03
1.475000e-01 2.373078e-05 2.950000e-01 1.425748e-04 5.900000e-01 1.794887e-03
1.500000e-01 2.423548e-05 3.000000e-01 1.474331e-04 6.000000e-01 1.879128e-03
1.525000e-01 2.474666e-05 3.050000e-01 1.524533e-04 6.100000e-01 1.962573e-03
1.550000e-01 2.526446e-05 3.100000e-01 1.576418e-04 6.200000e-01 2.044645e-03
1.575000e-01 2.578901e-05 3.150000e-01 1.630047e-04 6.300000e-01 2.124844e-03
1.600000e-01 2.632044e-05 3.200000e-01 1.685487e-04 6.400000e-01 2.202784e-03
1.625000e-01 2.685890e-05 3.250000e-01 1.742805e-04 6.500000e-01 2.278235e-03
1.650000e-01 2.740452e-05 3.300000e-01 1.802070e-04 6.600000e-01 2.351152e-03
1.675000e-01 2.795746e-05 3.350000e-01 1.863355e-04 6.700000e-01 2.421689e-03
1.700000e-01 2.851784e-05 3.400000e-01 1.926732e-04 6.800000e-01 2.490197e-03
1.725000e-01 2.908583e-05 3.450000e-01 1.992278e-04 6.900000e-01 2.557204e-03
1.750000e-01 2.966157e-05 3.500000e-01 2.060071e-04 7.000000e-01 2.623378e-03
1.775000e-01 3.024522e-05 3.550000e-01 2.130189e-04 7.100000e-01 2.689478e-03
1.800000e-01 3.083693e-05 3.600000e-01 2.202715e-04 7.200000e-01 2.756301e-03
1.825000e-01 3.143686e-05 3.650000e-01 2.277731e-04 7.300000e-01 2.824625e-03
1.850000e-01 3.204518e-05 3.700000e-01 2.355322e-04 7.400000e-01 2.895177e-03
1.875000e-01 3.266205e-05 3.750000e-01 2.435575e-04 7.500000e-01 2.968584e-03
1.900000e-01 3.328764e-05 3.800000e-01 2.518576e-04 7.600000e-01 3.045365e-03
1.925000e-01 3.392211e-05 3.850000e-01 2.604416e-04 7.700000e-01 3.125939e-03
1.950000e-01 3.456565e-05 3.900000e-01 2.693182e-04 7.800000e-01 3.210619e-03
1.975000e-01 3.521844e-05 3.950000e-01 2.784965e-04 7.900000e-01 3.299652e-03
2.000000e-01 3.588065e-05 4.000000e-01 2.879856e-04 8.000000e-01 3.393236e-03
2.025000e-01 3.655246e-05 4.050000e-01 2.977946e-04 8.100000e-01 3.491549e-03
2.050000e-01 3.723407e-05 4.100000e-01 3.079324e-04 8.200000e-01 3.594763e-03
2.075000e-01 3.792568e-05 4.150000e-01 3.184081e-04 8.300000e-01 3.703055e-03
2.100000e-01 3.862746e-05 4.200000e-01 3.292303e-04 8.400000e-01 3.816631e-03
2.125000e-01 3.933963e-05 4.250000e-01 3.404078e-04 8.500000e-01 3.935731e-03
2.150000e-01 4.006238e-05 4.300000e-01 3.519489e-04 8.600000e-01 4.060616e-03
2.175000e-01 4.079593e-05 4.350000e-01 3.638618e-04 8.700000e-01 4.191606e-03
2.200000e-01 4.154049e-05 4.400000e-01 3.761540e-04 8.800000e-01 4.329058e-03
2.225000e-01 4.229626e-05 4.450000e-01 3.888330e-04 8.900000e-01 4.473384e-03
2.250000e-01 4.306347e-05 4.500000e-01 4.019055e-04 9.000000e-01 4.625063e-03
2.275000e-01 4.384235e-05 4.550000e-01 4.153775e-04 9.100000e-01 4.784619e-03
2.300000e-01 4.463312e-05 4.600000e-01 4.292544e-04 9.200000e-01 4.952660e-03
2.325000e-01 4.543600e-05 4.650000e-01 4.435408e-04 9.300000e-01 5.129844e-03
2.350000e-01 4.625125e-05 4.700000e-01 4.582403e-04 9.400000e-01 5.316924e-03
2.375000e-01 4.707910e-05 4.750000e-01 4.733555e-04 9.500000e-01 5.514689e-03
2.400000e-01 4.791979e-05 4.800000e-01 4.888878e-04 9.600000e-01 5.724005e-03
2.425000e-01 4.877359e-05 4.850000e-01 5.048372e-04 9.700000e-01 5.945804e-03
2.450000e-01 4.964073e-05 4.900000e-01 5.212024e-04 9.800000e-01 6.181019e-03
2.475000e-01 5.052149e-05 4.950000e-01 5.379804e-04 9.900000e-01 6.430633e-03
2.500000e-01 5.141612e-05 5.000000e-01 5.551665e-04 1.000000e+00 6.695572e-03
2.525000e-01 5.232490e-05 5.050000e-01 5.727542e-04 1.010000e+00 6.976751e-03
2.550000e-01 5.324810e-05 5.100000e-01 5.907351e-04 1.020000e+00 7.274929e-03
2.575000e-01 5.418601e-05 5.150000e-01 6.090985e-04 1.030000e+00 7.590681e-03
2.600000e-01 5.513891e-05 5.200000e-01 6.278316e-04 1.040000e+00 7.924331e-03
2.625000e-01 5.610709e-05 5.250000e-01 6.469192e-04 1.050000e+00 8.275803e-03
2.650000e-01 5.709084e-05 5.300000e-01 6.663436e-04 1.060000e+00 8.644590e-03
2.675000e-01 5.809048e-05 5.350000e-01 6.860848e-04 1.070000e+00 9.029584e-03
2.700000e-01 5.910631e-05 5.400000e-01 7.061199e-04 1.080000e+00 9.429094e-03
2.725000e-01 6.013863e-05 5.450000e-01 7.264238e-04 1.090000e+00 9.840730e-03
2.750000e-01 6.118778e-05 5.500000e-01 7.469688e-04 1.100000e+00 1.026142e-02
2.775000e-01 6.225407e-05 5.550000e-01 7.677246e-04 1.110000e+00 1.068755e-02
2.800000e-01 6.333785e-05 5.600000e-01 7.886586e-04 1.120000e+00 1.111506e-02
2.825000e-01 6.443943e-05 5.650000e-01 8.097363e-04 1.130000e+00 1.153972e-02
2.850000e-01 6.555918e-05 5.700000e-01 8.309210e-04 1.140000e+00 1.195730e-02
2.875000e-01 6.669743e-05 5.750000e-01 8.521747e-04 1.150000e+00 1.236384e-02
2.900000e-01 6.785455e-05 5.800000e-01 8.734580e-04 1.160000e+00 1.275587e-02
2.925000e-01 6.903089e-05 5.850000e-01 8.947307e-04 1.170000e+00 1.313058e-02
2.950000e-01 7.022682e-05 5.900000e-01 9.159526e-04 1.180000e+00 1.348578e-02
2.975000e-01 7.144273e-05 5.950000e-01 9.370836e-04 1.190000e+00 1.381991e-02
3.000000e-01 7.267898e-05 6.000000e-01 9.580846e-04 1.200000e+00 1.413197e-02
3.025000e-01 7.393597e-05 6.050000e-01 9.789182e-04 1.210000e+00 1.442144e-02
3.050000e-01 7.521410e-05 6.100000e-01 9.995492e-04 1.220000e+00 1.468811e-02
3.075000e-01 7.651375e-05 6.150000e-01 1.019945e-03 1.230000e+00 1.493203e-02
3.100000e-01 7.783535e-05 6.200000e-01 1.040079e-03 1.240000e+00 1.515352e-02
3.125000e-01 7.917930e-05 6.250000e-01 1.059925e-03 1.250000e+00 1.535318e-02
3.150000e-01 8.054602e-05 6.300000e-01 1.079465e-03 1.260000e+00 1.553187e-02
3.175000e-01 8.193595e-05 6.350000e-01 1.098686e-03 1.270000e+00 1.569074e-02
3.200000e-01 8.334951e-05 6.400000e-01 1.117581e-03 1.280000e+00 1.583119e-02
3.225000e-01 8.478715e-05 6.450000e-01 1.136149e-03 1.290000e+00 1.595483e-02
3.250000e-01 8.624931e-05 6.500000e-01 1.154396e-03 1.300000e+00 1.606337e-02
3.275000e-01 8.773645e-05 6.550000e-01 1.172333e-03 1.310000e+00 1.615862e-02
3.300000e-01 8.924903e-05 6.600000e-01 1.189980e-03 1.320000e+00 1.624237e-02
3.325000e-01 9.078752e-05 6.650000e-01 1.207362e-03 1.330000e+00 1.631633e-02
3.350000e-01 9.235239e-05 6.700000e-01 1.224509e-03 1.340000e+00 1.638209e-02
3.375000e-01 9.394412e-05 6.750000e-01 1.241458e-03 1.350000e+00 1.644109e-02
3.400000e-01 9.556321e-05 6.800000e-01 1.258249e-03 1.360000e+00 1.649463e-02
3.425000e-01 9.721013e-05 6.850000e-01 1.274926e-03 1.370000e+00 1.654378e-02
3.450000e-01 9.888540e-05 6.900000e-01 1.291535e-03 1.380000e+00 1.658947e-02
3.475000e-01 1.005895e-04 6.950000e-01 1.308125e-03 1.390000e+00 1.663242e-02
3.500000e-01 1.023230e-04 7.000000e-01 1.324746e-03 1.400000e+00 1.667317e-02
3.525000e-01 1.040864e-04 7.050000e-01 1.341446e-03 1.410000e+00 1.671206e-02
3.550000e-01 1.058801e-04 7.100000e-01 1.358273e-03 1.420000e+00 1.674926e-02
3.575000e-01 1.077049e-04 7.150000e-01 1.375275e-03 1.430000e+00 1.678482e-02
3.600000e-01 1.095610e-04 7.200000e-01 1.392494e-03 1.440000e+00 1.681867e-02
3.625000e-01 1.114492e-04 7.250000e-01 1.409974e-03 1.450000e+00 1.685069e-02
3.650000e-01 1.133700e-04 7.300000e-01 1.427753e-03 1.460000e+00 1.688073e-02
3.675000e-01 1.153238e-04 7.350000e-01 1.445865e-03 1.470000e+00 1.690865e-02
3.700000e-01 1.173114e-04 7.400000e-01 1.464341e-03 1.480000e+00 1.693438e-02
3.725000e-01 1.193331e-04 7.450000e-01 1.483207e-03 1.490000e+00 1.695789e-02
3.750000e-01 1.213896e-04 7.500000e-01 1.502489e-03 1.500000e+00 1.697922e-02
3.775000e-01 1.234815e-04 7.550000e-01 1.522206e-03 1.510000e+00 1.699851e-02
3.800000e-01 1.256094e-04 7.600000e-01 1.542377e-03 1.520000e+00 1.701591e-02
3.825000e-01 1.277737e-04 7.650000e-01 1.563017e-03 1.530000e+00 1.703165e-02
3.850000e-01 1.299751e-04 7.700000e-01 1.584140e-03 1.540000e+00 1.704599e-02
3.875000e-01 1.322142e-04 7.750000e-01 1.605759e-03 1.550000e+00 1.705926e-02
3.900000e-01 1.344915e-04 7.800000e-01 1.627884e-03 1.560000e+00 1.707177e-02
3.925000e-01 1.368076e-04 7.850000e-01 1.650527e-03 1.570000e+00 1.708418e-02
3.950000e-01 1.391631e-04 7.900000e-01 1.673696e-03 1.580000e+00 1.709661e-02
3.975000e-01 1.415586e-04 7.950000e-01 1.697399e-03 1.590000e+00 1.710984e-02
4.000000e-01 1.439947e-04 8.000000e-01 1.721652e-03 1.600000e+00 1.712419e-02
4.025000e-01 1.464719e-04 8.050000e-01 1.746459e-03 1.610000e+00 1.713974e-02
4.050000e-01 1.489909e-04 8.100000e-01 1.771835e-03 1.620000e+00 1.715770e-02
4.075000e-01 1.515521e-04 8.150000e-01 1.797790e-03 1.630000e+00 1.718110e-02
4.100000e-01 1.541563e-04 8.200000e-01 1.824336e-03 1.640000e+00 9.740993e-02
4.125000e-01 1.568039e-04 8.250000e-01 1.851484e-03 1.650000e+00 1.000000e+00
4.150000e-01 1.594955e-04 8.300000e-01 1.879246e-03
4.175000e-01 1.622316e-04 8.350000e-01 1.907641e-03
4.200000e-01 1.650129e-04 8.400000e-01 1.936682e-03
4.225000e-01 1.678399e-04 8.450000e-01 1.966388e-03
4.250000e-01 1.707131e-04 8.500000e-01 1.996776e-03
4.275000e-01 1.736330e-04 8.550000e-01 2.027866e-03
4.300000e-01 1.766002e-04 8.600000e-01 2.059673e-03
4.325000e-01 1.796151e-04 8.650000e-01 2.092221e-03
4.350000e-01 1.826782e-04 8.700000e-01 2.125537e-03
4.375000e-01 1.857901e-04 8.750000e-01 2.159643e-03
4.400000e-01 1.889511e-04 8.800000e-01 2.194567e-03
4.425000e-01 1.921618e-04 8.850000e-01 2.230336e-03
4.450000e-01 1.954225e-04 8.900000e-01 2.266981e-03
4.475000e-01 1.987336e-04 8.950000e-01 2.304526e-03
4.500000e-01 2.020955e-04 9.000000e-01 2.343008e-03
4.525000e-01 2.055087e-04 9.050000e-01 2.382465e-03
4.550000e-01 2.089733e-04 9.100000e-01 2.422932e-03
4.575000e-01 2.124897e-04 9.150000e-01 2.464447e-03
4.600000e-01 2.160583e-04 9.200000e-01 2.507052e-03
4.625000e-01 2.196791e-04 9.250000e-01 2.550785e-03
4.650000e-01 2.233525e-04 9.300000e-01 2.595688e-03
4.675000e-01 2.270786e-04 9.350000e-01 2.641807e-03
4.700000e-01 2.308576e-04 9.400000e-01 2.689195e-03
4.725000e-01 2.346895e-04 9.450000e-01 2.737896e-03
4.750000e-01 2.385744e-04 9.500000e-01 2.787962e-03
4.775000e-01 2.425124e-04 9.550000e-01 2.838503e-03
4.800000e-01 2.465034e-04 9.600000e-01 2.891323e-03
4.825000e-01 2.505473e-04 9.650000e-01 2.946184e-03
4.850000e-01 2.546440e-04 9.700000e-01 3.002210e-03
4.875000e-01 2.587933e-04 9.750000e-01 3.059875e-03
4.900000e-01 2.629951e-04 9.800000e-01 3.119202e-03
4.925000e-01 2.672489e-04 9.850000e-01 3.180254e-03
4.950000e-01 2.715545e-04 9.900000e-01 3.243076e-03
4.975000e-01 2.759114e-04 9.950000e-01 3.307713e-03
5.000000e-01 2.803192e-04 1.000000e+00 3.374210e-03
5.025000e-01 2.847774e-04 1.005000e+00 3.442599e-03
5.050000e-01 2.892852e-04 1.010000e+00 3.512916e-03
5.075000e-01 2.938422e-04 1.015000e+00 3.585180e-03
5.100000e-01 2.984474e-04 1.020000e+00 3.659411e-03
5.125000e-01 3.031002e-04 1.025000e+00 3.735611e-03
5.150000e-01 3.077995e-04 1.030000e+00 3.813772e-03
5.175000e-01 3.125445e-04 1.035000e+00 3.893880e-03
5.200000e-01 3.173341e-04 1.040000e+00 3.975893e-03
5.225000e-01 3.221671e-04 1.045000e+00 4.059766e-03
5.250000e-01 3.270423e-04 1.050000e+00 4.145430e-03
5.275000e-01 3.319586e-04 1.055000e+00 4.232802e-03
5.300000e-01 3.369143e-04 1.060000e+00 4.321772e-03
5.325000e-01 3.419083e-04 1.065000e+00 4.412215e-03
5.350000e-01 3.469388e-04 1.070000e+00 4.503983e-03
5.375000e-01 3.520042e-04 1.075000e+00 4.596900e-03
5.400000e-01 3.571029e-04 1.080000e+00 4.690783e-03
5.425000e-01 3.622331e-04 1.085000e+00 4.785422e-03
5.450000e-01 3.673929e-04 1.090000e+00 4.880595e-03
5.475000e-01 3.725804e-04 1.095000e+00 4.976059e-03
5.500000e-01 3.777935e-04 1.100000e+00 5.071573e-03
5.525000e-01 3.830301e-04 1.105000e+00 5.166862e-03
5.550000e-01 3.882882e-04 1.110000e+00 5.261663e-03
5.575000e-01 3.935655e-04 1.115000e+00 5.355719e-03
5.600000e-01 3.988596e-04 1.120000e+00 5.448769e-03
5.625000e-01 4.041683e-04 1.125000e+00 5.540571e-03
5.650000e-01 4.094890e-04 1.130000e+00 5.630884e-03
5.675000e-01 4.148195e-04 1.135000e+00 5.719497e-03
5.700000e-01 4.201572e-04 1.140000e+00 5.806201e-03
5.725000e-01 4.254995e-04 1.145000e+00 5.890817e-03
5.750000e-01 4.308439e-04 1.150000e+00 5.973184e-03
5.775000e-01 4.361879e-04 1.155000e+00 6.053164e-03
5.800000e-01 4.415289e-04 1.160000e+00 6.130643e-03
5.825000e-01 4.468643e-04 1.165000e+00 6.205529e-03
5.850000e-01 4.521914e-04 1.170000e+00 6.277749e-03
5.875000e-01 4.575079e-04 1.175000e+00 6.347240e-03
5.900000e-01 4.628111e-04 1.180000e+00 6.413968e-03
5.925000e-01 4.680985e-04 1.185000e+00 6.477915e-03
5.950000e-01 4.733678e-04 1.190000e+00 6.539073e-03
5.975000e-01 4.786165e-04 1.195000e+00 6.597442e-03
6.000000e-01 4.838424e-04 1.200000e+00 6.653045e-03
6.025000e-01 4.890432e-04 1.205000e+00 6.705912e-03
6.050000e-01 4.942168e-04 1.210000e+00 6.756065e-03
6.075000e-01 4.993611e-04 1.215000e+00 6.803556e-03
6.100000e-01 5.044744e-04 1.220000e+00 6.848432e-03
6.125000e-01 5.095548e-04 1.225000e+00 6.890754e-03
6.150000e-01 5.146007e-04 1.230000e+00 6.930582e-03
6.175000e-01 5.196107e-04 1.235000e+00 6.967985e-03
6.200000e-01 5.245833e-04 1.240000e+00 7.003046e-03
6.225000e-01 5.295175e-04 1.245000e+00 7.035849e-03
6.250000e-01 5.344123e-04 1.250000e+00 7.066483e-03
6.275000e-01 5.392669e-04 1.255000e+00 7.095044e-03
6.300000e-01 5.440807e-04 1.260000e+00 7.121629e-03
6.325000e-01 5.488534e-04 1.265000e+00 7.146351e-03
6.350000e-01 5.535847e-04 1.270000e+00 7.169318e-03
6.375000e-01 5.582747e-04 1.275000e+00 7.190643e-03
6.400000e-01 5.629237e-04 1.280000e+00 7.210440e-03
6.425000e-01 5.675319e-04 1.285000e+00 7.228820e-03
6.450000e-01 5.721002e-04 1.290000e+00 7.245903e-03
6.475000e-01 5.766293e-04 1.295000e+00 7.261803e-03
6.500000e-01 5.811204e-04 1.300000e+00 7.276628e-03
6.525000e-01 5.855747e-04 1.305000e+00 7.290480e-03
6.550000e-01 5.899936e-04 1.310000e+00 7.303467e-03
6.575000e-01 5.943789e-04 1.315000e+00 7.315681e-03
6.600000e-01 5.987323e-04 1.320000e+00 7.327209e-03
6.625000e-01 6.030559e-04 1.325000e+00 7.338133e-03
6.650000e-01 6.073519e-04 1.330000e+00 7.348526e-03
6.675000e-01 6.116226e-04 1.335000e+00 7.358453e-03
6.700000e-01 6.158704e-04 1.340000e+00 7.367969e-03
6.725000e-01 6.200980e-04 1.345000e+00 7.377126e-03
6.750000e-01 6.243080e-04 1.350000e+00 7.385967e-03
6.775000e-01 6.285033e-04 1.355000e+00 7.394526e-03
6.800000e-01 6.326867e-04 1.360000e+00 7.402828e-03
6.825000e-01 6.368613e-04 1.365000e+00 7.410898e-03
6.850000e-01 6.410300e-04 1.370000e+00 7.418753e-03
6.875000e-01 6.451959e-04 1.375000e+00 7.426401e-03
6.900000e-01 6.493620e-04 1.380000e+00 7.433852e-03
6.925000e-01 6.535315e-04 1.385000e+00 7.441109e-03
6.950000e-01 6.577074e-04 1.390000e+00 7.448172e-03
6.975000e-01 6.618928e-04 1.395000e+00 7.455036e-03
7.000000e-01 6.660907e-04 1.400000e+00 7.461699e-03
7.025000e-01 6.703041e-04 1.405000e+00 7.468155e-03
7.050000e-01 6.745359e-04 1.410000e+00 7.474399e-03
7.075000e-01 6.787890e-04 1.415000e+00 7.480423e-03
7.100000e-01 6.830662e-04 1.420000e+00 7.486223e-03
7.125000e-01 6.873700e-04 1.425000e+00 7.491796e-03
7.150000e-01 6.917032e-04 1.430000e+00 7.497132e-03
7.175000e-01 6.960682e-04 1.435000e+00 7.502231e-03
7.200000e-01 7.004677e-04 1.440000e+00 7.507095e-03
7.225000e-01 7.049041e-04 1.445000e+00 7.511722e-03
7.250000e-01 7.093795e-04 1.450000e+00 7.516109e-03
7.275000e-01 7.138958e-04 1.455000e+00 7.520265e-03
7.300000e-01 7.184551e-04 1.460000e+00 7.524194e-03
7.325000e-01 7.230591e-04 1.465000e+00 7.527901e-03
7.350000e-01 7.277094e-04 1.470000e+00 7.531390e-03
7.375000e-01 7.324078e-04 1.475000e+00 7.534675e-03
7.400000e-01 7.371556e-04 1.480000e+00 7.537763e-03
7.425000e-01 7.419540e-04 1.485000e+00 7.540661e-03
7.450000e-01 7.468047e-04 1.490000e+00 7.543385e-03
7.475000e-01 7.517085e-04 1.495000e+00 7.545947e-03
7.500000e-01 7.566666e-04 1.500000e+00 7.548356e-03
7.525000e-01 7.616798e-04 1.505000e+00 7.550621e-03
7.550000e-01 7.667494e-04 1.510000e+00 7.552757e-03
7.575000e-01 7.718759e-04 1.515000e+00 7.554780e-03
7.600000e-01 7.770603e-04 1.520000e+00 7.556693e-03
7.625000e-01 7.823030e-04 1.525000e+00 7.558514e-03
7.650000e-01 7.876049e-04 1.530000e+00 7.560255e-03
7.675000e-01 7.929671e-04 1.535000e+00 7.561928e-03
7.700000e-01 7.983899e-04 1.540000e+00 7.563540e-03
7.725000e-01 8.038741e-04 1.545000e+00 7.565106e-03
7.750000e-01 8.094199e-04 1.550000e+00 7.566639e-03
7.775000e-01 8.150280e-04 1.555000e+00 7.568149e-03
7.800000e-01 8.206990e-04 1.560000e+00 7.569653e-03
7.825000e-01 8.264328e-04 1.565000e+00 7.571167e-03
7.850000e-01 8.322303e-04 1.570000e+00 7.572703e-03
7.875000e-01 8.380911e-04 1.575000e+00 7.574282e-03
7.900000e-01 8.440162e-04 1.580000e+00 7.575922e-03
7.925000e-01 8.500072e-04 1.585000e+00 7.577645e-03
7.950000e-01 8.560645e-04 1.590000e+00 7.579476e-03
7.975000e-01 8.621887e-04 1.595000e+00 7.581442e-03
8.000000e-01 8.683790e-04 1.600000e+00 7.583576e-03
8.025000e-01 8.746364e-04 1.605000e+00 7.585913e-03
8.050000e-01 8.809621e-04 1.610000e+00 7.588495e-03
8.075000e-01 8.873560e-04 1.615000e+00 7.591367e-03
8.100000e-01 8.938200e-04 1.620000e+00 7.594584e-03
8.125000e-01 9.003548e-04 1.625000e+00 7.598205e-03
8.150000e-01 9.069612e-04 1.630000e+00 7.602301e-03
8.175000e-01 9.136384e-04 1.635000e+00 7.606953e-03
8.200000e-01 9.203881e-04 1.640000e+00 7.612250e-03
8.225000e-01 9.272109e-04 1.645000e+00 7.618284e-03
8.250000e-01 9.341071e-04 1.650000e+00 7.625168e-03
8.275000e-01 9.410788e-04 1.655000e+00 7.633032e-03
8.300000e-01 9.481269e-04 1.660000e+00 7.642018e-03
8.325000e-01 9.552520e-04 1.665000e+00 7.652286e-03
8.350000e-01 9.624565e-04 1.670000e+00 7.664006e-03
8.375000e-01 9.697382e-04 1.675000e+00 7.677360e-03
8.400000e-01 9.771001e-04 1.680000e+00 7.692538e-03
8.425000e-01 9.845419e-04 1.685000e+00 7.709780e-03
8.450000e-01 9.920652e-04 1.690000e+00 7.729244e-03
8.475000e-01 9.996736e-04 1.695000e+00 7.751155e-03
8.500000e-01 1.007367e-03 1.700000e+00 7.775741e-03
8.525000e-01 1.015149e-03 1.705000e+00 7.803188e-03
8.550000e-01 1.023015e-03 1.710000e+00 7.929828e-03
8.575000e-01 1.030970e-03 1.715000e+00 8.181375e-03
8.600000e-01 1.039014e-03 1.720000e+00 8.432575e-03
8.625000e-01 1.047148e-03 1.725000e+00 8.684644e-03
8.650000e-01 1.055377e-03 1.730000e+00 8.937421e-03
8.675000e-01 1.063701e-03 1.735000e+00 9.190283e-03
8.700000e-01 1.072122e-03 1.740000e+00 9.441309e-03
8.725000e-01 1.080640e-03 1.745000e+00 9.689803e-03
8.750000e-01 1.089256e-03 1.750000e+00 9.936639e-03
8.775000e-01 1.097972e-03 1.755000e+00 1.018293e-02
8.800000e-01 1.106789e-03 1.760000e+00 1.042992e-02
8.825000e-01 1.115713e-03 1.765000e+00 1.067869e-02
8.850000e-01 1.124743e-03 1.770000e+00 1.092937e-02
8.875000e-01 1.133883e-03 1.775000e+00 1.118184e-02
8.900000e-01 1.143132e-03 1.780000e+00 1.143574e-02
8.925000e-01 1.152492e-03 1.785000e+00 1.169106e-02
8.950000e-01 1.161966e-03 1.790000e+00 1.194737e-02
8.975000e-01 1.171554e-03 1.795000e+00 1.220596e-02
9.000000e-01 1.181261e-03 1.800000e+00 1.246733e-02
9.025000e-01 1.191090e-03 1.805000e+00 1.273225e-02
9.050000e-01 1.201042e-03 1.810000e+00 1.300129e-02
9.075000e-01 1.211120e-03 1.815000e+00 1.327494e-02
9.100000e-01 1.221323e-03 1.820000e+00 1.355362e-02
9.125000e-01 1.231657e-03 1.825000e+00 1.383779e-02
9.150000e-01 1.242119e-03 1.830000e+00 1.412777e-02
9.175000e-01 1.252718e-03 1.835000e+00 1.442420e-02
9.200000e-01 1.263454e-03 1.840000e+00 1.472743e-02
9.225000e-01 1.274331e-03 1.845000e+00 1.504260e-02
9.250000e-01 1.285350e-03 1.850000e+00 1.536378e-02
9.275000e-01 1.296514e-03 1.855000e+00 1.570023e-02
9.300000e-01 1.307825e-03 1.860000e+00 1.605486e-02
9.325000e-01 1.319284e-03 1.865000e+00 1.643683e-02
9.350000e-01 1.330897e-03 1.870000e+00 1.685252e-02
9.375000e-01 1.342667e-03 1.875000e+00 1.730405e-02
9.400000e-01 1.354597e-03 1.880000e+00 1.778803e-02
9.425000e-01 1.366692e-03 1.885000e+00 1.828648e-02
9.450000e-01 1.378873e-03 1.890000e+00 1.876312e-02
9.475000e-01 1.391288e-03 1.895000e+00 2.055464e-02
9.500000e-01 1.403873e-03 1.900000e+00 4.186939e-02
9.525000e-01 1.416633e-03 1.905000e+00 1.000000e+00
9.550000e-01 1.429574e-03
9.575000e-01 1.442696e-03
9.600000e-01 1.456003e-03
9.625000e-01 1.469494e-03
9.650000e-01 1.483174e-03
9.675000e-01 1.497043e-03
9.700000e-01 1.511105e-03
9.725000e-01 1.525368e-03
9.750000e-01 1.539831e-03
9.775000e-01 1.554500e-03
9.800000e-01 1.569372e-03
9.825000e-01 1.584454e-03
9.850000e-01 1.599743e-03
9.875000e-01 1.615244e-03
9.900000e-01 1.630964e-03
9.925000e-01 1.646902e-03
9.950000e-01 1.663063e-03
9.975000e-01 1.679443e-03
1.000000e+00 1.696047e-03
1.002500e+00 1.712873e-03
1.005000e+00 1.729922e-03
1.007500e+00 1.747202e-03
1.010000e+00 1.764710e-03
1.012500e+00 1.782448e-03
1.015000e+00 1.800412e-03
1.017500e+00 1.818603e-03
1.020000e+00 1.837020e-03
1.022500e+00 1.855659e-03
1.025000e+00 1.874527e-03
1.027500e+00 1.893617e-03
1.030000e+00 1.912929e-03
1.032500e+00 1.932059e-03
1.035000e+00 1.951732e-03
1.037500e+00 1.971631e-03
1.040000e+00 1.991750e-03
1.042500e+00 2.012081e-03
1.045000e+00 2.032614e-03
1.047500e+00 2.053341e-03
1.050000e+00 2.074251e-03
1.052500e+00 2.095762e-03
1.055000e+00 2.117090e-03
1.057500e+00 2.138545e-03
1.060000e+00 2.160133e-03
1.062500e+00 2.181848e-03
1.065000e+00 2.203683e-03
1.067500e+00 2.225630e-03
1.070000e+00 2.247671e-03
1.072500e+00 2.269799e-03
1.075000e+00 2.291996e-03
1.077500e+00 2.314252e-03
1.080000e+00 2.336556e-03
1.082500e+00 2.358893e-03
1.085000e+00 2.381248e-03
1.087500e+00 2.403599e-03
1.090000e+00 2.426307e-03
1.092500e+00 2.448694e-03
1.095000e+00 2.470981e-03
1.097500e+00 2.493192e-03
1.100000e+00 2.515312e-03
1.102500e+00 2.537330e-03
1.105000e+00 2.559223e-03
1.107500e+00 2.580980e-03
1.110000e+00 2.602582e-03
1.112500e+00 2.624014e-03
1.115000e+00 2.645265e-03
1.117500e+00 2.666320e-03
1.120000e+00 2.687166e-03
1.122500e+00 2.707784e-03
1.125000e+00 2.728162e-03
1.127500e+00 2.748285e-03
1.130000e+00 2.768143e-03
1.132500e+00 2.787726e-03
1.135000e+00 2.807023e-03
1.137500e+00 2.826027e-03
1.140000e+00 2.844724e-03
1.142500e+00 2.863107e-03
1.145000e+00 2.881168e-03
1.147500e+00 2.898901e-03
1.150000e+00 2.916302e-03
1.152500e+00 2.933363e-03
1.155000e+00 2.950083e-03
1.157500e+00 2.966457e-03
1.160000e+00 2.982479e-03
1.162500e+00 2.998147e-03
1.165000e+00 3.013460e-03
1.167500e+00 3.028415e-03
1.170000e+00 3.043014e-03
1.172500e+00 3.057256e-03
1.175000e+00 3.071143e-03
1.177500e+00 3.084673e-03
1.180000e+00 3.097850e-03
1.182500e+00 3.110676e-03
1.185000e+00 3.123153e-03
1.187500e+00 3.135284e-03
1.190000e+00 3.147075e-03
1.192500e+00 3.158526e-03
1.195000e+00 3.169640e-03
1.197500e+00 3.180422e-03
1.200000e+00 3.190876e-03
1.202500e+00 3.201007e-03
1.205000e+00 3.210821e-03
1.207500e+00 3.220323e-03
1.210000e+00 3.229518e-03
1.212500e+00 3.238412e-03
1.215000e+00 3.247009e-03
1.217500e+00 3.255316e-03
1.220000e+00 3.263339e-03
1.222500e+00 3.271084e-03
1.225000e+00 3.278557e-03
1.227500e+00 3.285764e-03
1.230000e+00 3.292712e-03
1.232500e+00 3.299407e-03
1.235000e+00 3.305854e-03
1.237500e+00 3.312062e-03
1.240000e+00 3.318037e-03
1.242500e+00 3.323788e-03
1.245000e+00 3.329321e-03
1.247500e+00 3.334642e-03
1.250000e+00 3.339759e-03
1.252500e+00 3.344681e-03
1.255000e+00 3.349412e-03
1.257500e+00 3.353960e-03
1.260000e+00 3.358332e-03
1.262500e+00 3.362532e-03
1.265000e+00 3.366571e-03
1.267500e+00 3.370456e-03
1.270000e+00 3.374193e-03
1.272500e+00 3.377790e-03
1.275000e+00 3.381254e-03
1.277500e+00 3.384590e-03
1.280000e+00 3.387804e-03
1.282500e+00 3.390902e-03
1.285000e+00 3.393889e-03
1.287500e+00 3.396773e-03
1.290000e+00 3.399560e-03
1.292500e+00 3.402258e-03
1.295000e+00 3.404869e-03
1.297500e+00 3.407400e-03
1.300000e+00 3.409854e-03
1.302500e+00 3.412236e-03
1.305000e+00 3.414550e-03
1.307500e+00 3.416800e-03
1.310000e+00 3.418992e-03
1.312500e+00 3.421129e-03
1.315000e+00 3.423214e-03
1.317500e+00 3.425251e-03
1.320000e+00 3.427241e-03
1.322500e+00 3.429188e-03
1.325000e+00 3.431093e-03
1.327500e+00 3.432959e-03
1.330000e+00 3.434788e-03
1.332500e+00 3.436583e-03
1.335000e+00 3.438345e-03
1.337500e+00 3.440074e-03
1.340000e+00 3.441773e-03
1.342500e+00 3.443441e-03
1.345000e+00 3.445079e-03
1.347500e+00 3.446690e-03
1.350000e+00 3.448275e-03
1.352500e+00 3.449832e-03
1.355000e+00 3.451364e-03
1.357500e+00 3.452869e-03
1.360000e+00 3.454348e-03
1.362500e+00 3.455801e-03
1.365000e+00 3.457227e-03
1.367500e+00 3.458628e-03
1.370000e+00 3.460908e-03
1.372500e+00 3.462312e-03
1.375000e+00 3.463632e-03
1.377500e+00 3.464910e-03
1.380000e+00 3.466158e-03
1.382500e+00 3.467378e-03
1.385000e+00 3.468575e-03
1.387500e+00 3.469746e-03
1.390000e+00 3.470893e-03
1.392500e+00 3.472015e-03
1.395000e+00 3.473111e-03
1.397500e+00 3.474181e-03
1.400000e+00 3.475224e-03
1.402500e+00 3.476243e-03
1.405000e+00 3.477237e-03
1.407500e+00 3.478206e-03
1.410000e+00 3.479151e-03
1.412500e+00 3.480071e-03
1.415000e+00 3.480966e-03
1.417500e+00 3.481836e-03
1.420000e+00 3.482684e-03
1.422500e+00 3.483509e-03
1.425000e+00 3.484311e-03
1.427500e+00 3.485091e-03
1.430000e+00 3.485848e-03
1.432500e+00 3.486584e-03
1.435000e+00 3.487296e-03
1.437500e+00 3.489723e-03
1.440000e+00 3.490654e-03
1.442500e+00 3.491433e-03
1.445000e+00 3.492156e-03
1.447500e+00 3.492846e-03
1.450000e+00 3.493508e-03
1.452500e+00 3.494143e-03
1.455000e+00 3.494755e-03
1.457500e+00 3.495345e-03
1.460000e+00 3.495913e-03
1.462500e+00 3.496460e-03
1.465000e+00 3.496987e-03
1.467500e+00 3.497496e-03
1.470000e+00 3.497986e-03
1.472500e+00 3.498459e-03
1.475000e+00 3.498918e-03
1.477500e+00 3.499361e-03
1.480000e+00 3.499789e-03
1.482500e+00 3.500204e-03
1.485000e+00 3.500606e-03
1.487500e+00 3.500995e-03
1.490000e+00 3.501373e-03
1.492500e+00 3.501741e-03
1.495000e+00 3.502099e-03
1.497500e+00 3.502447e-03
1.500000e+00 3.502785e-03
1.502500e+00 3.503114e-03
1.505000e+00 3.503435e-03
1.507500e+00 3.503748e-03
1.510000e+00 3.504054e-03
1.512500e+00 3.504352e-03
1.515000e+00 3.504644e-03
1.517500e+00 3.504928e-03
1.520000e+00 3.505207e-03
1.522500e+00 3.505479e-03
1.525000e+00 3.505748e-03
1.527500e+00 3.506013e-03
1.530000e+00 3.506274e-03
1.532500e+00 3.506531e-03
1.535000e+00 3.506785e-03
1.537500e+00 3.507035e-03
1.540000e+00 3.507282e-03
1.542500e+00 3.507528e-03
1.545000e+00 3.507774e-03
1.547500e+00 3.508017e-03
1.550000e+00 3.508260e-03
1.552500e+00 3.508503e-03
1.555000e+00 3.508745e-03
1.557500e+00 3.508989e-03
1.560000e+00 3.509235e-03
1.562500e+00 3.509485e-03
1.565000e+00 3.509738e-03
1.567500e+00 3.509996e-03
1.570000e+00 3.510260e-03
1.572500e+00 3.510529e-03
1.575000e+00 3.510805e-03
1.577500e+00 3.511091e-03
1.580000e+00 3.511387e-03
1.582500e+00 3.511695e-03
1.585000e+00 3.512015e-03
1.587500e+00 3.512350e-03
1.590000e+00 3.512700e-03
1.592500e+00 3.513070e-03
1.595000e+00 3.513459e-03
1.597500e+00 3.513873e-03
1.600000e+00 3.514313e-03
1.602500e+00 3.514781e-03
1.605000e+00 3.515280e-03
1.607500e+00 3.515813e-03
1.610000e+00 3.516385e-03
1.612500e+00 3.516997e-03
1.615000e+00 3.517656e-03
1.617500e+00 3.518366e-03
1.620000e+00 3.519132e-03
1.622500e+00 3.519958e-03
1.625000e+00 3.520850e-03
1.627500e+00 3.521814e-03
1.630000e+00 3.522856e-03
1.632500e+00 3.523983e-03
1.635000e+00 3.525204e-03
1.637500e+00 3.526526e-03
1.640000e+00 3.527958e-03
1.642500e+00 3.529507e-03
1.645000e+00 3.531185e-03
1.647500e+00 3.532999e-03
1.650000e+00 3.534962e-03
1.652500e+00 3.537085e-03
1.655000e+00 3.539380e-03
1.657500e+00 3.541858e-03
1.660000e+00 3.544532e-03
1.662500e+00 3.547413e-03
1.665000e+00 3.550515e-03
1.667500e+00 3.553852e-03
1.670000e+00 3.557436e-03
1.672500e+00 3.561281e-03
1.675000e+00 3.565400e-03
1.677500e+00 3.569805e-03
1.680000e+00 3.574508e-03
1.682500e+00 3.579520e-03
1.685000e+00 3.584853e-03
1.687500e+00 3.590514e-03
1.690000e+00 3.596511e-03
1.692500e+00 3.602854e-03
1.695000e+00 3.609548e-03
1.697500e+00 3.616599e-03
1.700000e+00 3.624009e-03
1.702500e+00 3.631780e-03
1.705000e+00 3.639911e-03
1.707500e+00 3.648403e-03
1.710000e+00 3.657255e-03
1.712500e+00 3.666464e-03
1.715000e+00 3.676020e-03
1.717500e+00 3.685925e-03
1.720000e+00 3.696169e-03
1.722500e+00 3.706742e-03
1.725000e+00 3.717636e-03
1.727500e+00 3.728843e-03
1.730000e+00 3.740357e-03
1.732500e+00 3.752174e-03
1.735000e+00 3.764284e-03
1.737500e+00 3.776682e-03
1.740000e+00 3.789361e-03
1.742500e+00 3.802314e-03
1.745000e+00 3.815537e-03
1.747500e+00 3.829023e-03
1.750000e+00 3.842773e-03
1.752500e+00 3.856790e-03
1.755000e+00 3.871072e-03
1.757500e+00 3.885619e-03
1.760000e+00 3.900435e-03
1.762500e+00 3.915519e-03
1.765000e+00 3.930872e-03
1.767500e+00 3.946493e-03
1.770000e+00 3.962379e-03
1.772500e+00 3.978526e-03
1.775000e+00 3.994924e-03
1.777500e+00 4.011564e-03
1.780000e+00 4.028433e-03
1.782500e+00 4.045513e-03
1.785000e+00 4.062784e-03
1.787500e+00 4.080229e-03
1.790000e+00 4.097820e-03
1.792500e+00 4.115526e-03
1.795000e+00 4.133304e-03
1.797500e+00 4.151111e-03
1.800000e+00 4.168901e-03
1.802500e+00 4.186631e-03
1.805000e+00 4.204256e-03
1.807500e+00 4.221729e-03
1.810000e+00 4.239013e-03
1.812500e+00 4.256067e-03
1.815000e+00 4.272850e-03
1.817500e+00 4.289320e-03
1.820000e+00 4.305444e-03
1.822500e+00 4.321189e-03
1.825000e+00 4.336531e-03
1.827500e+00 4.351451e-03
1.830000e+00 4.365938e-03
1.832500e+00 4.379984e-03
1.835000e+00 4.393586e-03
1.837500e+00 4.406748e-03
1.840000e+00 4.419475e-03
1.842500e+00 4.431776e-03
1.845000e+00 4.443665e-03
1.847500e+00 4.455154e-03
1.850000e+00 4.466260e-03
1.852500e+00 4.476999e-03
1.855000e+00 4.487388e-03
1.857500e+00 4.497424e-03
1.860000e+00 4.507157e-03
1.862500e+00 4.516595e-03
1.865000e+00 4.525752e-03
1.867500e+00 4.534640e-03
1.870000e+00 4.543269e-03
1.872500e+00 4.551651e-03
1.875000e+00 4.559796e-03
1.877500e+00 4.567710e-03
1.880000e+00 4.575403e-03
1.882500e+00 4.582879e-03
1.885000e+00 4.590145e-03
1.887500e+00 4.597205e-03
1.890000e+00 4.617442e-03
1.892500e+00 4.648041e-03
1.895000e+00 4.678647e-03
1.897500e+00 4.709244e-03
1.900000e+00 4.739810e-03
1.902500e+00 4.770329e-03
1.905000e+00 4.800785e-03
1.907500e+00 4.831157e-03
1.910000e+00 4.861410e-03
1.912500e+00 4.891533e-03
1.915000e+00 4.921514e-03
1.917500e+00 4.951336e-03
1.920000e+00 4.980982e-03
1.922500e+00 5.010433e-03
1.925000e+00 5.039675e-03
1.927500e+00 5.068694e-03
1.930000e+00 5.097479e-03
1.932500e+00 5.126009e-03
1.935000e+00 5.154267e-03
1.937500e+00 5.182234e-03
1.940000e+00 5.209902e-03
1.942500e+00 5.237246e-03
1.945000e+00 5.264270e-03
1.947500e+00 5.290966e-03
1.950000e+00 5.317327e-03
1.952500e+00 5.343351e-03
1.955000e+00 5.369031e-03
1.957500e+00 5.394350e-03
1.960000e+00 5.419301e-03
1.962500e+00 5.443877e-03
1.965000e+00 5.468075e-03
1.967500e+00 5.491893e-03
1.970000e+00 5.515324e-03
1.972500e+00 5.538377e-03
1.975000e+00 5.561055e-03
1.977500e+00 5.583364e-03
1.980000e+00 5.605305e-03
1.982500e+00 5.626876e-03
1.985000e+00 5.648070e-03
1.987500e+00 5.668893e-03
1.990000e+00 5.689346e-03
1.992500e+00 5.709423e-03
1.995000e+00 5.729148e-03
1.997500e+00 5.748524e-03
2.000000e+00 5.767565e-03
2.002500e+00 5.786275e-03
2.005000e+00 5.804650e-03
2.007500e+00 5.822693e-03
2.010000e+00 5.840408e-03
2.012500e+00 5.857801e-03
2.015000e+00 5.874873e-03
2.017500e+00 5.891643e-03
2.020000e+00 5.908120e-03
2.022500e+00 5.924312e-03
2.025000e+00 5.940223e-03
2.027500e+00 5.955850e-03
2.030000e+00 5.971202e-03
2.032500e+00 5.986281e-03
2.035000e+00 6.001084e-03
2.037500e+00 6.015633e-03
2.040000e+00 6.029933e-03
2.042500e+00 6.043988e-03
2.045000e+00 6.058150e-03
2.047500e+00 6.072163e-03
2.050000e+00 6.085672e-03
2.052500e+00 6.098823e-03
2.055000e+00 6.111688e-03
2.057500e+00 6.124319e-03
2.060000e+00 6.136730e-03
2.062500e+00 6.148931e-03
2.065000e+00 6.160928e-03
2.067500e+00 6.172723e-03
2.070000e+00 6.184312e-03
2.072500e+00 6.195700e-03
2.075000e+00 6.206884e-03
2.077500e+00 6.217876e-03
2.080000e+00 6.228679e-03
2.082500e+00 6.239243e-03
2.085000e+00 6.249649e-03
2.087500e+00 6.259891e-03
2.090000e+00 6.269957e-03
2.092500e+00 6.279837e-03
2.095000e+00 6.289545e-03
2.097500e+00 6.299082e-03
2.100000e+00 6.308449e-03
2.102500e+00 6.317651e-03
2.105000e+00 6.326687e-03
2.107500e+00 6.335561e-03
2.110000e+00 6.344259e-03
2.112500e+00 6.352796e-03
2.115000e+00 6.361175e-03
2.117500e+00 6.369398e-03
2.120000e+00 6.377469e-03
2.122500e+00 6.385387e-03
2.125000e+00 6.393153e-03
2.127500e+00 6.400761e-03
2.130000e+00 6.408220e-03
2.132500e+00 6.415531e-03
2.135000e+00 6.422696e-03
2.137500e+00 6.429720e-03
2.140000e+00 6.436603e-03
2.142500e+00 6.443345e-03
2.145000e+00 6.449933e-03
2.147500e+00 6.456385e-03
2.150000e+00 6.462697e-03
2.152500e+00 6.468871e-03
2.155000e+00 6.474912e-03
2.157500e+00 6.480824e-03
2.160000e+00 6.487496e-03
2.162500e+00 6.493238e-03
2.165000e+00 6.498864e-03
2.167500e+00 6.504397e-03
2.170000e+00 6.509813e-03
2.172500e+00 6.515102e-03
2.175000e+00 6.520263e-03
2.177500e+00 6.525296e-03
2.180000e+00 6.530192e-03
2.182500e+00 6.534958e-03
2.185000e+00 6.539602e-03
2.187500e+00 6.544124e-03
2.190000e+00 6.548527e-03
2.192500e+00 6.552818e-03
2.195000e+00 6.557000e-03
2.197500e+00 6.561068e-03
2.200000e+00 6.565029e-03
2.202500e+00 6.568883e-03
2.205000e+00 6.572635e-03
2.207500e+00 6.576286e-03
2.210000e+00 6.579837e-03
2.212500e+00 6.583289e-03
2.215000e+00 6.586642e-03
2.217500e+00 6.589903e-03
2.220000e+00 6.593074e-03
2.222500e+00 6.596166e-03
2.225000e+00 6.599174e-03
2.227500e+00 6.602102e-03
2.230000e+00 6.604948e-03
2.232500e+00 6.607723e-03
2.235000e+00 6.610431e-03
2.237500e+00 6.613074e-03
2.240000e+00 6.615660e-03
2.242500e+00 6.620040e-03
2.245000e+00 6.622182e-03
2.247500e+00 6.628319e-03
2.250000e+00 6.632109e-03
2.252500e+00 6.680047e-03
2.255000e+00 2.069064e-02
2.257500e+00 1.069064e+00


==> figs/conv.dat <==
x1 y1 x2 y2 x3 y3 x4 y4 x5 y5 x6 y6
50 2.089793e-02 50 4.113453e-02 50 1.313342e-02 50 4.213231e-02 50 5.000000e-01 50 2.500000e-01
100 5.475299e-03 100 1.769587e-02 100 1.464211e-03 100 1.483312e-02 100 2.500000e-01 100 6.250000e-02
200 1.339290e-03 200 1.181528e-02 200 5.192334e-04 200 7.679901e-03 200 1.250000e-01 200 1.562400e-02
400 2.929370e-04 400 3.969325e-03 400 2.939131e-04 400 3.975195e-03 400 6.250000e-02 400 3.904150e-03
800 1.489321e-04 800 2.020339e-03 800 1.492321e-04 800 2.020238e-03 800 3.125000e-02 800 9.695715e-04


==> figs/extenExpCol.dat <==
x1t=0		x2t=0		y1t=0		y2t=0		x1t=4		x2t=4		y1t=4		y2t=4		x1t=8		x2t=8		y1t=8		y2t=8		x1t=12		x2t=12		y1t=12		y2t=12		x1t=16		x2t=16		y1t=16		y2t=16		x1t=20		x2t=20		y1t=20		y2t=20		
1.000000	-1.000000	0.909539	0.909539	0.554379	-0.554379	0.904449	0.904449	0.532631	-0.532631	0.897791	0.897791	0.521806	-0.521806	0.892050	0.892050	0.516401	-0.516400	0.887790	0.887791	0.513082	-0.513071	0.884754	0.884766	
0.928343	-1.071657	0.901458	0.901458	0.482485	-0.625968	0.898409	0.895690	0.460579	-0.604129	0.893343	0.888395	0.449695	-0.593266	0.888705	0.882217	0.444237	-0.587806	0.885245	0.877616	0.440872	-0.584417	0.882799	0.874308	
0.860024	-1.139976	0.878302	0.878302	0.413281	-0.694484	0.878062	0.873032	0.390767	-0.672776	0.875257	0.866014	0.379471	-0.661981	0.872215	0.860044	0.373765	-0.656575	0.869893	0.855550	0.370250	-0.653223	0.868255	0.852272	
0.797259	-1.202741	0.842676	0.842676	0.349069	-0.757813	0.845099	0.838432	0.325332	-0.736569	0.844728	0.832311	0.313244	-0.726143	0.843462	0.827018	0.306989	-0.720961	0.842399	0.822977	0.303098	-0.717728	0.841633	0.819976	
0.740951	-1.259049	0.797488	0.797488	0.291299	-0.814946	0.801830	0.794276	0.266060	-0.794614	0.803587	0.789316	0.252878	-0.784852	0.803932	0.784942	0.245910	-0.780145	0.804006	0.781550	0.241570	-0.777237	0.804005	0.778978	
0.691128	-1.308872	0.745209	0.745209	0.240414	-0.865612	0.750586	0.742829	0.213684	-0.846399	0.753851	0.739023	0.199417	-0.837565	0.755383	0.735610	0.191708	-0.833497	0.756276	0.732923	0.186891	-0.831007	0.756800	0.730840	
0.647422	-1.352578	0.687702	0.687702	0.196376	-0.910141	0.693356	0.685948	0.168686	-0.892204	0.697406	0.683143	0.153641	-0.884410	0.699571	0.680608	0.145469	-0.881127	0.700867	0.678586	0.140417	-0.879198	0.701615	0.676978	
0.609344	-1.390656	0.626314	0.626314	0.158766	-0.948956	0.631680	0.625033	0.130882	-0.932226	0.635845	0.623033	0.115725	-0.925518	0.638096	0.621230	0.107554	-0.923033	0.639392	0.619779	0.102572	-0.921662	0.640089	0.618590	
0.576419	-1.423581	0.562009	0.562009	0.127202	-0.982601	0.566710	0.561095	0.100237	-0.967052	0.570459	0.559717	0.085834	-0.961358	0.572367	0.558488	0.078339	-0.959677	0.573374	0.557495	0.073913	-0.958906	0.573844	0.556649	
0.548225	-1.451775	0.495490	0.495490	0.101208	-1.011452	0.499300	0.494863	0.076309	-0.996921	0.502289	0.493952	0.063654	-0.992164	0.503621	0.493153	0.057473	-0.991194	0.504220	0.492508	0.053963	-0.990939	0.504417	0.491928	
0.524412	-1.475588	0.427276	0.427276	0.080436	-1.035906	0.430108	0.426873	0.058859	-1.022330	0.432197	0.426303	0.048801	-1.018371	0.432935	0.425813	0.044459	-1.018049	0.433177	0.425420	0.042171	-1.018296	0.433165	0.425033	
0.504694	-1.495306	0.357767	0.357767	0.064411	-1.056183	0.359653	0.357529	0.047122	-1.043384	0.360903	0.357200	0.040214	-1.040116	0.361197	0.356923	0.037874	-1.040316	0.361227	0.356701	0.036792	-1.040946	0.361112	0.356448	
0.488843	-1.511157	0.287274	0.287274	0.052693	-1.072544	0.288358	0.287150	0.040331	-1.060446	0.288971	0.286981	0.036603	-1.057724	0.289032	0.286842	0.036131	-1.058369	0.288990	0.286731	0.036133	-1.059352	0.288856	0.286563	
0.476685	-1.523315	0.216050	0.216050	0.044636	-1.085096	0.216550	0.215997	0.037088	-1.073506	0.216782	0.215926	0.036131	-1.071224	0.216770	0.215868	0.037104	-1.072188	0.216732	0.215821	0.037867	-1.073399	0.216614	0.215704	
0.468090	-1.531910	0.144308	0.144308	0.039616	-1.094005	0.144466	0.144292	0.036163	-1.082831	0.144525	0.144271	0.037223	-1.080847	0.144513	0.144254	0.039209	-1.082057	0.144497	0.144240	0.040500	-1.083471	0.144394	0.144148	
0.462967	-1.537033	0.072235	0.072235	0.036933	-1.099300	0.072256	0.072233	0.036131	-1.088335	0.072262	0.072231	0.038402	-1.086545	0.072260	0.072228	0.040943	-1.087880	0.072256	0.072225	0.042482	-1.089376	0.072160	0.072142	
0.461266	-1.538734	0.000000	0.000000	0.036131	-1.101077	0.000000	0.000000	0.036276	-1.090218	0.000000	0.000000	0.038933	-1.088480	-0.000000	-0.000000	0.041669	-1.089875	-0.000002	-0.000001	0.043315	-1.091429	-0.000096	-0.000083	
0.462967	-1.537033	-0.072235	-0.072235	0.036933	-1.099300	-0.072256	-0.072233	0.036131	-1.088335	-0.072262	-0.072231	0.038402	-1.086545	-0.072260	-0.072228	0.040943	-1.087880	-0.072260	-0.072228	0.042481	-1.089377	-0.072353	-0.072309	
0.468090	-1.531910	-0.144308	-0.144308	0.039616	-1.094005	-0.144466	-0.144292	0.036163	-1.082831	-0.144525	-0.144271	0.037223	-1.080847	-0.144513	-0.144254	0.039209	-1.082057	-0.144501	-0.144243	0.040499	-1.083473	-0.144587	-0.144314	
0.476685	-1.523315	-0.216050	-0.216050	0.044636	-1.085096	-0.216550	-0.215997	0.037088	-1.073506	-0.216782	-0.215926	0.036131	-1.071224	-0.216770	-0.215868	0.037104	-1.072188	-0.216737	-0.215824	0.037864	-1.073402	-0.216806	-0.215870	
0.488843	-1.511157	-0.287274	-0.287274	0.052693	-1.072544	-0.288358	-0.287150	0.040331	-1.060446	-0.288971	-0.286981	0.036603	-1.057724	-0.289032	-0.286842	0.036131	-1.058370	-0.288994	-0.286734	0.036129	-1.059356	-0.289049	-0.286730	
0.504694	-1.495306	-0.357767	-0.357767	0.064411	-1.056183	-0.359653	-0.357529	0.047122	-1.043384	-0.360903	-0.357200	0.040214	-1.040116	-0.361197	-0.356923	0.037873	-1.040316	-0.361231	-0.356704	0.036787	-1.040950	-0.361305	-0.356615	
0.524412	-1.475588	-0.427276	-0.427276	0.080436	-1.035906	-0.430108	-0.426873	0.058859	-1.022330	-0.432197	-0.426303	0.048801	-1.018371	-0.432935	-0.425813	0.044459	-1.018049	-0.433181	-0.425423	0.042165	-1.018301	-0.433358	-0.425200	
0.548225	-1.451775	-0.495490	-0.495490	0.101208	-1.011452	-0.499300	-0.494863	0.076309	-0.996921	-0.502289	-0.493952	0.063654	-0.992164	-0.503621	-0.493153	0.057472	-0.991194	-0.504224	-0.492511	0.053956	-0.990945	-0.504610	-0.492095	
0.576419	-1.423581	-0.562009	-0.562009	0.127202	-0.982601	-0.566710	-0.561095	0.100237	-0.967052	-0.570459	-0.559717	0.085834	-0.961358	-0.572367	-0.558488	0.078339	-0.959677	-0.573378	-0.557498	0.073905	-0.958914	-0.574037	-0.556817	
0.609344	-1.390656	-0.626314	-0.626314	0.158766	-0.948956	-0.631680	-0.625033	0.130882	-0.932226	-0.635845	-0.623033	0.115725	-0.925518	-0.638096	-0.621230	0.107554	-0.923034	-0.639397	-0.619782	0.102564	-0.921670	-0.640283	-0.618758	
0.647422	-1.352578	-0.687702	-0.687702	0.196376	-0.910141	-0.693356	-0.685948	0.168686	-0.892204	-0.697406	-0.683143	0.153641	-0.884410	-0.699571	-0.680608	0.145468	-0.881127	-0.700871	-0.678589	0.140408	-0.879207	-0.701809	-0.677147	
0.691128	-1.308872	-0.745209	-0.745209	0.240414	-0.865612	-0.750586	-0.742829	0.213684	-0.846399	-0.753851	-0.739023	0.199417	-0.837565	-0.755383	-0.735610	0.191708	-0.833497	-0.756280	-0.732926	0.186882	-0.831017	-0.756995	-0.731010	
0.740951	-1.259049	-0.797488	-0.797488	0.291299	-0.814946	-0.801830	-0.794276	0.266060	-0.794614	-0.803587	-0.789316	0.252878	-0.784852	-0.803932	-0.784942	0.245910	-0.780146	-0.804010	-0.781553	0.241559	-0.777247	-0.804200	-0.779149	
0.797259	-1.202741	-0.842676	-0.842676	0.349069	-0.757813	-0.845099	-0.838432	0.325332	-0.736569	-0.844728	-0.832311	0.313244	-0.726144	-0.843462	-0.827018	0.306989	-0.720961	-0.842403	-0.822981	0.303087	-0.717739	-0.841829	-0.820147	
0.860024	-1.139976	-0.878302	-0.878302	0.413281	-0.694484	-0.878062	-0.873032	0.390767	-0.672776	-0.875257	-0.866014	0.379471	-0.661981	-0.872216	-0.860044	0.373764	-0.656576	-0.869897	-0.855554	0.370238	-0.653234	-0.868452	-0.852444	
0.928343	-1.071657	-0.901458	-0.901458	0.482485	-0.625968	-0.898409	-0.895690	0.460579	-0.604129	-0.893343	-0.888395	0.449695	-0.593266	-0.888705	-0.882217	0.444236	-0.587807	-0.885249	-0.877619	0.440861	-0.584428	-0.882997	-0.874481	
1.000000	-1.000000	-0.909539	-0.909539	0.554379	-0.554379	-0.904449	-0.904449	0.532631	-0.532631	-0.897791	-0.897791	0.521806	-0.521806	-0.892050	-0.892050	0.516400	-0.516401	-0.887794	-0.887794	0.513071	-0.513083	-0.884952	-0.884940	
1.071657	-0.928343	-0.901458	-0.901458	0.625968	-0.482485	-0.895690	-0.898409	0.604129	-0.460579	-0.888395	-0.893343	0.593266	-0.449695	-0.882217	-0.888705	0.587806	-0.444237	-0.877619	-0.885249	0.584417	-0.440872	-0.874494	-0.882985	
1.139976	-0.860024	-0.878302	-0.878302	0.694484	-0.413281	-0.873032	-0.878062	0.672776	-0.390767	-0.866014	-0.875257	0.661981	-0.379471	-0.860044	-0.872216	0.656575	-0.373765	-0.855554	-0.869897	0.653223	-0.370250	-0.852458	-0.868442	
1.202741	-0.797259	-0.842676	-0.842676	0.757813	-0.349069	-0.838432	-0.845099	0.736569	-0.325332	-0.832311	-0.844728	0.726144	-0.313244	-0.827018	-0.843462	0.720961	-0.306989	-0.822981	-0.842403	0.717728	-0.303098	-0.820163	-0.841819	
1.259049	-0.740951	-0.797488	-0.797488	0.814946	-0.291299	-0.794276	-0.801830	0.794614	-0.266060	-0.789316	-0.803587	0.784852	-0.252878	-0.784942	-0.803932	0.780145	-0.245910	-0.781553	-0.804009	0.777237	-0.241570	-0.779165	-0.804191	
1.308872	-0.691128	-0.745209	-0.745209	0.865612	-0.240414	-0.742829	-0.750586	0.846399	-0.213684	-0.739023	-0.753851	0.837565	-0.199417	-0.735610	-0.755383	0.833497	-0.191708	-0.732927	-0.756280	0.831008	-0.186891	-0.731026	-0.756987	
1.352578	-0.647422	-0.687702	-0.687702	0.910141	-0.196376	-0.685948	-0.693356	0.892204	-0.168686	-0.683143	-0.697406	0.884410	-0.153641	-0.680608	-0.699571	0.881127	-0.145469	-0.678589	-0.700871	0.879198	-0.140417	-0.677164	-0.701801	
1.390656	-0.609344	-0.626314	-0.626314	0.948956	-0.158766	-0.625033	-0.631680	0.932226	-0.130882	-0.623033	-0.635845	0.925518	-0.115725	-0.621230	-0.638096	0.923033	-0.107554	-0.619783	-0.639396	0.921662	-0.102572	-0.618776	-0.640276	
1.423581	-0.576419	-0.562009	-0.562009	0.982601	-0.127202	-0.561095	-0.566710	0.967052	-0.100237	-0.559717	-0.570459	0.961358	-0.085834	-0.558488	-0.572367	0.959677	-0.078339	-0.557499	-0.573378	0.958906	-0.073913	-0.556836	-0.574030	
1.451775	-0.548225	-0.495490	-0.495490	1.011452	-0.101208	-0.494863	-0.499300	0.996921	-0.076309	-0.493952	-0.502289	0.992164	-0.063654	-0.493153	-0.503621	0.991194	-0.057473	-0.492512	-0.504224	0.990939	-0.053963	-0.492114	-0.504604	
1.475588	-0.524412	-0.427276	-0.427276	1.035906	-0.080436	-0.426873	-0.430108	1.022330	-0.058859	-0.426303	-0.432197	1.018371	-0.048801	-0.425813	-0.432935	1.018049	-0.044459	-0.425424	-0.433181	1.018296	-0.042171	-0.425219	-0.433351	
1.495306	-0.504694	-0.357767	-0.357767	1.056183	-0.064411	-0.357529	-0.359653	1.043384	-0.047122	-0.357200	-0.360903	1.040116	-0.040214	-0.356923	-0.361197	1.040316	-0.037874	-0.356705	-0.361230	1.040946	-0.036792	-0.356634	-0.361299	
1.511157	-0.488843	-0.287274	-0.287274	1.072544	-0.052693	-0.287150	-0.288358	1.060446	-0.040331	-0.286981	-0.288971	1.057724	-0.036603	-0.286842	-0.289032	1.058369	-0.036131	-0.286734	-0.288994	1.059352	-0.036133	-0.286750	-0.289043	
1.523315	-0.476685	-0.216050	-0.216050	1.085096	-0.044636	-0.215997	-0.216550	1.073506	-0.037088	-0.215926	-0.216782	1.071224	-0.036131	-0.215868	-0.216770	1.072188	-0.037104	-0.215824	-0.216736	1.073399	-0.037867	-0.215890	-0.216800	
1.531910	-0.468090	-0.144308	-0.144308	1.094005	-0.039616	-0.144292	-0.144466	1.082831	-0.036163	-0.144271	-0.144525	1.080847	-0.037223	-0.144254	-0.144513	1.082057	-0.039209	-0.144243	-0.144501	1.083471	-0.040500	-0.144334	-0.144580	
1.537033	-0.462967	-0.072235	-0.072235	1.099300	-0.036933	-0.072233	-0.072256	1.088335	-0.036131	-0.072231	-0.072262	1.086545	-0.038402	-0.072228	-0.072260	1.087880	-0.040943	-0.072229	-0.072260	1.089376	-0.042482	-0.072329	-0.072347	
1.538734	-0.461266	-0.000000	-0.000000	1.101077	-0.036131	-0.000000	0.000000	1.090218	-0.036276	0.000000	0.000000	1.088480	-0.038933	-0.000000	-0.000000	1.089875	-0.041669	-0.000002	-0.000002	1.091429	-0.043315	-0.000103	-0.000090	
1.537033	-0.462967	0.072235	0.072235	1.099300	-0.036933	0.072233	0.072256	1.088335	-0.036131	0.072231	0.072262	1.086545	-0.038402	0.072228	0.072260	1.087880	-0.040943	0.072224	0.072256	1.089377	-0.042481	0.072122	0.072167	
1.531910	-0.468090	0.144308	0.144308	1.094005	-0.039616	0.144292	0.144466	1.082831	-0.036163	0.144271	0.144525	1.080847	-0.037223	0.144254	0.144513	1.082057	-0.039209	0.144239	0.144497	1.083473	-0.040499	0.144128	0.144400	
1.523315	-0.476685	0.216050	0.216050	1.085096	-0.044636	0.215997	0.216550	1.073506	-0.037088	0.215926	0.216782	1.071224	-0.036131	0.215868	0.216770	1.072188	-0.037104	0.215820	0.216733	1.073402	-0.037864	0.215684	0.216620	
1.511157	-0.488843	0.287274	0.287274	1.072544	-0.052693	0.287150	0.288358	1.060446	-0.040331	0.286981	0.288971	1.057724	-0.036603	0.286842	0.289032	1.058370	-0.036131	0.286730	0.288990	1.059356	-0.036129	0.286544	0.288862	
1.495306	-0.504694	0.357767	0.357767	1.056183	-0.064411	0.357529	0.359653	1.043384	-0.047122	0.357200	0.360903	1.040116	-0.040214	0.356923	0.361197	1.040316	-0.037873	0.356700	0.361227	1.040950	-0.036787	0.356428	0.361119	
1.475588	-0.524412	0.427276	0.427276	1.035906	-0.080436	0.426873	0.430108	1.022330	-0.058859	0.426303	0.432197	1.018371	-0.048801	0.425813	0.432935	1.018049	-0.044459	0.425419	0.433177	1.018301	-0.042165	0.425014	0.433171	
1.451775	-0.548225	0.495490	0.495490	1.011452	-0.101208	0.494863	0.499300	0.996921	-0.076309	0.493952	0.502289	0.992164	-0.063654	0.493153	0.503621	0.991194	-0.057472	0.492508	0.504221	0.990945	-0.053956	0.491909	0.504424	
1.423581	-0.576419	0.562009	0.562009	0.982601	-0.127202	0.561095	0.566710	0.967052	-0.100237	0.559717	0.570459	0.961358	-0.085834	0.558488	0.572367	0.959677	-0.078339	0.557494	0.573375	0.958913	-0.073905	0.556631	0.573850	
1.390656	-0.609344	0.626314	0.626314	0.948956	-0.158766	0.625033	0.631680	0.932226	-0.130882	0.623033	0.635845	0.925518	-0.115725	0.621230	0.638096	0.923034	-0.107554	0.619778	0.639393	0.921670	-0.102564	0.618572	0.640097	
1.352578	-0.647422	0.687702	0.687702	0.910141	-0.196376	0.685948	0.693356	0.892204	-0.168686	0.683143	0.697406	0.884410	-0.153641	0.680608	0.699571	0.881127	-0.145468	0.678585	0.700867	0.879207	-0.140408	0.676960	0.701622	
1.308872	-0.691128	0.745209	0.745209	0.865612	-0.240414	0.742829	0.750586	0.846399	-0.213684	0.739023	0.753851	0.837565	-0.199417	0.735610	0.755383	0.833497	-0.191708	0.732922	0.756276	0.831017	-0.186882	0.730823	0.756808	
1.259049	-0.740951	0.797488	0.797488	0.814946	-0.291299	0.794276	0.801830	0.794614	-0.266060	0.789316	0.803587	0.784852	-0.252878	0.784942	0.803932	0.780146	-0.245910	0.781549	0.804006	0.777247	-0.241559	0.778962	0.804014	
1.202741	-0.797259	0.842676	0.842676	0.757813	-0.349069	0.838432	0.845099	0.736569	-0.325332	0.832311	0.844728	0.726144	-0.313244	0.827018	0.843462	0.720961	-0.306989	0.822977	0.842399	0.717739	-0.303087	0.819961	0.841643	
1.139976	-0.860024	0.878302	0.878302	0.694484	-0.413281	0.873032	0.878062	0.672776	-0.390767	0.866014	0.875257	0.661981	-0.379471	0.860044	0.872215	0.656576	-0.373764	0.855550	0.869893	0.653234	-0.370238	0.852257	0.868266	
1.071657	-0.928343	0.901458	0.901458	0.625968	-0.482485	0.895690	0.898409	0.604129	-0.460579	0.888395	0.893343	0.593266	-0.449695	0.882217	0.888705	0.587807	-0.444236	0.877615	0.885245	0.584428	-0.440861	0.874295	0.882811	
1.000000	-1.000000	0.909539	0.909539	0.554379	-0.554379	0.904449	0.904449	0.532631	-0.532631	0.897791	0.897791	0.521806	-0.521806	0.892050	0.892050	0.516401	-0.516400	0.887790	0.887791	0.513082	-0.513071	0.884754	0.884766	


==> figs/extenImp.dat <==
x1t=0		x2t=0		y1t=0		y2t=0		x1t=4		x2t=4		y1t=4		y2t=4		x1t=8		x2t=8		y1t=8		y2t=8		x1t=12		x2t=12		y1t=12		y2t=12		x1t=16		x2t=16		y1t=16		y2t=16		x1t=20		x2t=20		y1t=20		y2t=20		
1.000000	-1.000000	0.909539	0.909539	0.552346	-0.552346	0.904400	0.904400	0.518677	-0.518716	0.897700	0.897884	0.505040	-0.501788	0.890516	0.893617	0.516857	-0.471628	0.867410	0.907803	0.698450	-0.193205	0.635962	1.074572	
0.928343	-1.071657	0.901458	0.901458	0.480464	-0.623947	0.898374	0.895633	0.446665	-0.590255	0.893244	0.888492	0.432953	-0.573299	0.887292	0.883937	0.444693	-0.543328	0.866771	0.899570	0.628921	-0.264539	0.655675	1.086158	
0.860024	-1.139976	0.878302	0.878302	0.411240	-0.692450	0.878044	0.872973	0.376813	-0.658863	0.875152	0.866114	0.362668	-0.642028	0.870923	0.861904	0.373792	-0.612624	0.853289	0.879368	0.557005	-0.336818	0.662827	1.085760	
0.797259	-1.202741	0.842676	0.842676	0.347031	-0.755793	0.845099	0.838376	0.311417	-0.722697	0.844624	0.832411	0.296416	-0.706286	0.842294	0.829004	0.306354	-0.677901	0.827569	0.848526	0.484953	-0.408166	0.657180	1.074120	
0.740951	-1.259049	0.797488	0.797488	0.289232	-0.812920	0.801850	0.794227	0.252098	-0.780700	0.803488	0.789415	0.235937	-0.765042	0.802886	0.787036	0.244233	-0.738114	0.790804	0.808671	0.414957	-0.477136	0.639177	1.052413	
0.691128	-1.308872	0.745209	0.745209	0.238343	-0.863608	0.750624	0.742789	0.199750	-0.832523	0.753765	0.739118	0.182397	-0.817873	0.754457	0.737797	0.188831	-0.792758	0.744522	0.761448	0.348929	-0.542751	0.609774	1.022020	
0.647422	-1.352578	0.687702	0.687702	0.194273	-0.908135	0.693407	0.685917	0.154693	-0.878285	0.697333	0.683236	0.136459	-0.864781	0.698751	0.682873	0.141106	-0.841727	0.690347	0.708352	0.288411	-0.604462	0.570254	0.984305	
0.609344	-1.390656	0.626314	0.626314	0.156660	-0.946976	0.631741	0.625009	0.116909	-0.918344	0.635786	0.623123	0.098434	-0.906018	0.637363	0.623563	0.101653	-0.885165	0.629876	0.650632	0.234569	-0.662018	0.522027	0.940505	
0.576419	-1.423581	0.562009	0.562009	0.125074	-0.980621	0.566775	0.561078	0.086210	-0.953125	0.570405	0.559804	0.068385	-0.941930	0.571693	0.560879	0.070737	-0.923332	0.564617	0.589295	0.188196	-0.715372	0.466577	0.891664	
0.548225	-1.451775	0.495490	0.495490	0.099097	-1.009497	0.499363	0.494852	0.062328	-0.983030	0.502233	0.494037	0.046145	-0.972873	0.502975	0.495594	0.048253	-0.956522	0.495985	0.525123	0.149611	-0.764573	0.405439	0.838642	
0.524412	-1.475588	0.427276	0.427276	0.078335	-1.033949	0.430163	0.426866	0.044878	-1.008393	0.432129	0.426386	0.031221	-0.999159	0.432295	0.428298	0.033562	-0.985013	0.425259	0.458729	0.118431	-0.809717	0.340200	0.782121	
0.504694	-1.495306	0.357767	0.357767	0.062375	-1.054249	0.359696	0.357525	0.033256	-1.029483	0.360820	0.357281	0.022641	-1.021050	0.360556	0.359443	0.025371	-1.009042	0.353474	0.390590	0.093398	-0.850904	0.272343	0.722656	
0.488843	-1.511157	0.287274	0.287274	0.050729	-1.070606	0.288385	0.287147	0.026502	-1.046501	0.288877	0.287062	0.018919	-1.038745	0.288389	0.289392	0.021838	-1.028800	0.281295	0.321093	0.072601	-0.888222	0.203057	0.660686	
0.476685	-1.523315	0.216050	0.216050	0.042796	-1.083178	0.216563	0.215996	0.023323	-1.059597	0.216683	0.216005	0.018293	-1.052397	0.216125	0.218440	0.020977	-1.044436	0.209032	0.250551	0.053992	-0.921732	0.133143	0.596580	
0.468090	-1.531910	0.144308	0.144308	0.037874	-1.092080	0.144470	0.144292	0.022306	-1.068879	0.144423	0.144351	0.019095	-1.062113	0.143861	0.146844	0.021058	-1.056053	0.136763	0.179238	0.035841	-0.951476	0.063108	0.530639	
0.462967	-1.537033	0.072235	0.072235	0.035272	-1.097391	0.072256	0.072233	0.022225	-1.074421	0.072160	0.072309	0.020043	-1.067967	0.071603	0.074828	0.020835	-1.063725	0.064499	0.107392	0.016929	-0.977464	-0.006727	0.463133	
0.461266	-1.538734	0.000000	0.000000	0.034469	-1.099156	0.000000	-0.000000	0.022287	-1.076262	-0.000103	0.000079	0.020353	-1.070001	-0.000658	0.002603	0.019581	-1.067488	-0.007753	0.035237	-0.003444	-0.999684	-0.076149	0.394292	
0.462967	-1.537033	-0.072235	-0.072235	0.035272	-1.097391	-0.072256	-0.072233	0.022229	-1.074418	-0.072365	-0.072152	0.019769	-1.068228	-0.072917	-0.069629	0.017060	-1.067353	-0.079970	-0.037017	-0.025491	-1.018091	-0.145064	0.324338	
0.468090	-1.531910	-0.144308	-0.144308	0.037874	-1.092080	-0.144470	-0.144292	0.022312	-1.068873	-0.144630	-0.144192	0.018547	-1.062633	-0.145172	-0.141665	0.013509	-1.063300	-0.152149	-0.109156	-0.048909	-1.032619	-0.213531	0.253475	
0.476685	-1.523315	-0.216050	-0.216050	0.042796	-1.083178	-0.216563	-0.215996	0.023332	-1.059588	-0.216888	-0.215847	0.017474	-1.053175	-0.217432	-0.213296	0.009667	-1.055282	-0.224316	-0.180964	-0.072813	-1.043165	-0.281838	0.181914	
0.488843	-1.511157	-0.287274	-0.287274	0.050729	-1.070606	-0.288385	-0.287147	0.026512	-1.046488	-0.289083	-0.286902	0.017832	-1.039780	-0.289699	-0.284296	0.006801	-1.043215	-0.296531	-0.252201	-0.095712	-1.049592	-0.350485	0.109864	
0.504694	-1.495306	-0.357767	-0.357767	0.062375	-1.054249	-0.359696	-0.357525	0.033270	-1.029468	-0.361025	-0.357122	0.021293	-1.022338	-0.361878	-0.354411	0.006668	-1.026983	-0.368796	-0.322606	-0.115672	-1.051721	-0.420034	0.037563	
0.524412	-1.475588	-0.427276	-0.427276	0.078335	-1.033949	-0.430163	-0.426866	0.044896	-1.008375	-0.432335	-0.426225	0.029618	-1.000697	-0.433648	-0.423344	0.011271	-1.006422	-0.440903	-0.391869	-0.130643	-1.049324	-0.490805	-0.034730	
0.548225	-1.451775	-0.495490	-0.495490	0.099097	-1.009497	-0.499363	-0.494852	0.062348	-0.983008	-0.502437	-0.493875	0.044294	-0.974654	-0.504380	-0.490736	0.022457	-0.981326	-0.512269	-0.459619	-0.138795	-1.042115	-0.562666	-0.106699	
0.576419	-1.423581	-0.562009	-0.562009	0.125074	-0.980621	-0.566775	-0.561078	0.086234	-0.953101	-0.570609	-0.559641	0.066292	-0.943949	-0.573176	-0.556132	0.041529	-0.951434	-0.581929	-0.525390	-0.138682	-1.029746	-0.634970	-0.177962	
0.609344	-1.390656	-0.626314	-0.626314	0.156660	-0.946976	-0.631741	-0.625009	0.116937	-0.918317	-0.635987	-0.622959	0.096109	-0.908265	-0.638952	-0.618946	0.069164	-0.916441	-0.648644	-0.588592	-0.129319	-1.011800	-0.706655	-0.248023	
0.647422	-1.352578	-0.687702	-0.687702	0.194273	-0.908135	-0.693407	-0.685917	0.154724	-0.878255	-0.697534	-0.683069	0.133915	-0.867245	-0.700476	-0.678407	0.105535	-0.876016	-0.711019	-0.648458	-0.110174	-0.987809	-0.776358	-0.316249	
0.691128	-1.308872	-0.745209	-0.745209	0.238343	-0.863608	-0.750624	-0.742789	0.199783	-0.832491	-0.753962	-0.738950	0.179651	-0.820540	-0.756346	-0.733503	0.150454	-0.829850	-0.767541	-0.704008	-0.081124	-0.957278	-0.842544	-0.381802	
0.740951	-1.259049	-0.797488	-0.797488	0.289232	-0.812920	-0.801850	-0.794227	0.252133	-0.780665	-0.803684	-0.789243	0.233014	-0.767892	-0.804971	-0.782937	0.203408	-0.777733	-0.816606	-0.754003	-0.042370	-0.919749	-0.903549	-0.443610	
0.797259	-1.202741	-0.842676	-0.842676	0.347031	-0.755793	-0.845099	-0.838376	0.311453	-0.722660	-0.844816	-0.832237	0.293347	-0.709293	-0.844601	-0.825124	0.263531	-0.719692	-0.856550	-0.796960	0.005566	-0.874903	-0.957636	-0.500320	
0.860024	-1.139976	-0.878302	-0.878302	0.411240	-0.692450	-0.878044	-0.872973	0.376851	-0.658825	-0.875342	-0.865937	0.359492	-0.645159	-0.873479	-0.858265	0.329520	-0.656137	-0.885788	-0.831209	0.061783	-0.822707	-1.003049	-0.550337	
0.928343	-1.071657	-0.901458	-0.901458	0.480464	-0.623947	-0.898374	-0.895633	0.446704	-0.590216	-0.893430	-0.888313	0.429713	-0.576514	-0.890112	-0.880558	0.399601	-0.588015	-0.903023	-0.855074	0.124926	-0.763565	-1.038195	-0.591891	
1.000000	-1.000000	-0.909539	-0.909539	0.552346	-0.552346	-0.904400	-0.904400	0.518716	-0.518677	-0.897884	-0.897700	0.501788	-0.505040	-0.893611	-0.890510	0.471627	-0.516857	-0.907522	-0.867129	0.193205	-0.698450	-1.061861	-0.623252	
1.071657	-0.928343	-0.901458	-0.901458	0.623947	-0.480464	-0.895633	-0.898374	0.590255	-0.446665	-0.888492	-0.893244	0.573299	-0.432953	-0.883930	-0.887286	0.543328	-0.444693	-0.899290	-0.866491	0.264539	-0.628921	-1.073447	-0.642964	
1.139976	-0.860024	-0.878302	-0.878302	0.692450	-0.411240	-0.872973	-0.878044	0.658863	-0.376812	-0.866114	-0.875152	0.642028	-0.362668	-0.861898	-0.870917	0.612624	-0.373792	-0.879088	-0.853008	0.336818	-0.557005	-1.073049	-0.650116	
1.202741	-0.797259	-0.842676	-0.842676	0.755793	-0.347031	-0.838376	-0.845099	0.722697	-0.311417	-0.832410	-0.844624	0.706286	-0.296416	-0.828998	-0.842287	0.677901	-0.306353	-0.848245	-0.827288	0.408166	-0.484953	-1.061409	-0.644469	
1.259049	-0.740951	-0.797488	-0.797488	0.812920	-0.289232	-0.794227	-0.801850	0.780700	-0.252098	-0.789415	-0.803488	0.765042	-0.235937	-0.787030	-0.802880	0.738114	-0.244233	-0.808390	-0.790523	0.477135	-0.414956	-1.039703	-0.626466	
1.308872	-0.691128	-0.745209	-0.745209	0.863608	-0.238343	-0.742789	-0.750624	0.832523	-0.199750	-0.739118	-0.753765	0.817873	-0.182397	-0.737790	-0.754451	0.792758	-0.188831	-0.761167	-0.744241	0.542751	-0.348929	-1.009310	-0.597064	
1.352578	-0.647422	-0.687702	-0.687702	0.908135	-0.194273	-0.685917	-0.693407	0.878285	-0.154693	-0.683236	-0.697333	0.864781	-0.136459	-0.682867	-0.698745	0.841727	-0.141106	-0.708071	-0.690066	0.604461	-0.288411	-0.971594	-0.557543	
1.390656	-0.609344	-0.626314	-0.626314	0.946976	-0.156660	-0.625009	-0.631741	0.918344	-0.116909	-0.623123	-0.635785	0.906018	-0.098434	-0.623556	-0.637357	0.885165	-0.101653	-0.650351	-0.629595	0.662018	-0.234568	-0.927794	-0.509316	
1.423581	-0.576419	-0.562009	-0.562009	0.980621	-0.125074	-0.561078	-0.566775	0.953125	-0.086210	-0.559804	-0.570405	0.941930	-0.068385	-0.560873	-0.571687	0.923331	-0.070737	-0.589014	-0.564336	0.715372	-0.188195	-0.878954	-0.453866	
1.451775	-0.548225	-0.495490	-0.495490	1.009497	-0.099097	-0.494852	-0.499363	0.983030	-0.062328	-0.494037	-0.502233	0.972873	-0.046145	-0.495588	-0.502969	0.956522	-0.048253	-0.524842	-0.495704	0.764572	-0.149611	-0.825931	-0.392729	
1.475588	-0.524412	-0.427276	-0.427276	1.033949	-0.078335	-0.426866	-0.430163	1.008393	-0.044878	-0.426386	-0.432129	0.999159	-0.031221	-0.428292	-0.432289	0.985012	-0.033562	-0.458448	-0.424978	0.809717	-0.118430	-0.769410	-0.327489	
1.495306	-0.504694	-0.357767	-0.357767	1.054249	-0.062375	-0.357525	-0.359696	1.029483	-0.033256	-0.357281	-0.360820	1.021050	-0.022641	-0.359437	-0.360550	1.009042	-0.025371	-0.390309	-0.353193	0.850904	-0.093398	-0.709945	-0.259632	
1.511157	-0.488843	-0.287274	-0.287274	1.070606	-0.050729	-0.287147	-0.288385	1.046501	-0.026502	-0.287062	-0.288877	1.038745	-0.018919	-0.289386	-0.288383	1.028800	-0.021838	-0.320812	-0.281015	0.888221	-0.072601	-0.647975	-0.190347	
1.523315	-0.476685	-0.216050	-0.216050	1.083178	-0.042796	-0.215996	-0.216563	1.059597	-0.023323	-0.216005	-0.216682	1.052397	-0.018293	-0.218434	-0.216119	1.044436	-0.020977	-0.250270	-0.208751	0.921732	-0.053992	-0.583869	-0.120432	
1.531910	-0.468090	-0.144308	-0.144308	1.092080	-0.037874	-0.144292	-0.144470	1.068879	-0.022306	-0.144351	-0.144423	1.062113	-0.019095	-0.146838	-0.143855	1.056053	-0.021058	-0.178958	-0.136482	0.951476	-0.035841	-0.517929	-0.050397	
1.537033	-0.462967	-0.072235	-0.072235	1.097391	-0.035272	-0.072233	-0.072256	1.074421	-0.022225	-0.072309	-0.072159	1.067967	-0.020043	-0.074822	-0.071597	1.063725	-0.020835	-0.107112	-0.064218	0.977464	-0.016929	-0.450423	0.019437	
1.538734	-0.461266	-0.000000	-0.000000	1.099156	-0.034469	0.000000	-0.000000	1.076262	-0.022287	-0.000079	0.000103	1.070001	-0.020353	-0.002597	0.000665	1.067488	-0.019581	-0.034957	0.008034	0.999684	0.003444	-0.381581	0.088859	
1.537033	-0.462967	0.072235	0.072235	1.097391	-0.035272	0.072233	0.072256	1.074418	-0.022229	0.072152	0.072365	1.068228	-0.019769	0.069635	0.072924	1.067353	-0.017060	0.037298	0.080251	1.018091	0.025491	-0.311628	0.157775	
1.531910	-0.468090	0.144308	0.144308	1.092080	-0.037874	0.144292	0.144470	1.068873	-0.022312	0.144192	0.144630	1.062633	-0.018547	0.141671	0.145178	1.063300	-0.013509	0.109437	0.152430	1.032619	0.048909	-0.240764	0.226242	
1.523315	-0.476685	0.216050	0.216050	1.083178	-0.042796	0.215996	0.216563	1.059588	-0.023332	0.215847	0.216888	1.053175	-0.017474	0.213303	0.217438	1.055282	-0.009667	0.181244	0.224597	1.043165	0.072813	-0.169203	0.294549	
1.511157	-0.488843	0.287274	0.287274	1.070606	-0.050729	0.287147	0.288385	1.046488	-0.026512	0.286902	0.289083	1.039780	-0.017832	0.284302	0.289705	1.043215	-0.006801	0.252482	0.296812	1.049592	0.095712	-0.097154	0.363196	
1.495306	-0.504694	0.357767	0.357767	1.054249	-0.062375	0.357525	0.359696	1.029468	-0.033270	0.357122	0.361025	1.022338	-0.021293	0.354417	0.361884	1.026983	-0.006668	0.322887	0.369077	1.051721	0.115672	-0.024853	0.432745	
1.475588	-0.524412	0.427276	0.427276	1.033949	-0.078335	0.426866	0.430163	1.008375	-0.044896	0.426225	0.432335	1.000697	-0.029618	0.423350	0.433655	1.006422	-0.011271	0.392149	0.441184	1.049324	0.130643	0.047440	0.503516	
1.451775	-0.548225	0.495490	0.495490	1.009497	-0.099097	0.494852	0.499363	0.983008	-0.062348	0.493875	0.502437	0.974654	-0.044294	0.490742	0.504386	0.981326	-0.022457	0.459900	0.512550	1.042115	0.138794	0.119409	0.575376	
1.423581	-0.576419	0.562009	0.562009	0.980621	-0.125074	0.561078	0.566775	0.953101	-0.086234	0.559641	0.570609	0.943949	-0.066292	0.556138	0.573182	0.951434	-0.041529	0.525671	0.582210	1.029746	0.138682	0.190672	0.647680	
1.390656	-0.609344	0.626314	0.626314	0.946976	-0.156660	0.625009	0.631741	0.918317	-0.116937	0.622959	0.635987	0.908265	-0.096109	0.618953	0.638958	0.916441	-0.069164	0.588873	0.648925	1.011800	0.129318	0.260734	0.719366	
1.352578	-0.647422	0.687702	0.687702	0.908135	-0.194273	0.685917	0.693407	0.878255	-0.154724	0.683069	0.697534	0.867245	-0.133915	0.678413	0.700482	0.876017	-0.105536	0.648739	0.711299	0.987809	0.110174	0.328960	0.789069	
1.308872	-0.691128	0.745209	0.745209	0.863608	-0.238343	0.742789	0.750624	0.832491	-0.199783	0.738950	0.753962	0.820540	-0.179651	0.733509	0.756352	0.829850	-0.150454	0.704288	0.767821	0.957278	0.081124	0.394513	0.855254	
1.259049	-0.740951	0.797488	0.797488	0.812920	-0.289232	0.794227	0.801850	0.780666	-0.252133	0.789243	0.803684	0.767892	-0.233014	0.782943	0.804977	0.777733	-0.203408	0.754284	0.816887	0.919749	0.042369	0.456320	0.916260	
1.202741	-0.797259	0.842676	0.842676	0.755793	-0.347031	0.838376	0.845099	0.722660	-0.311454	0.832237	0.844816	0.709293	-0.293347	0.825130	0.844607	0.719692	-0.263531	0.797241	0.856831	0.874904	-0.005567	0.513031	0.970346	
1.139976	-0.860024	0.878302	0.878302	0.692450	-0.411240	0.872973	0.878044	0.658825	-0.376851	0.865937	0.875342	0.645159	-0.359492	0.858271	0.873485	0.656137	-0.329520	0.831490	0.886069	0.822707	-0.061784	0.563047	1.015759	
1.071657	-0.928343	0.901458	0.901458	0.623947	-0.480464	0.895633	0.898374	0.590216	-0.446704	0.888313	0.893430	0.576514	-0.429713	0.880564	0.890118	0.588015	-0.399602	0.855355	0.903304	0.763565	-0.124926	0.604601	1.050905	
1.000000	-1.000000	0.909539	0.909539	0.552346	-0.552346	0.904400	0.904400	0.518677	-0.518716	0.897700	0.897884	0.505040	-0.501788	0.890516	0.893617	0.516857	-0.471628	0.867410	0.907803	0.698450	-0.193205	0.635962	1.074572	


==> figs/exten_minsep_time.dat <==
x1 y1 x2 y2
0 9.225314e-01 0 9.225314e-01
1.250000e-02 9.089352e-01 1.250000e-02 9.084453e-01
2.500000e-02 8.955655e-01 2.500000e-02 8.947754e-01
3.750000e-02 8.824188e-01 3.750000e-02 8.815220e-01
5.000000e-02 8.694917e-01 5.000000e-02 8.685495e-01
6.250000e-02 8.567809e-01 6.250000e-02 8.558117e-01
7.500000e-02 8.442829e-01 7.500000e-02 8.432925e-01
8.750000e-02 8.319945e-01 8.750000e-02 8.309846e-01
1.000000e-01 8.199125e-01 1.000000e-01 8.188836e-01
1.125000e-01 8.080337e-01 1.125000e-01 8.069859e-01
1.250000e-01 7.963547e-01 1.250000e-01 7.952882e-01
1.375000e-01 7.848726e-01 1.375000e-01 7.837874e-01
1.500000e-01 7.735841e-01 1.500000e-01 7.724803e-01
1.625000e-01 7.624863e-01 1.625000e-01 7.613637e-01
1.750000e-01 7.515755e-01 1.750000e-01 7.504348e-01
1.875000e-01 7.408491e-01 1.875000e-01 7.396903e-01
2.000000e-01 7.303042e-01 2.000000e-01 7.291274e-01
2.125000e-01 7.199378e-01 2.125000e-01 7.187432e-01
2.250000e-01 7.097470e-01 2.250000e-01 7.085347e-01
2.375000e-01 6.997289e-01 2.375000e-01 6.984990e-01
2.500000e-01 6.898808e-01 2.500000e-01 6.886333e-01
2.625000e-01 6.801997e-01 2.625000e-01 6.789348e-01
2.750000e-01 6.706830e-01 2.750000e-01 6.694008e-01
2.875000e-01 6.613278e-01 2.875000e-01 6.600284e-01
3.000000e-01 6.521316e-01 3.000000e-01 6.508151e-01
3.125000e-01 6.430915e-01 3.125000e-01 6.417581e-01
3.250000e-01 6.342051e-01 3.250000e-01 6.328549e-01
3.375000e-01 6.254697e-01 3.375000e-01 6.241028e-01
3.500000e-01 6.168827e-01 3.500000e-01 6.154993e-01
3.625000e-01 6.084417e-01 3.625000e-01 6.070418e-01
3.750000e-01 6.001441e-01 3.750000e-01 5.987279e-01
3.875000e-01 5.919875e-01 3.875000e-01 5.905552e-01
4.000000e-01 5.839694e-01 4.000000e-01 5.825211e-01
4.125000e-01 5.760875e-01 4.125000e-01 5.746233e-01
4.250000e-01 5.683395e-01 4.250000e-01 5.668595e-01
4.375000e-01 5.607229e-01 4.375000e-01 5.592274e-01
4.500000e-01 5.532355e-01 4.500000e-01 5.517246e-01
4.625000e-01 5.458752e-01 4.625000e-01 5.443489e-01
4.750000e-01 5.386395e-01 4.750000e-01 5.370981e-01
4.875000e-01 5.315264e-01 4.875000e-01 5.299701e-01
5.000000e-01 5.245337e-01 5.000000e-01 5.229626e-01
5.125000e-01 5.176593e-01 5.125000e-01 5.160735e-01
5.250000e-01 5.109010e-01 5.250000e-01 5.093008e-01
5.375000e-01 5.042568e-01 5.375000e-01 5.026424e-01
5.500000e-01 4.977249e-01 5.500000e-01 4.960963e-01
5.625000e-01 4.913028e-01 5.625000e-01 4.896605e-01
5.750000e-01 4.849892e-01 5.750000e-01 4.833330e-01
5.875000e-01 4.787819e-01 5.875000e-01 4.771119e-01
6.000000e-01 4.726789e-01 6.000000e-01 4.709953e-01
6.125000e-01 4.666783e-01 6.125000e-01 4.649813e-01
6.250000e-01 4.607784e-01 6.250000e-01 4.590681e-01
6.375000e-01 4.549774e-01 6.375000e-01 4.532540e-01
6.500000e-01 4.492734e-01 6.500000e-01 4.475370e-01
6.625000e-01 4.436647e-01 6.625000e-01 4.419156e-01
6.750000e-01 4.381497e-01 6.750000e-01 4.363878e-01
6.875000e-01 4.327265e-01 6.875000e-01 4.309522e-01
7.000000e-01 4.273936e-01 7.000000e-01 4.256069e-01
7.125000e-01 4.221493e-01 7.125000e-01 4.203504e-01
7.250000e-01 4.169920e-01 7.250000e-01 4.151810e-01
7.375000e-01 4.119201e-01 7.375000e-01 4.100973e-01
7.500000e-01 4.069321e-01 7.500000e-01 4.050976e-01
7.625000e-01 4.020264e-01 7.625000e-01 4.001804e-01
7.750000e-01 3.972016e-01 7.750000e-01 3.953442e-01
7.875000e-01 3.924562e-01 7.875000e-01 3.905875e-01
8.000000e-01 3.877887e-01 8.000000e-01 3.859090e-01
8.125000e-01 3.831977e-01 8.125000e-01 3.813071e-01
8.250000e-01 3.786819e-01 8.250000e-01 3.767805e-01
8.375000e-01 3.742398e-01 8.375000e-01 3.723278e-01
8.500000e-01 3.698700e-01 8.500000e-01 3.679477e-01
8.625000e-01 3.655716e-01 8.625000e-01 3.636389e-01
8.750000e-01 3.613429e-01 8.750000e-01 3.594000e-01
8.875000e-01 3.571828e-01 8.875000e-01 3.552298e-01
9.000000e-01 3.530899e-01 9.000000e-01 3.511270e-01
9.125000e-01 3.490631e-01 9.125000e-01 3.470904e-01
9.250000e-01 3.451011e-01 9.250000e-01 3.431188e-01
9.375000e-01 3.412030e-01 9.375000e-01 3.392111e-01
9.500000e-01 3.373673e-01 9.500000e-01 3.353660e-01
9.625000e-01 3.335930e-01 9.625000e-01 3.315824e-01
9.750000e-01 3.298788e-01 9.750000e-01 3.278592e-01
9.875000e-01 3.262239e-01 9.875000e-01 3.241953e-01
1.000000e+00 3.226271e-01 1.000000e+00 3.205896e-01
1.012500e+00 3.190874e-01 1.012500e+00 3.170412e-01
1.025000e+00 3.156037e-01 1.025000e+00 3.135488e-01
1.037500e+00 3.121749e-01 1.037500e+00 3.101116e-01
1.050000e+00 3.088002e-01 1.050000e+00 3.067284e-01
1.062500e+00 3.054784e-01 1.062500e+00 3.033985e-01
1.075000e+00 3.022088e-01 1.075000e+00 3.001206e-01
1.087500e+00 2.989902e-01 1.087500e+00 2.968941e-01
1.100000e+00 2.958219e-01 1.100000e+00 2.937178e-01
1.112500e+00 2.927028e-01 1.112500e+00 2.905909e-01
1.125000e+00 2.896322e-01 1.125000e+00 2.875126e-01
1.137500e+00 2.866091e-01 1.137500e+00 2.844819e-01
1.150000e+00 2.836327e-01 1.150000e+00 2.814980e-01
1.162500e+00 2.807022e-01 1.162500e+00 2.785600e-01
1.175000e+00 2.778168e-01 1.175000e+00 2.756671e-01
1.187500e+00 2.749755e-01 1.187500e+00 2.728186e-01
1.200000e+00 2.721779e-01 1.200000e+00 2.700136e-01
1.212500e+00 2.694227e-01 1.212500e+00 2.672513e-01
1.225000e+00 2.667096e-01 1.225000e+00 2.645310e-01
1.237500e+00 2.640375e-01 1.237500e+00 2.618519e-01
1.250000e+00 2.614066e-01 1.250000e+00 2.592134e-01
1.262500e+00 2.588139e-01 1.262500e+00 2.566146e-01
1.275000e+00 2.562602e-01 1.275000e+00 2.540549e-01
1.287500e+00 2.537448e-01 1.287500e+00 2.515336e-01
1.300000e+00 2.512669e-01 1.300000e+00 2.490500e-01
1.312500e+00 2.488260e-01 1.312500e+00 2.466034e-01
1.325000e+00 2.464213e-01 1.325000e+00 2.441932e-01
1.337500e+00 2.440523e-01 1.337500e+00 2.418188e-01
1.350000e+00 2.417183e-01 1.350000e+00 2.394795e-01
1.362500e+00 2.394186e-01 1.362500e+00 2.371747e-01
1.375000e+00 2.371528e-01 1.375000e+00 2.349038e-01
1.387500e+00 2.349202e-01 1.387500e+00 2.326662e-01
1.400000e+00 2.327201e-01 1.400000e+00 2.304614e-01
1.412500e+00 2.305522e-01 1.412500e+00 2.282887e-01
1.425000e+00 2.284157e-01 1.425000e+00 2.261476e-01
1.437500e+00 2.263101e-01 1.437500e+00 2.240376e-01
1.450000e+00 2.242349e-01 1.450000e+00 2.219581e-01
1.462500e+00 2.221896e-01 1.462500e+00 2.199086e-01
1.475000e+00 2.201736e-01 1.475000e+00 2.178886e-01
1.487500e+00 2.181865e-01 1.487500e+00 2.158976e-01
1.500000e+00 2.162277e-01 1.500000e+00 2.139350e-01
1.512500e+00 2.142967e-01 1.512500e+00 2.120004e-01
1.525000e+00 2.123931e-01 1.525000e+00 2.100933e-01
1.537500e+00 2.105163e-01 1.537500e+00 2.082133e-01
1.550000e+00 2.086658e-01 1.550000e+00 2.063599e-01
1.562500e+00 2.068413e-01 1.562500e+00 2.045326e-01
1.575000e+00 2.050422e-01 1.575000e+00 2.027309e-01
1.587500e+00 2.032680e-01 1.587500e+00 2.009546e-01
1.600000e+00 2.015184e-01 1.600000e+00 1.992030e-01
1.612500e+00 1.997944e-01 1.612500e+00 1.974759e-01
1.625000e+00 1.980944e-01 1.625000e+00 1.957728e-01
1.637500e+00 1.964178e-01 1.637500e+00 1.940933e-01
1.650000e+00 1.947644e-01 1.650000e+00 1.924370e-01
1.662500e+00 1.931337e-01 1.662500e+00 1.908036e-01
1.675000e+00 1.915254e-01 1.675000e+00 1.891925e-01
1.687500e+00 1.899390e-01 1.687500e+00 1.876036e-01
1.700000e+00 1.883743e-01 1.700000e+00 1.860364e-01
1.712500e+00 1.868308e-01 1.712500e+00 1.844905e-01
1.725000e+00 1.853082e-01 1.725000e+00 1.829656e-01
1.737500e+00 1.838062e-01 1.737500e+00 1.814613e-01
1.750000e+00 1.823244e-01 1.750000e+00 1.799774e-01
1.762500e+00 1.808625e-01 1.762500e+00 1.785135e-01
1.775000e+00 1.794201e-01 1.775000e+00 1.770692e-01
1.787500e+00 1.779971e-01 1.787500e+00 1.756443e-01
1.800000e+00 1.765929e-01 1.800000e+00 1.742384e-01
1.812500e+00 1.752075e-01 1.812500e+00 1.728512e-01
1.825000e+00 1.738403e-01 1.825000e+00 1.714825e-01
1.837500e+00 1.724912e-01 1.837500e+00 1.701318e-01
1.850000e+00 1.711599e-01 1.850000e+00 1.687990e-01
1.862500e+00 1.698460e-01 1.862500e+00 1.674837e-01
1.875000e+00 1.685494e-01 1.875000e+00 1.661858e-01
1.887500e+00 1.672697e-01 1.887500e+00 1.649047e-01
1.900000e+00 1.660067e-01 1.900000e+00 1.636405e-01
1.912500e+00 1.647601e-01 1.912500e+00 1.623926e-01
1.925000e+00 1.635298e-01 1.925000e+00 1.611610e-01
1.937500e+00 1.623153e-01 1.937500e+00 1.599453e-01
1.950000e+00 1.611166e-01 1.950000e+00 1.587453e-01
1.962500e+00 1.599327e-01 1.962500e+00 1.575608e-01
1.975000e+00 1.587639e-01 1.975000e+00 1.563915e-01
1.987500e+00 1.576100e-01 1.987500e+00 1.552371e-01
2.000000e+00 1.564708e-01 2.000000e+00 1.540975e-01
2.012500e+00 1.553460e-01 2.012500e+00 1.529723e-01
2.025000e+00 1.542354e-01 2.025000e+00 1.518615e-01
2.037500e+00 1.531388e-01 2.037500e+00 1.507647e-01
2.050000e+00 1.520559e-01 2.050000e+00 1.496818e-01
2.062500e+00 1.509866e-01 2.062500e+00 1.486125e-01
2.075000e+00 1.499306e-01 2.075000e+00 1.475566e-01
2.087500e+00 1.488878e-01 2.087500e+00 1.465139e-01
2.100000e+00 1.478577e-01 2.100000e+00 1.454843e-01
2.112500e+00 1.468404e-01 2.112500e+00 1.444675e-01
2.125000e+00 1.458356e-01 2.125000e+00 1.434633e-01
2.137500e+00 1.448432e-01 2.137500e+00 1.424715e-01
2.150000e+00 1.438629e-01 2.150000e+00 1.414920e-01
2.162500e+00 1.428946e-01 2.162500e+00 1.405246e-01
2.175000e+00 1.419381e-01 2.175000e+00 1.395690e-01
2.187500e+00 1.409932e-01 2.187500e+00 1.386252e-01
2.200000e+00 1.400598e-01 2.200000e+00 1.376929e-01
2.212500e+00 1.391377e-01 2.212500e+00 1.367719e-01
2.225000e+00 1.382267e-01 2.225000e+00 1.358621e-01
2.237500e+00 1.373266e-01 2.237500e+00 1.349634e-01
2.250000e+00 1.364373e-01 2.250000e+00 1.340755e-01
2.262500e+00 1.355586e-01 2.262500e+00 1.331984e-01
2.275000e+00 1.346904e-01 2.275000e+00 1.323318e-01
2.287500e+00 1.338325e-01 2.287500e+00 1.314756e-01
2.300000e+00 1.329849e-01 2.300000e+00 1.306296e-01
2.312500e+00 1.321472e-01 2.312500e+00 1.297937e-01
2.325000e+00 1.313195e-01 2.325000e+00 1.289678e-01
2.337500e+00 1.305015e-01 2.337500e+00 1.281516e-01
2.350000e+00 1.296932e-01 2.350000e+00 1.273452e-01
2.362500e+00 1.288944e-01 2.362500e+00 1.265482e-01
2.375000e+00 1.281049e-01 2.375000e+00 1.257607e-01
2.387500e+00 1.273246e-01 2.387500e+00 1.249824e-01
2.400000e+00 1.265534e-01 2.400000e+00 1.242132e-01
2.412500e+00 1.257911e-01 2.412500e+00 1.234530e-01
2.425000e+00 1.250376e-01 2.425000e+00 1.227017e-01
2.437500e+00 1.242928e-01 2.437500e+00 1.219591e-01
2.450000e+00 1.235566e-01 2.450000e+00 1.212251e-01
2.462500e+00 1.228288e-01 2.462500e+00 1.204996e-01
2.475000e+00 1.221093e-01 2.475000e+00 1.197825e-01
2.487500e+00 1.213980e-01 2.487500e+00 1.190736e-01
2.500000e+00 1.206947e-01 2.500000e+00 1.183729e-01
2.512500e+00 1.199994e-01 2.512500e+00 1.176802e-01
2.525000e+00 1.193121e-01 2.525000e+00 1.169955e-01
2.537500e+00 1.186324e-01 2.537500e+00 1.163185e-01
2.550000e+00 1.179606e-01 2.550000e+00 1.156492e-01
2.562500e+00 1.172961e-01 2.562500e+00 1.149875e-01
2.575000e+00 1.166392e-01 2.575000e+00 1.143333e-01
2.587500e+00 1.159896e-01 2.587500e+00 1.136865e-01
2.600000e+00 1.153472e-01 2.600000e+00 1.130470e-01
2.612500e+00 1.147121e-01 2.612500e+00 1.124147e-01
2.625000e+00 1.140840e-01 2.625000e+00 1.117894e-01
2.637500e+00 1.134628e-01 2.637500e+00 1.111712e-01
2.650000e+00 1.128486e-01 2.650000e+00 1.105598e-01
2.662500e+00 1.122412e-01 2.662500e+00 1.099552e-01
2.675000e+00 1.116404e-01 2.675000e+00 1.093574e-01
2.687500e+00 1.110463e-01 2.687500e+00 1.087662e-01
2.700000e+00 1.104587e-01 2.700000e+00 1.081815e-01
2.712500e+00 1.098775e-01 2.712500e+00 1.076032e-01
2.725000e+00 1.093026e-01 2.725000e+00 1.070313e-01
2.737500e+00 1.087340e-01 2.737500e+00 1.064657e-01
2.750000e+00 1.081715e-01 2.750000e+00 1.059063e-01
2.762500e+00 1.076142e-01 2.762500e+00 1.053529e-01
2.775000e+00 1.070629e-01 2.775000e+00 1.048056e-01
2.787500e+00 1.065175e-01 2.787500e+00 1.042643e-01
2.800000e+00 1.059780e-01 2.800000e+00 1.037288e-01
2.812500e+00 1.054441e-01 2.812500e+00 1.031991e-01
2.825000e+00 1.049159e-01 2.825000e+00 1.026752e-01
2.837500e+00 1.043933e-01 2.837500e+00 1.021569e-01
2.850000e+00 1.038763e-01 2.850000e+00 1.016441e-01
2.862500e+00 1.033646e-01 2.862500e+00 1.011369e-01
2.875000e+00 1.028584e-01 2.875000e+00 1.006350e-01
2.887500e+00 1.023574e-01 2.887500e+00 1.001386e-01
2.900000e+00 1.018616e-01 2.900000e+00 9.964740e-02
2.912500e+00 1.013710e-01 2.912500e+00 9.916144e-02
2.925000e+00 1.008854e-01 2.925000e+00 9.868064e-02
2.937500e+00 1.004047e-01 2.937500e+00 9.820492e-02
2.950000e+00 9.992916e-02 2.950000e+00 9.773422e-02
2.962500e+00 9.945850e-02 2.962500e+00 9.726849e-02
2.975000e+00 9.899267e-02 2.975000e+00 9.680765e-02
2.987500e+00 9.853156e-02 2.987500e+00 9.635164e-02
3.000000e+00 9.807495e-02 3.000000e+00 9.590040e-02
3.012500e+00 9.762299e-02 3.012500e+00 9.545388e-02
3.025000e+00 9.717560e-02 3.025000e+00 9.501201e-02
3.037500e+00 9.673273e-02 3.037500e+00 9.457474e-02
3.050000e+00 9.629433e-02 3.050000e+00 9.414200e-02
3.062500e+00 9.586032e-02 3.062500e+00 9.371375e-02
3.075000e+00 9.543065e-02 3.075000e+00 9.328992e-02
3.087500e+00 9.500527e-02 3.087500e+00 9.287046e-02
3.100000e+00 9.458411e-02 3.100000e+00 9.245532e-02
3.112500e+00 9.416711e-02 3.112500e+00 9.204444e-02
3.125000e+00 9.375422e-02 3.125000e+00 9.163777e-02
3.137500e+00 9.334539e-02 3.137500e+00 9.123526e-02
3.150000e+00 9.294055e-02 3.150000e+00 9.083686e-02
3.162500e+00 9.253964e-02 3.162500e+00 9.044251e-02
3.175000e+00 9.214262e-02 3.175000e+00 9.005217e-02
3.187500e+00 9.174941e-02 3.187500e+00 8.966580e-02
3.200000e+00 9.135997e-02 3.200000e+00 8.928333e-02
3.212500e+00 9.097425e-02 3.212500e+00 8.890472e-02
3.225000e+00 9.059218e-02 3.225000e+00 8.852994e-02
3.237500e+00 9.021371e-02 3.237500e+00 8.815892e-02
3.250000e+00 8.983878e-02 3.250000e+00 8.779163e-02
3.262500e+00 8.946734e-02 3.262500e+00 8.742802e-02
3.275000e+00 8.909935e-02 3.275000e+00 8.706805e-02
3.287500e+00 8.873476e-02 3.287500e+00 8.671167e-02
3.300000e+00 8.837348e-02 3.300000e+00 8.635883e-02
3.312500e+00 8.801549e-02 3.312500e+00 8.600951e-02
3.325000e+00 8.766073e-02 3.325000e+00 8.566366e-02
3.337500e+00 8.730917e-02 3.337500e+00 8.532122e-02
3.350000e+00 8.696074e-02 3.350000e+00 8.498218e-02
3.362500e+00 8.661540e-02 3.362500e+00 8.464648e-02
3.375000e+00 8.627313e-02 3.375000e+00 8.431408e-02
3.387500e+00 8.593745e-02 3.387500e+00 8.398495e-02
3.400000e+00 8.560497e-02 3.400000e+00 8.365905e-02
3.412500e+00 8.527543e-02 3.412500e+00 8.333634e-02
3.425000e+00 8.494917e-02 3.425000e+00 8.301678e-02
3.437500e+00 8.462609e-02 3.437500e+00 8.270034e-02
3.450000e+00 8.430600e-02 3.450000e+00 8.238698e-02
3.462500e+00 8.398915e-02 3.462500e+00 8.207666e-02
3.475000e+00 8.367502e-02 3.475000e+00 8.176935e-02
3.487500e+00 8.336368e-02 3.487500e+00 8.146502e-02
3.500000e+00 8.305542e-02 3.500000e+00 8.116363e-02
3.512500e+00 8.274975e-02 3.512500e+00 8.086515e-02
3.525000e+00 8.244719e-02 3.525000e+00 8.056954e-02
3.537500e+00 8.214746e-02 3.537500e+00 8.027677e-02
3.550000e+00 8.185026e-02 3.550000e+00 7.998680e-02
3.562500e+00 8.155587e-02 3.562500e+00 7.969962e-02
3.575000e+00 8.126416e-02 3.575000e+00 7.941517e-02
3.587500e+00 8.097478e-02 3.587500e+00 7.913345e-02
3.600000e+00 8.068822e-02 3.600000e+00 7.885440e-02
3.612500e+00 8.040399e-02 3.612500e+00 7.857801e-02
3.625000e+00 8.012239e-02 3.625000e+00 7.830424e-02
3.637500e+00 7.984435e-02 3.637500e+00 7.803306e-02
3.650000e+00 7.956885e-02 3.650000e+00 7.776445e-02
3.662500e+00 7.929584e-02 3.662500e+00 7.749837e-02
3.675000e+00 7.902531e-02 3.675000e+00 7.723480e-02
3.687500e+00 7.875723e-02 3.687500e+00 7.697371e-02
3.700000e+00 7.849158e-02 3.700000e+00 7.671506e-02
3.712500e+00 7.822832e-02 3.712500e+00 7.645885e-02
3.725000e+00 7.796744e-02 3.725000e+00 7.620503e-02
3.737500e+00 7.770892e-02 3.737500e+00 7.595358e-02
3.750000e+00 7.745274e-02 3.750000e+00 7.570447e-02
3.762500e+00 7.719886e-02 3.762500e+00 7.545769e-02
3.775000e+00 7.694727e-02 3.775000e+00 7.521320e-02
3.787500e+00 7.669794e-02 3.787500e+00 7.497097e-02
3.800000e+00 7.645086e-02 3.800000e+00 7.473099e-02
3.812500e+00 7.620600e-02 3.812500e+00 7.449323e-02
3.825000e+00 7.596334e-02 3.825000e+00 7.425766e-02
3.837500e+00 7.572286e-02 3.837500e+00 7.402426e-02
3.850000e+00 7.548451e-02 3.850000e+00 7.379301e-02
3.862500e+00 7.524681e-02 3.862500e+00 7.356389e-02
3.875000e+00 7.501120e-02 3.875000e+00 7.333686e-02
3.887500e+00 7.477770e-02 3.887500e+00 7.311191e-02
3.900000e+00 7.454626e-02 3.900000e+00 7.288902e-02
3.912500e+00 7.431689e-02 3.912500e+00 7.266816e-02
3.925000e+00 7.408950e-02 3.925000e+00 7.244931e-02
3.937500e+00 7.386409e-02 3.937500e+00 7.226188e-02
3.950000e+00 7.364060e-02 3.950000e+00 7.226188e-02
3.962500e+00 7.341906e-02 3.962500e+00 7.226188e-02
3.975000e+00 7.319945e-02 3.975000e+00 7.226188e-02
3.987500e+00 7.298175e-02 3.987500e+00 7.226188e-02
4.000000e+00 7.276606e-02 4.000000e+00 7.226188e-02
4.012500e+00 7.255217e-02 4.012500e+00 7.226188e-02
4.025000e+00 7.234010e-02 4.025000e+00 7.226188e-02
4.037500e+00 7.212978e-02 4.037500e+00 7.226188e-02
4.050000e+00 7.192148e-02 4.050000e+00 7.226188e-02
4.062500e+00 7.171499e-02 4.062500e+00 7.226188e-02
4.075000e+00 7.151034e-02 4.075000e+00 7.226188e-02
4.087500e+00 7.130739e-02 4.087500e+00 7.226188e-02
4.100000e+00 7.110557e-02 4.100000e+00 7.226188e-02
4.112500e+00 7.090547e-02 4.112500e+00 7.226188e-02
4.125000e+00 7.070705e-02 4.125000e+00 7.226188e-02
4.137500e+00 7.051032e-02 4.137500e+00 7.226188e-02
4.150000e+00 7.031524e-02 4.150000e+00 7.226188e-02
4.162500e+00 7.012174e-02 4.162500e+00 7.226188e-02
4.175000e+00 6.992981e-02 4.175000e+00 7.226188e-02
4.187500e+00 6.973943e-02 4.187500e+00 7.226188e-02
4.200000e+00 6.955057e-02 4.200000e+00 7.226188e-02
4.212500e+00 6.936322e-02 4.212500e+00 7.226188e-02
4.225000e+00 6.917737e-02 4.225000e+00 7.226188e-02
4.237500e+00 6.899298e-02 4.237500e+00 7.226188e-02
4.250000e+00 6.881003e-02 4.250000e+00 7.226188e-02
4.262500e+00 6.862852e-02 4.262500e+00 7.226188e-02
4.275000e+00 6.844841e-02 4.275000e+00 7.226188e-02
4.287500e+00 6.826969e-02 4.287500e+00 7.226188e-02
4.300000e+00 6.809235e-02 4.300000e+00 7.226188e-02
4.312500e+00 6.791636e-02 4.312500e+00 7.226188e-02
4.325000e+00 6.774170e-02 4.325000e+00 7.226188e-02
4.337500e+00 6.756834e-02 4.337500e+00 7.226188e-02
4.350000e+00 6.739629e-02 4.350000e+00 7.226188e-02
4.362500e+00 6.722549e-02 4.362500e+00 7.226188e-02
4.375000e+00 6.705595e-02 4.375000e+00 7.226188e-02
4.387500e+00 6.688764e-02 4.387500e+00 7.226188e-02
4.400000e+00 6.672054e-02 4.400000e+00 7.226188e-02
4.412500e+00 6.655465e-02 4.412500e+00 7.226188e-02
4.425000e+00 6.638995e-02 4.425000e+00 7.226188e-02
4.437500e+00 6.622634e-02 4.437500e+00 7.226188e-02
4.450000e+00 6.606503e-02 4.450000e+00 7.226188e-02
4.462500e+00 6.590488e-02 4.462500e+00 7.226188e-02
4.475000e+00 6.574576e-02 4.475000e+00 7.226188e-02
4.487500e+00 6.558793e-02 4.487500e+00 7.226188e-02
4.500000e+00 6.543124e-02 4.500000e+00 7.226188e-02
4.512500e+00 6.527567e-02 4.512500e+00 7.226188e-02
4.525000e+00 6.512125e-02 4.525000e+00 7.226188e-02
4.537500e+00 6.496780e-02 4.537500e+00 7.226188e-02
4.550000e+00 6.481547e-02 4.550000e+00 7.226188e-02
4.562500e+00 6.466417e-02 4.562500e+00 7.226188e-02
4.575000e+00 6.451388e-02 4.575000e+00 7.226188e-02
4.587500e+00 6.436435e-02 4.587500e+00 7.226188e-02
4.600000e+00 6.421590e-02 4.600000e+00 7.226188e-02
4.612500e+00 6.406834e-02 4.612500e+00 7.226188e-02
4.625000e+00 6.392183e-02 4.625000e+00 7.226188e-02
4.637500e+00 6.377617e-02 4.637500e+00 7.226188e-02
4.650000e+00 6.363440e-02 4.650000e+00 7.226188e-02
4.662500e+00 6.349372e-02 4.662500e+00 7.226188e-02
4.675000e+00 6.335413e-02 4.675000e+00 7.226188e-02
4.687500e+00 6.321541e-02 4.687500e+00 7.226188e-02
4.700000e+00 6.307768e-02 4.700000e+00 7.226188e-02
4.712500e+00 6.294091e-02 4.712500e+00 7.226188e-02
4.725000e+00 6.280512e-02 4.725000e+00 7.226188e-02
4.737500e+00 6.267035e-02 4.737500e+00 7.226188e-02
4.750000e+00 6.253654e-02 4.750000e+00 7.226188e-02
4.762500e+00 6.240370e-02 4.762500e+00 7.226188e-02
4.775000e+00 6.227189e-02 4.775000e+00 7.226188e-02
4.787500e+00 6.214104e-02 4.787500e+00 7.226188e-02
4.800000e+00 6.201118e-02 4.800000e+00 7.226188e-02
4.812500e+00 6.188242e-02 4.812500e+00 7.226188e-02
4.825000e+00 6.175490e-02 4.825000e+00 7.226188e-02
4.837500e+00 6.162801e-02 4.837500e+00 7.226188e-02
4.850000e+00 6.150182e-02 4.850000e+00 7.226188e-02
4.862500e+00 6.137649e-02 4.862500e+00 7.226188e-02
4.875000e+00 6.125213e-02 4.875000e+00 7.226188e-02
4.887500e+00 6.112846e-02 4.887500e+00 7.226188e-02
4.900000e+00 6.100567e-02 4.900000e+00 7.226188e-02
4.912500e+00 6.088441e-02 4.912500e+00 7.226188e-02
4.925000e+00 6.076487e-02 4.925000e+00 7.226188e-02
4.937500e+00 6.064620e-02 4.937500e+00 7.226188e-02
4.950000e+00 6.052836e-02 4.950000e+00 7.226188e-02
4.962500e+00 6.041077e-02 4.962500e+00 7.226188e-02
4.975000e+00 6.029394e-02 4.975000e+00 7.226188e-02
4.987500e+00 6.017783e-02 4.987500e+00 7.226188e-02
5.000000e+00 6.006335e-02 5.000000e+00 7.226188e-02
5.012500e+00 5.994900e-02 5.012500e+00 7.226188e-02
5.025000e+00 5.983516e-02 5.025000e+00 7.226188e-02
5.037500e+00 5.972210e-02 5.037500e+00 7.226188e-02
5.050000e+00 5.960974e-02 5.050000e+00 7.226188e-02
5.062500e+00 5.949968e-02 5.062500e+00 7.226188e-02
5.075000e+00 5.939041e-02 5.075000e+00 7.226188e-02
5.087500e+00 5.928185e-02 5.087500e+00 7.226188e-02
5.100000e+00 5.917425e-02 5.100000e+00 7.226188e-02
5.112500e+00 5.906737e-02 5.112500e+00 7.226188e-02
5.125000e+00 5.896105e-02 5.125000e+00 7.226188e-02
5.137500e+00 5.885591e-02 5.137500e+00 7.226188e-02
5.150000e+00 5.875144e-02 5.150000e+00 7.226188e-02
5.162500e+00 5.864776e-02 5.162500e+00 7.226188e-02
5.175000e+00 5.854464e-02 5.175000e+00 7.226188e-02
5.187500e+00 5.844202e-02 5.187500e+00 7.226188e-02
5.200000e+00 5.834012e-02 5.200000e+00 7.226188e-02
5.212500e+00 5.823919e-02 5.212500e+00 7.226188e-02
5.225000e+00 5.813897e-02 5.225000e+00 7.226188e-02
5.237500e+00 5.804012e-02 5.237500e+00 7.226188e-02
5.250000e+00 5.794192e-02 5.250000e+00 7.226188e-02
5.262500e+00 5.784427e-02 5.262500e+00 7.226188e-02
5.275000e+00 5.774733e-02 5.275000e+00 7.226188e-02
5.287500e+00 5.765142e-02 5.287500e+00 7.226188e-02
5.300000e+00 5.755620e-02 5.300000e+00 7.226188e-02
5.312500e+00 5.746168e-02 5.312500e+00 7.226188e-02
5.325000e+00 5.736784e-02 5.325000e+00 7.226188e-02
5.337500e+00 5.727470e-02 5.337500e+00 7.226188e-02
5.350000e+00 5.718219e-02 5.350000e+00 7.226188e-02
5.362500e+00 5.709036e-02 5.362500e+00 7.226188e-02
5.375000e+00 5.699734e-02 5.375000e+00 7.226188e-02
5.387500e+00 5.690496e-02 5.387500e+00 7.226188e-02
5.400000e+00 5.681320e-02 5.400000e+00 7.226188e-02
5.412500e+00 5.672208e-02 5.412500e+00 7.226188e-02
5.425000e+00 5.663156e-02 5.425000e+00 7.226188e-02
5.437500e+00 5.654165e-02 5.437500e+00 7.226188e-02
5.450000e+00 5.645234e-02 5.450000e+00 7.226188e-02
5.462500e+00 5.636362e-02 5.462500e+00 7.226188e-02
5.475000e+00 5.627551e-02 5.475000e+00 7.226188e-02
5.487500e+00 5.618799e-02 5.487500e+00 7.226188e-02
5.500000e+00 5.610107e-02 5.500000e+00 7.226188e-02
5.512500e+00 5.601472e-02 5.512500e+00 7.226188e-02
5.525000e+00 5.592888e-02 5.525000e+00 7.226188e-02
5.537500e+00 5.584364e-02 5.537500e+00 7.226188e-02
5.550000e+00 5.575899e-02 5.550000e+00 7.226188e-02
5.562500e+00 5.567490e-02 5.562500e+00 7.226188e-02
5.575000e+00 5.559136e-02 5.575000e+00 7.226188e-02
5.587500e+00 5.550834e-02 5.587500e+00 7.226188e-02
5.600000e+00 5.542588e-02 5.600000e+00 7.226188e-02
5.612500e+00 5.534401e-02 5.612500e+00 7.226188e-02
5.625000e+00 5.526267e-02 5.625000e+00 7.226188e-02
5.637500e+00 5.518184e-02 5.637500e+00 7.226188e-02
5.650000e+00 5.510156e-02 5.650000e+00 7.226188e-02
5.662500e+00 5.502179e-02 5.662500e+00 7.226188e-02
5.675000e+00 5.494266e-02 5.675000e+00 7.226188e-02
5.687500e+00 5.486404e-02 5.687500e+00 7.226188e-02
5.700000e+00 5.478599e-02 5.700000e+00 7.226188e-02
5.712500e+00 5.470847e-02 5.712500e+00 7.226188e-02
5.725000e+00 5.463140e-02 5.725000e+00 7.226188e-02
5.737500e+00 5.455482e-02 5.737500e+00 7.226188e-02
5.750000e+00 5.447869e-02 5.750000e+00 7.226188e-02
5.762500e+00 5.440304e-02 5.762500e+00 7.226188e-02
5.775000e+00 5.432784e-02 5.775000e+00 7.226188e-02
5.787500e+00 5.425312e-02 5.787500e+00 7.226188e-02
5.800000e+00 5.417891e-02 5.800000e+00 7.226188e-02
5.812500e+00 5.410514e-02 5.812500e+00 7.226188e-02
5.825000e+00 5.403188e-02 5.825000e+00 7.226188e-02
5.837500e+00 5.395915e-02 5.837500e+00 7.226188e-02
5.850000e+00 5.388685e-02 5.850000e+00 7.226188e-02
5.862500e+00 5.381578e-02 5.862500e+00 7.226188e-02
5.875000e+00 5.374520e-02 5.875000e+00 7.226188e-02
5.887500e+00 5.367509e-02 5.887500e+00 7.226188e-02
5.900000e+00 5.360546e-02 5.900000e+00 7.226188e-02
5.912500e+00 5.353630e-02 5.912500e+00 7.226188e-02
5.925000e+00 5.346761e-02 5.925000e+00 7.226188e-02
5.937500e+00 5.339939e-02 5.937500e+00 7.226188e-02
5.950000e+00 5.333164e-02 5.950000e+00 7.226188e-02
5.962500e+00 5.326435e-02 5.962500e+00 7.226188e-02
5.975000e+00 5.319697e-02 5.975000e+00 7.226188e-02
5.987500e+00 5.313000e-02 5.987500e+00 7.226188e-02
6.000000e+00 5.306353e-02 6.000000e+00 7.226188e-02
6.012500e+00 5.299748e-02 6.012500e+00 7.226188e-02
6.025000e+00 5.293189e-02 6.025000e+00 7.226188e-02
6.037500e+00 5.286661e-02 6.037500e+00 7.226188e-02
6.050000e+00 5.280178e-02 6.050000e+00 7.226188e-02
6.062500e+00 5.273776e-02 6.062500e+00 7.226188e-02
6.075000e+00 5.267415e-02 6.075000e+00 7.226188e-02
6.087500e+00 5.261096e-02 6.087500e+00 7.226188e-02
6.100000e+00 5.254817e-02 6.100000e+00 7.226188e-02
6.112500e+00 5.248579e-02 6.112500e+00 7.226188e-02
6.125000e+00 5.242381e-02 6.125000e+00 7.226188e-02
6.137500e+00 5.236224e-02 6.137500e+00 7.226188e-02
6.150000e+00 5.230104e-02 6.150000e+00 7.226188e-02
6.162500e+00 5.224025e-02 6.162500e+00 7.226188e-02
6.175000e+00 5.217986e-02 6.175000e+00 7.226188e-02
6.187500e+00 5.211984e-02 6.187500e+00 7.226188e-02
6.200000e+00 5.206022e-02 6.200000e+00 7.226188e-02
6.212500e+00 5.200096e-02 6.212500e+00 7.226188e-02
6.225000e+00 5.194206e-02 6.225000e+00 7.226188e-02
6.237500e+00 5.188353e-02 6.237500e+00 7.226188e-02
6.250000e+00 5.182538e-02 6.250000e+00 7.226188e-02
6.262500e+00 5.176759e-02 6.262500e+00 7.226188e-02
6.275000e+00 5.171016e-02 6.275000e+00 7.226188e-02
6.287500e+00 5.165309e-02 6.287500e+00 7.226188e-02
6.300000e+00 5.159638e-02 6.300000e+00 7.226188e-02
6.312500e+00 5.154003e-02 6.312500e+00 7.226188e-02
6.325000e+00 5.148404e-02 6.325000e+00 7.226188e-02
6.337500e+00 5.142839e-02 6.337500e+00 7.226188e-02
6.350000e+00 5.137307e-02 6.350000e+00 7.226188e-02
6.362500e+00 5.131810e-02 6.362500e+00 7.226188e-02
6.375000e+00 5.126346e-02 6.375000e+00 7.226188e-02
6.387500e+00 5.120915e-02 6.387500e+00 7.226188e-02
6.400000e+00 5.115444e-02 6.400000e+00 7.226188e-02
6.412500e+00 5.110008e-02 6.412500e+00 7.226188e-02
6.425000e+00 5.104602e-02 6.425000e+00 7.226188e-02
6.437500e+00 5.099230e-02 6.437500e+00 7.226188e-02
6.450000e+00 5.093891e-02 6.450000e+00 7.226188e-02
6.462500e+00 5.088583e-02 6.462500e+00 7.226188e-02
6.475000e+00 5.083307e-02 6.475000e+00 7.226188e-02
6.487500e+00 5.078065e-02 6.487500e+00 7.226188e-02
6.500000e+00 5.072856e-02 6.500000e+00 7.226188e-02
6.512500e+00 5.067678e-02 6.512500e+00 7.226188e-02
6.525000e+00 5.062532e-02 6.525000e+00 7.226188e-02
6.537500e+00 5.057419e-02 6.537500e+00 7.226188e-02
6.550000e+00 5.052338e-02 6.550000e+00 7.226188e-02
6.562500e+00 5.047291e-02 6.562500e+00 7.226188e-02
6.575000e+00 5.042277e-02 6.575000e+00 7.226188e-02
6.587500e+00 5.037300e-02 6.587500e+00 7.226188e-02
6.600000e+00 5.032355e-02 6.600000e+00 7.226188e-02
6.612500e+00 5.027440e-02 6.612500e+00 7.226188e-02
6.625000e+00 5.022555e-02 6.625000e+00 7.226188e-02
6.637500e+00 5.017699e-02 6.637500e+00 7.226188e-02
6.650000e+00 5.012875e-02 6.650000e+00 7.226188e-02
6.662500e+00 5.008074e-02 6.662500e+00 7.226188e-02
6.675000e+00 5.003285e-02 6.675000e+00 7.226188e-02
6.687500e+00 4.998546e-02 6.687500e+00 7.226188e-02
6.700000e+00 4.993815e-02 6.700000e+00 7.226188e-02
6.712500e+00 4.989112e-02 6.712500e+00 7.226188e-02
6.725000e+00 4.984439e-02 6.725000e+00 7.226188e-02
6.737500e+00 4.979792e-02 6.737500e+00 7.226188e-02
6.750000e+00 4.975174e-02 6.750000e+00 7.226188e-02
6.762500e+00 4.970585e-02 6.762500e+00 7.226188e-02
6.775000e+00 4.966023e-02 6.775000e+00 7.226188e-02
6.787500e+00 4.961489e-02 6.787500e+00 7.226188e-02
6.800000e+00 4.956982e-02 6.800000e+00 7.226188e-02
6.812500e+00 4.952501e-02 6.812500e+00 7.226188e-02
6.825000e+00 4.948048e-02 6.825000e+00 7.226188e-02
6.837500e+00 4.943622e-02 6.837500e+00 7.226188e-02
6.850000e+00 4.939222e-02 6.850000e+00 7.226188e-02
6.862500e+00 4.934849e-02 6.862500e+00 7.226188e-02
6.875000e+00 4.930501e-02 6.875000e+00 7.226188e-02
6.887500e+00 4.926147e-02 6.887500e+00 7.226188e-02
6.900000e+00 4.921816e-02 6.900000e+00 7.226188e-02
6.912500e+00 4.917509e-02 6.912500e+00 7.226188e-02
6.925000e+00 4.913224e-02 6.925000e+00 7.226188e-02
6.937500e+00 4.908962e-02 6.937500e+00 7.226188e-02
6.950000e+00 4.904722e-02 6.950000e+00 7.226188e-02
6.962500e+00 4.900504e-02 6.962500e+00 7.226188e-02
6.975000e+00 4.896307e-02 6.975000e+00 7.226188e-02
6.987500e+00 4.892133e-02 6.987500e+00 7.226188e-02
7.000000e+00 4.887980e-02 7.000000e+00 7.226188e-02
7.012500e+00 4.883848e-02 7.012500e+00 7.226188e-02
7.025000e+00 4.879702e-02 7.025000e+00 7.226188e-02
7.037500e+00 4.875576e-02 7.037500e+00 7.226188e-02
7.050000e+00 4.871472e-02 7.050000e+00 7.226188e-02
7.062500e+00 4.867384e-02 7.062500e+00 7.226188e-02
7.075000e+00 4.863315e-02 7.075000e+00 7.226188e-02
7.087500e+00 4.859263e-02 7.087500e+00 7.226188e-02
7.100000e+00 4.855238e-02 7.100000e+00 7.226188e-02
7.112500e+00 4.851220e-02 7.112500e+00 7.226188e-02
7.125000e+00 4.847233e-02 7.125000e+00 7.226188e-02
7.137500e+00 4.843302e-02 7.137500e+00 7.226188e-02
7.150000e+00 4.839394e-02 7.150000e+00 7.226188e-02
7.162500e+00 4.835508e-02 7.162500e+00 7.226188e-02
7.175000e+00 4.831642e-02 7.175000e+00 7.226188e-02
7.187500e+00 4.827785e-02 7.187500e+00 7.226188e-02
7.200000e+00 4.823945e-02 7.200000e+00 7.226188e-02
7.212500e+00 4.820122e-02 7.212500e+00 7.226188e-02
7.225000e+00 4.816317e-02 7.225000e+00 7.226188e-02
7.237500e+00 4.812528e-02 7.237500e+00 7.226188e-02
7.250000e+00 4.808676e-02 7.250000e+00 7.226188e-02
7.262500e+00 4.804965e-02 7.262500e+00 7.226188e-02
7.275000e+00 4.801279e-02 7.275000e+00 7.226188e-02
7.287500e+00 4.797624e-02 7.287500e+00 7.226188e-02
7.300000e+00 4.793986e-02 7.300000e+00 7.226188e-02
7.312500e+00 4.790371e-02 7.312500e+00 7.226188e-02
7.325000e+00 4.786775e-02 7.325000e+00 7.226188e-02
7.337500e+00 4.783203e-02 7.337500e+00 7.226188e-02
7.350000e+00 4.779614e-02 7.350000e+00 7.226188e-02
7.362500e+00 4.776082e-02 7.362500e+00 7.226188e-02
7.375000e+00 4.772548e-02 7.375000e+00 7.226188e-02
7.387500e+00 4.769041e-02 7.387500e+00 7.226188e-02
7.400000e+00 4.765565e-02 7.400000e+00 7.226188e-02
7.412500e+00 4.762142e-02 7.412500e+00 7.226188e-02
7.425000e+00 4.758687e-02 7.425000e+00 7.226188e-02
7.437500e+00 4.755250e-02 7.437500e+00 7.226188e-02
7.450000e+00 4.751822e-02 7.450000e+00 7.226188e-02
7.462500e+00 4.748410e-02 7.462500e+00 7.226188e-02
7.475000e+00 4.744969e-02 7.475000e+00 7.226188e-02
7.487500e+00 4.741524e-02 7.487500e+00 7.226188e-02
7.500000e+00 4.738050e-02 7.500000e+00 7.226188e-02
7.512500e+00 4.734577e-02 7.512500e+00 7.226188e-02
7.525000e+00 4.731305e-02 7.525000e+00 7.226188e-02
7.537500e+00 4.728083e-02 7.537500e+00 7.226188e-02
7.550000e+00 4.724743e-02 7.550000e+00 7.226188e-02
7.562500e+00 4.721419e-02 7.562500e+00 7.226188e-02
7.575000e+00 4.718107e-02 7.575000e+00 7.226188e-02
7.587500e+00 4.714814e-02 7.587500e+00 7.226188e-02
7.600000e+00 4.711259e-02 7.600000e+00 7.226188e-02
7.612500e+00 4.707625e-02 7.612500e+00 7.226188e-02
7.625000e+00 4.704002e-02 7.625000e+00 7.226188e-02
7.637500e+00 4.700389e-02 7.637500e+00 7.226188e-02
7.650000e+00 4.696792e-02 7.650000e+00 7.226188e-02
7.662500e+00 4.693209e-02 7.662500e+00 7.226188e-02
7.675000e+00 4.689645e-02 7.675000e+00 7.226188e-02
7.687500e+00 4.686094e-02 7.687500e+00 7.226188e-02
7.700000e+00 4.682556e-02 7.700000e+00 7.226188e-02
7.712500e+00 4.679031e-02 7.712500e+00 7.226188e-02
7.725000e+00 4.675526e-02 7.725000e+00 7.226188e-02
7.737500e+00 4.672038e-02 7.737500e+00 7.226188e-02
7.750000e+00 4.668672e-02 7.750000e+00 7.226188e-02
7.762500e+00 4.661001e-02 7.762500e+00 7.226188e-02
7.775000e+00 4.657656e-02 7.775000e+00 7.226188e-02
7.787500e+00 4.654327e-02 7.787500e+00 7.226188e-02
7.800000e+00 4.651013e-02 7.800000e+00 7.226226e-02
7.812500e+00 4.647713e-02 7.812500e+00 7.226189e-02
7.825000e+00 4.644429e-02 7.825000e+00 7.226188e-02
7.837500e+00 4.641159e-02 7.837500e+00 7.226188e-02
7.850000e+00 4.637903e-02 7.850000e+00 7.226189e-02
7.862500e+00 4.634661e-02 7.862500e+00 7.226188e-02
7.875000e+00 4.631434e-02 7.875000e+00 7.226201e-02
7.887500e+00 4.628220e-02 7.887500e+00 7.226188e-02
7.900000e+00 4.625019e-02 7.900000e+00 7.226205e-02
7.912500e+00 4.621832e-02 7.912500e+00 7.226188e-02
7.925000e+00 4.618775e-02 7.925000e+00 7.226204e-02
7.937500e+00 4.615731e-02 7.937500e+00 7.226188e-02
7.950000e+00 4.612709e-02 7.950000e+00 7.226203e-02
7.962500e+00 4.609697e-02 7.962500e+00 7.226188e-02
7.975000e+00 4.606697e-02 7.975000e+00 7.226202e-02
7.987500e+00 4.603714e-02 7.987500e+00 7.226188e-02
8.000000e+00 4.600741e-02 8.000000e+00 7.226201e-02
8.012500e+00 4.597789e-02 8.012500e+00 7.226188e-02
8.025000e+00 4.594841e-02 8.025000e+00 7.226199e-02
8.037500e+00 4.591945e-02 8.037500e+00 7.226188e-02
8.050000e+00 4.589053e-02 8.050000e+00 7.226199e-02
8.062500e+00 4.586183e-02 8.062500e+00 7.226188e-02
8.075000e+00 4.583346e-02 8.075000e+00 7.226198e-02
8.087500e+00 4.580474e-02 8.087500e+00 7.226188e-02
8.100000e+00 4.577604e-02 8.100000e+00 7.226197e-02
8.112500e+00 4.574744e-02 8.112500e+00 7.226188e-02
8.125000e+00 4.571892e-02 8.125000e+00 7.226196e-02
8.137500e+00 4.569040e-02 8.137500e+00 7.226188e-02
8.150000e+00 4.566283e-02 8.150000e+00 7.226195e-02
8.162500e+00 4.563539e-02 8.162500e+00 7.226188e-02
8.175000e+00 4.560811e-02 8.175000e+00 7.226194e-02
8.187500e+00 4.558096e-02 8.187500e+00 7.226188e-02
8.200000e+00 4.555394e-02 8.200000e+00 7.226194e-02
8.212500e+00 4.552706e-02 8.212500e+00 7.226188e-02
8.225000e+00 4.550030e-02 8.225000e+00 7.226193e-02
8.237500e+00 4.547367e-02 8.237500e+00 7.226188e-02
8.250000e+00 4.544718e-02 8.250000e+00 7.226192e-02
8.262500e+00 4.541144e-02 8.262500e+00 7.226188e-02
8.275000e+00 4.537498e-02 8.275000e+00 7.226191e-02
8.287500e+00 4.533867e-02 8.287500e+00 7.226188e-02
8.300000e+00 4.530250e-02 8.300000e+00 7.226191e-02
8.312500e+00 4.526648e-02 8.312500e+00 7.226188e-02
8.325000e+00 4.523060e-02 8.325000e+00 7.226190e-02
8.337500e+00 4.519486e-02 8.337500e+00 7.226553e-02
8.350000e+00 4.515923e-02 8.350000e+00 7.226188e-02
8.362500e+00 4.512375e-02 8.362500e+00 7.226211e-02
8.375000e+00 4.508837e-02 8.375000e+00 7.226199e-02
8.387500e+00 4.505314e-02 8.387500e+00 7.226188e-02
8.400000e+00 4.501799e-02 8.400000e+00 7.226223e-02
8.412500e+00 4.498296e-02 8.412500e+00 7.226188e-02
8.425000e+00 4.494803e-02 8.425000e+00 7.226188e-02
8.437500e+00 4.491314e-02 8.437500e+00 7.226208e-02
8.450000e+00 4.487830e-02 8.450000e+00 7.226188e-02
8.462500e+00 4.484345e-02 8.462500e+00 7.226227e-02
8.475000e+00 4.480867e-02 8.475000e+00 7.226237e-02
8.487500e+00 4.477405e-02 8.487500e+00 7.226189e-02
8.500000e+00 4.473950e-02 8.500000e+00 7.226209e-02
8.512500e+00 4.470505e-02 8.512500e+00 7.226188e-02
8.525000e+00 4.467069e-02 8.525000e+00 7.226188e-02
8.537500e+00 4.463665e-02 8.537500e+00 7.226209e-02
8.550000e+00 4.460263e-02 8.550000e+00 7.226188e-02
8.562500e+00 4.456821e-02 8.562500e+00 7.226207e-02
8.575000e+00 4.453394e-02 8.575000e+00 7.226188e-02
8.587500e+00 4.449980e-02 8.587500e+00 7.226202e-02
8.600000e+00 4.446581e-02 8.600000e+00 7.226188e-02
8.612500e+00 4.443196e-02 8.612500e+00 7.226194e-02
8.625000e+00 4.439836e-02 8.625000e+00 7.226189e-02
8.637500e+00 4.436488e-02 8.637500e+00 7.226190e-02
8.650000e+00 4.433150e-02 8.650000e+00 7.226189e-02
8.662500e+00 4.429815e-02 8.662500e+00 7.226189e-02
8.675000e+00 4.426505e-02 8.675000e+00 7.226192e-02
8.687500e+00 4.423230e-02 8.687500e+00 7.226188e-02
8.700000e+00 4.419976e-02 8.700000e+00 7.226198e-02
8.712500e+00 4.416727e-02 8.712500e+00 7.226188e-02
8.725000e+00 4.413488e-02 8.725000e+00 7.226206e-02
8.737500e+00 4.410234e-02 8.737500e+00 7.226188e-02
8.750000e+00 4.406992e-02 8.750000e+00 7.226206e-02
8.762500e+00 4.403768e-02 8.762500e+00 7.226188e-02
8.775000e+00 4.400557e-02 8.775000e+00 7.226203e-02
8.787500e+00 4.397355e-02 8.787500e+00 7.226188e-02
8.800000e+00 4.394166e-02 8.800000e+00 7.226199e-02
8.812500e+00 4.390989e-02 8.812500e+00 7.226188e-02
8.825000e+00 4.387822e-02 8.825000e+00 7.226195e-02
8.837500e+00 4.384667e-02 8.837500e+00 7.226188e-02
8.850000e+00 4.381525e-02 8.850000e+00 7.226191e-02
8.862500e+00 4.378395e-02 8.862500e+00 7.226188e-02
8.875000e+00 4.375279e-02 8.875000e+00 7.226189e-02
8.887500e+00 4.372174e-02 8.887500e+00 7.226188e-02
8.900000e+00 4.369079e-02 8.900000e+00 7.226189e-02
8.912500e+00 4.365995e-02 8.912500e+00 7.226188e-02
8.925000e+00 4.362927e-02 8.925000e+00 7.226189e-02
8.937500e+00 4.359872e-02 8.937500e+00 7.226188e-02
8.950000e+00 4.356823e-02 8.950000e+00 7.226189e-02
8.962500e+00 4.353786e-02 8.962500e+00 7.226189e-02
8.975000e+00 4.350758e-02 8.975000e+00 7.226188e-02
8.987500e+00 4.347744e-02 8.987500e+00 7.226189e-02
9.000000e+00 4.344738e-02 9.000000e+00 7.226188e-02
9.012500e+00 4.341745e-02 9.012500e+00 7.226189e-02
9.025000e+00 4.338791e-02 9.025000e+00 7.226188e-02
9.037500e+00 4.335845e-02 9.037500e+00 7.226189e-02
9.050000e+00 4.332899e-02 9.050000e+00 7.226188e-02
9.062500e+00 4.329962e-02 9.062500e+00 7.226190e-02
9.075000e+00 4.327034e-02 9.075000e+00 7.226188e-02
9.087500e+00 4.324116e-02 9.087500e+00 7.226190e-02
9.100000e+00 4.321212e-02 9.100000e+00 7.226188e-02
9.112500e+00 4.318330e-02 9.112500e+00 7.226190e-02
9.125000e+00 4.315452e-02 9.125000e+00 7.226188e-02
9.137500e+00 4.312578e-02 9.137500e+00 7.226191e-02
9.150000e+00 4.309712e-02 9.150000e+00 7.226188e-02
9.162500e+00 4.306857e-02 9.162500e+00 7.226191e-02
9.175000e+00 4.304009e-02 9.175000e+00 7.226188e-02
9.187500e+00 4.301169e-02 9.187500e+00 7.226191e-02
9.200000e+00 4.298338e-02 9.200000e+00 7.226188e-02
9.212500e+00 4.295519e-02 9.212500e+00 7.226192e-02
9.225000e+00 4.292719e-02 9.225000e+00 7.226188e-02
9.237500e+00 4.289931e-02 9.237500e+00 7.226192e-02
9.250000e+00 4.287139e-02 9.250000e+00 7.226188e-02
9.262500e+00 4.284391e-02 9.262500e+00 7.226193e-02
9.275000e+00 4.281630e-02 9.275000e+00 7.226188e-02
9.287500e+00 4.278903e-02 9.287500e+00 7.226193e-02
9.300000e+00 4.276152e-02 9.300000e+00 7.226188e-02
9.312500e+00 4.273445e-02 9.312500e+00 7.226193e-02
9.325000e+00 4.270709e-02 9.325000e+00 7.226188e-02
9.337500e+00 4.268028e-02 9.337500e+00 7.226194e-02
9.350000e+00 4.265314e-02 9.350000e+00 7.226188e-02
9.362500e+00 4.262615e-02 9.362500e+00 7.226194e-02
9.375000e+00 4.259963e-02 9.375000e+00 7.226188e-02
9.387500e+00 4.257289e-02 9.387500e+00 7.226194e-02
9.400000e+00 4.254611e-02 9.400000e+00 7.226188e-02
9.412500e+00 4.251955e-02 9.412500e+00 7.226195e-02
9.425000e+00 4.249317e-02 9.425000e+00 7.226188e-02
9.437500e+00 4.246677e-02 9.437500e+00 7.226195e-02
9.450000e+00 4.244104e-02 9.450000e+00 7.226188e-02
9.462500e+00 4.241542e-02 9.462500e+00 7.226195e-02
9.475000e+00 4.238989e-02 9.475000e+00 7.226188e-02
9.487500e+00 4.236446e-02 9.487500e+00 7.226196e-02
9.500000e+00 4.233913e-02 9.500000e+00 7.226188e-02
9.512500e+00 4.231389e-02 9.512500e+00 7.226196e-02
9.525000e+00 4.228875e-02 9.525000e+00 7.226188e-02
9.537500e+00 4.226371e-02 9.537500e+00 7.226196e-02
9.550000e+00 4.223877e-02 9.550000e+00 7.226188e-02
9.562500e+00 4.221392e-02 9.562500e+00 7.226197e-02
9.575000e+00 4.218917e-02 9.575000e+00 7.226188e-02
9.587500e+00 4.216451e-02 9.587500e+00 7.226197e-02
9.600000e+00 4.213995e-02 9.600000e+00 7.226188e-02
9.612500e+00 4.211548e-02 9.612500e+00 7.226197e-02
9.625000e+00 4.209111e-02 9.625000e+00 7.226188e-02
9.637500e+00 4.206683e-02 9.637500e+00 7.226197e-02
9.650000e+00 4.204264e-02 9.650000e+00 7.226188e-02
9.662500e+00 4.201855e-02 9.662500e+00 7.226198e-02
9.675000e+00 4.199455e-02 9.675000e+00 7.226188e-02
9.687500e+00 4.197064e-02 9.687500e+00 7.226198e-02
9.700000e+00 4.194683e-02 9.700000e+00 7.226188e-02
9.712500e+00 4.192312e-02 9.712500e+00 7.226198e-02
9.725000e+00 4.189950e-02 9.725000e+00 7.226188e-02
9.737500e+00 4.187596e-02 9.737500e+00 7.226199e-02
9.750000e+00 4.185252e-02 9.750000e+00 7.226188e-02
9.762500e+00 4.182916e-02 9.762500e+00 7.226199e-02
9.775000e+00 4.180590e-02 9.775000e+00 7.226188e-02
9.787500e+00 4.178272e-02 9.787500e+00 7.226199e-02
9.800000e+00 4.175963e-02 9.800000e+00 7.226188e-02
9.812500e+00 4.173663e-02 9.812500e+00 7.226203e-02
9.825000e+00 4.170959e-02 9.825000e+00 7.226252e-02
9.837500e+00 4.167433e-02 9.837500e+00 7.226202e-02
9.850000e+00 4.163918e-02 9.850000e+00 7.226325e-02
9.862500e+00 4.160416e-02 9.862500e+00 7.226208e-02
9.875000e+00 4.156926e-02 9.875000e+00 7.226321e-02
9.887500e+00 4.153447e-02 9.887500e+00 7.226190e-02
9.900000e+00 4.149982e-02 9.900000e+00 7.226243e-02
9.912500e+00 4.146528e-02 9.912500e+00 7.226188e-02
9.925000e+00 4.143085e-02 9.925000e+00 7.226196e-02
9.937500e+00 4.139654e-02 9.937500e+00 7.226188e-02
9.950000e+00 4.136217e-02 9.950000e+00 7.226198e-02
9.962500e+00 4.132791e-02 9.962500e+00 7.226196e-02
9.975000e+00 4.129375e-02 9.975000e+00 7.226194e-02
9.987500e+00 4.125970e-02 9.987500e+00 7.226350e-02
1.000000e+01 4.122577e-02 1.000000e+01 7.226200e-02


==> figs/exten_minsep_viscosity.dat <==
x1 y1
1 4.089489e-02
4 4.063391e-02
16 3.975100e-02
64 3.478649e-02
256 2.626027e-02
1024 1.339695e-02
4096 9.310485e-04
16384 1.389356e-04


==> figs/schematic.dat <==
-0.7945    0.0030    0.9094    1.3146   -4.7391    1.5061    3.3000   -1.0000    4.0000   -4.3000   -1.0079   -0.1783    0.6431    1.2281   -4.9978    1.6133    3.0599   -0.8559    4.1441   -4.5401
-0.7212   -0.0881    0.9602    1.1733   -4.7812    1.3879    3.2206   -1.1616    4.1045   -4.2272   -0.9506   -0.2486    0.6999    1.0702   -5.0494    1.4685    2.9596   -1.0603    4.2779   -4.4470
-0.6782   -0.1738    1.0193    1.0371   -4.8111    1.2668    3.1697   -1.3416    4.1932   -4.1524   -0.9472   -0.2513    0.7661    0.9174   -5.0860    1.3197    2.8942   -1.2916    4.3779   -4.3628
-0.6685   -0.2672    1.0855    0.9082   -4.8281    1.1445    3.1551   -1.5325    4.2714   -4.0854   -0.9484   -0.2574    0.8411    0.7717   -5.1070    1.1686    2.8753   -1.5406    4.4473   -4.3032
-0.6787   -0.3759    1.1580    0.7886   -4.8320    1.0232    3.1821   -1.7245    4.3470   -4.0313   -0.9569   -0.3439    0.9241    0.6347   -5.1120    1.0171    2.9109   -1.7942    4.4933   -4.2700
-0.6895   -0.5029    1.2355    0.6802   -4.8229    0.9046    3.2522   -1.9066    4.4284   -3.9896   -0.9693   -0.4927    1.0147    0.5081   -5.1004    0.8673    3.0045   -2.0371    4.5383   -4.2472
-0.6831   -0.6422    1.3169    0.5846   -4.8007    0.7907    3.3633   -2.0674    4.5212   -3.9550   -0.9603   -0.6814    1.1124    0.3933   -5.0719    0.7210    3.1537   -2.2531    4.6117   -4.2199
-0.6463   -0.7809    1.4009    0.5034   -4.7660    0.6833    3.5097   -2.1971    4.6266   -3.9184   -0.9055   -0.8869    1.2174    0.2919   -5.0264    0.5805    3.3505   -2.4275    4.7234   -4.1812
-0.5736   -0.9030    1.4861    0.4379   -4.7191    0.5840    3.6825   -2.2882    4.7408   -3.8702   -0.7885   -1.0826    1.3300    0.2054   -4.9639    0.4479    3.5819   -2.5496    4.8644   -4.1214
-0.4675   -0.9931    1.5713    0.3890   -4.6610    0.4944    3.8710   -2.3368    4.8548   -3.8023   -0.6087   -1.2349    1.4512    0.1361   -4.8845    0.3258    3.8323   -2.6141    5.0188   -4.0293
-0.3379   -1.0407    1.6552    0.3576   -4.5923    0.4159    4.0638   -2.3425    4.9566   -3.7108   -0.3874   -1.3162    1.5820    0.0873   -4.7890    0.2166    4.0854   -2.6217    5.1664   -3.8963
-0.1987   -1.0427    1.7366    0.3442   -4.5144    0.3499    4.2503   -2.3089    5.0333   -3.5971   -0.1594   -1.3199    1.7219    0.0646   -4.6786    0.1231    4.3269   -2.5782    5.2846   -3.7207
-0.0633   -1.0038    1.8140    0.3493   -4.4283    0.2972    4.4218   -2.2427    5.0747   -3.4676    0.0480   -1.2608    1.8663    0.0742   -4.5554    0.0477    4.5456   -2.4938    5.3513   -3.5113
 0.0580   -0.9345    1.8862    0.3727   -4.3355    0.2587    4.5725   -2.1526    5.0747   -3.3324    0.2209   -1.1623    2.0055    0.1194   -4.4221   -0.0076    4.7345   -2.3810    5.3513   -3.2887
 0.1603   -0.8480    1.9518    0.4142   -4.2374    0.2351    4.7000   -2.0486    5.0333   -3.2029    0.3563   -1.0479    2.1280    0.1966   -4.2816   -0.0414    4.8906   -2.2537    5.2846   -3.0793
 0.2441   -0.7572    2.0097    0.4728   -4.1356    0.2267    4.8054   -1.9400    4.9566   -3.0892    0.4572   -0.9388    2.2278    0.2972   -4.1375   -0.0533    5.0152   -2.1255    5.1664   -2.9037
 0.3144   -0.6725    2.0592    0.5475   -4.0316    0.2337    4.8928   -1.8348    4.8548   -2.9977    0.5295   -0.8518    2.3050    0.4135   -3.9928   -0.0436    5.1124   -2.0085    5.0188   -2.7707
 0.3792   -0.5996    2.0994    0.6371   -3.9271    0.2559    4.9685   -1.7382    4.7408   -2.9298    0.5794   -0.7953    2.3623    0.5408   -3.8503   -0.0134    5.1883   -1.9116    4.8644   -2.6786
 0.4464   -0.5394    2.1298    0.7403   -3.8237    0.2930    5.0395   -1.6521    4.6266   -2.8816    0.6181   -0.7606    2.4025    0.6770   -3.7123    0.0361    5.2497   -1.8371    4.7234   -2.6188
 0.5214   -0.4881    2.1500    0.8553   -3.7232    0.3444    5.1129   -1.5755    4.5212   -2.8450    0.6682   -0.7265    2.4279    0.8207   -3.5807    0.1033    5.3064   -1.7779    4.6117   -2.5801
 0.6058   -0.4384    2.1597    0.9804   -3.6270    0.4093    5.1938   -1.5041    4.4284   -2.8104    0.7469   -0.6802    2.4395    0.9710   -3.4572    0.1866    5.3718   -1.7203    4.5383   -2.5528
 0.6976   -0.3820    2.1586    1.1137   -3.5367    0.4866    5.2852   -1.4317    4.3470   -2.7687    0.8522   -0.6154    2.4383    1.1267   -3.3430    0.2844    5.4572   -1.6526    4.4933   -2.5300
 0.7913   -0.3122    2.1470    1.2531   -3.4537    0.5752    5.3866   -1.3510    4.2714   -2.7146    0.9722   -0.5259    2.4250    1.2863   -3.2394    0.3950    5.5650   -1.5669    4.4473   -2.4968
 0.8794   -0.2251    2.1248    1.3963   -3.3793    0.6737    5.4943   -1.2553    4.1932   -2.6476    1.0918   -0.4075    2.4000    1.4483   -3.1474    0.5167    5.6889   -1.4566    4.3779   -2.4372
 0.9540   -0.1200    2.0925    1.5412   -3.3147    0.7805    5.6017   -1.1392    4.1045   -2.5728    1.1965   -0.2599    2.3638    1.6108   -3.0681    0.6479    5.8183   -1.3166    4.2779   -2.3530
 1.0082    0.0003    2.0506    1.6854   -3.2609    0.8939    5.7000   -1.0000    4.0000   -2.5000    1.2738   -0.0882    2.3169    1.7719   -3.0022    0.7867    5.9401   -1.1441    4.1441   -2.2599
 1.0372    0.1313    1.9998    1.8267   -3.2188    1.0121    5.7794   -0.8384    3.8789   -2.4414    1.3154    0.0990    2.2601    1.9298   -2.9506    0.9315    6.0404   -0.9397    3.9758   -2.1787
 1.0390    0.2670    1.9407    1.9629   -3.1889    1.1332    5.8303   -0.6584    3.7455   -2.4089    1.3179    0.2915    2.1939    2.0826   -2.9140    1.0803    6.1058   -0.7084    3.7779   -2.1308
 1.0136    0.4015    1.8745    2.0918   -3.1719    1.2555    5.8449   -0.4675    3.6087   -2.4118    1.2824    0.4798    2.1189    2.2283   -2.8930    1.2314    6.1247   -0.4594    3.5630   -2.1355
 0.9628    0.5294    1.8020    2.2114   -3.1680    1.3768    5.8179   -0.2755    3.4799   -2.4539    1.2124    0.6564    2.0359    2.3653   -2.8880    1.3829    6.0891   -0.2058    3.3528   -2.2044
 0.8894    0.6461    1.7245    2.3198   -3.1771    1.4954    5.7478   -0.0934    3.3704   -2.5334    1.1119    0.8160    1.9453    2.4919   -2.8996    1.5327    5.9955    0.0371    3.1729   -2.3349
 0.7963    0.7476    1.6431    2.4154   -3.1993    1.6093    5.6367    0.0674    3.2890   -2.6428    0.9848    0.9546    1.8476    2.6067   -2.9281    1.6790    5.8463    0.2531    3.0428   -2.5094
 0.6870    0.8302    1.5591    2.4966   -3.2340    1.7167    5.4903    0.1971    3.2397   -2.7710    0.8343    1.0683    1.7426    2.7081   -2.9736    1.8195    5.6495    0.4275    2.9680   -2.7034
 0.5651    0.8901    1.4739    2.5621   -3.2809    1.8160    5.3175    0.2882    3.2211   -2.9057    0.6630    1.1524    1.6300    2.7946   -3.0361    1.9521    5.4181    0.5496    2.9413   -2.8946
 0.4349    0.9237    1.3887    2.6110   -3.3390    1.9056    5.1290    0.3368    3.2262   -3.0359    0.4754    1.2008    1.5088    2.8639   -3.1155    2.0742    5.1677    0.6141    2.9478   -3.0663
 0.3018    0.9282    1.3048    2.6424   -3.4077    1.9841    4.9362    0.3425    3.2447   -3.1546    0.2792    1.2072    1.3780    2.9127   -3.2110    2.1834    4.9146    0.6217    2.9696   -3.2071
 0.1726    0.9027    1.2234    2.6558   -3.4856    2.0501    4.7497    0.3089    3.2652   -3.2598    0.0880    1.1696    1.2381    2.9354   -3.3214    2.2769    4.6731    0.5782    2.9898   -3.3101
 0.0544    0.8513    1.1460    2.6507   -3.5717    2.1028    4.5782    0.2427    3.2782   -3.3546   -0.0820    1.0958    1.0937    2.9258   -3.4446    2.3523    4.4544    0.4938    2.9991   -3.3759
-0.0476    0.7839    1.0738    2.6273   -3.6645    2.1413    4.4275    0.1526    3.2782   -3.4454   -0.2156    1.0079    0.9545    2.8806   -3.5779    2.4076    4.2655    0.3810    2.9991   -3.4241
-0.1345    0.7164    1.0082    2.5858   -3.7626    2.1649    4.3000    0.0486    3.2652   -3.5402   -0.3034    0.9397    0.8320    2.8034   -3.7184    2.4414    4.1094    0.2537    2.9898   -3.4899
-0.2163    0.6664    0.9503    2.5272   -3.8644    2.1733    4.1946   -0.0600    3.2447   -3.6454   -0.3239    0.9248    0.7322    2.7028   -3.8625    2.4533    3.9848    0.1255    2.9696   -3.5929
-0.3088    0.6490    0.9008    2.4525   -3.9684    2.1663    4.1072   -0.1652    3.2262   -3.7641   -0.3089    0.9290    0.6550    2.5865   -4.0072    2.4436    3.8876    0.0085    2.9478   -3.7337
-0.4236    0.6611    0.8606    2.3629   -4.0729    2.1441    4.0315   -0.2618    3.2211   -3.8943   -0.3799    0.9377    0.5977    2.4592   -4.1497    2.4134    3.8117   -0.0884    2.9413   -3.9054
-0.5648    0.6802    0.8302    2.2597   -4.1763    2.1070    3.9605   -0.3479    3.2397   -4.0290   -0.5409    0.9592    0.5575    2.3230   -4.2877    2.3639    3.7503   -0.1629    2.9680   -4.0966
-0.7210    0.6779    0.8100    2.1447   -4.2768    2.0556    3.8871   -0.4245    3.2890   -4.1572   -0.7600    0.9552    0.5321    2.1793   -4.4193    2.2967    3.6936   -0.2221    3.0428   -4.2906
-0.8652    0.6305    0.8003    2.0196   -4.3730    1.9907    3.8062   -0.4959    3.3704   -4.2666   -1.0069    0.8720    0.5205    2.0290   -4.5428    2.2134    3.6282   -0.2797    3.1729   -4.4651
-0.9639    0.5299    0.8014    1.8863   -4.4633    1.9134    3.7148   -0.5683    3.4799   -4.3461   -1.2108    0.6619    0.5217    1.8733   -4.6570    2.1156    3.5428   -0.3474    3.3528   -4.5956
-0.9937    0.3920    0.8130    1.7469   -4.5463    1.8248    3.6134   -0.6490    3.6087   -4.3882   -1.2735    0.3812    0.5350    1.7137   -4.7606    2.0050    3.4350   -0.4331    3.5630   -4.6645
-0.9585    0.2457    0.8352    1.6037   -4.6207    1.7263    3.5057   -0.7447    3.7455   -4.3911   -1.2161    0.1359    0.5600    1.5517   -4.8526    1.8833    3.3111   -0.5434    3.7779   -4.6692
-0.8822    0.1130    0.8675    1.4588   -4.6853    1.6195    3.3983   -0.8608    3.8789   -4.3586   -1.1100   -0.0497    0.5962    1.3892   -4.9319    1.7521    3.1817   -0.6834    3.9758   -4.6213
-0.7945    0.0030    0.9094    1.3146   -4.7391    1.5061    3.3000   -1.0000    4.0000   -4.3000   -1.0079   -0.1783    0.6431    1.2281   -4.9978    1.6133    3.0599   -0.8559    4.1441   -4.5401


==> figs/shear_cm.dat <==
cx           cy           cx           cy           cx           cy           cx           cy           cx           cy           cx           cy           cx           cy          
-8.000000e+00 6.400000e-01 -8.000000e+00 6.400000e-01 -8.000000e+00 6.400000e-01 -8.000000e+00 6.400000e-01 -8.000000e+00 6.400000e-01 -8.000000e+00 6.400000e-01 -8.000000e+00 6.400000e-01
-7.985655e+00 6.401004e-01 -7.985655e+00 6.401004e-01 -7.985655e+00 6.401004e-01 -7.985655e+00 6.401004e-01 -7.985655e+00 6.401004e-01 -7.985655e+00 6.401004e-01 -7.986278e+00 6.400960e-01
-7.971329e+00 6.402031e-01 -7.971329e+00 6.402031e-01 -7.971329e+00 6.402031e-01 -7.971329e+00 6.402031e-01 -7.971329e+00 6.402031e-01 -7.971329e+00 6.402031e-01 -7.972574e+00 6.401940e-01
-7.957024e+00 6.403081e-01 -7.957024e+00 6.403081e-01 -7.957024e+00 6.403081e-01 -7.957024e+00 6.403081e-01 -7.957024e+00 6.403081e-01 -7.957024e+00 6.403081e-01 -7.958889e+00 6.402943e-01
-7.942740e+00 6.404155e-01 -7.942740e+00 6.404155e-01 -7.942740e+00 6.404155e-01 -7.942740e+00 6.404155e-01 -7.942740e+00 6.404155e-01 -7.942740e+00 6.404155e-01 -7.945223e+00 6.403967e-01
-7.928475e+00 6.405254e-01 -7.928475e+00 6.405254e-01 -7.928475e+00 6.405254e-01 -7.928475e+00 6.405254e-01 -7.928475e+00 6.405254e-01 -7.928475e+00 6.405254e-01 -7.931575e+00 6.405013e-01
-7.914231e+00 6.406377e-01 -7.914231e+00 6.406377e-01 -7.914231e+00 6.406377e-01 -7.914231e+00 6.406377e-01 -7.914231e+00 6.406377e-01 -7.914231e+00 6.406377e-01 -7.917945e+00 6.406081e-01
-7.900005e+00 6.407524e-01 -7.900005e+00 6.407524e-01 -7.900005e+00 6.407524e-01 -7.900005e+00 6.407524e-01 -7.900005e+00 6.407524e-01 -7.900005e+00 6.407524e-01 -7.904333e+00 6.407172e-01
-7.885798e+00 6.408695e-01 -7.885798e+00 6.408695e-01 -7.885798e+00 6.408695e-01 -7.885798e+00 6.408695e-01 -7.885798e+00 6.408695e-01 -7.885798e+00 6.408695e-01 -7.890737e+00 6.408285e-01
-7.871608e+00 6.409889e-01 -7.871608e+00 6.409889e-01 -7.871608e+00 6.409889e-01 -7.871608e+00 6.409889e-01 -7.871608e+00 6.409889e-01 -7.871608e+00 6.409889e-01 -7.877158e+00 6.409419e-01
-7.857434e+00 6.411107e-01 -7.857434e+00 6.411107e-01 -7.857434e+00 6.411107e-01 -7.857434e+00 6.411107e-01 -7.857434e+00 6.411107e-01 -7.857434e+00 6.411107e-01 -7.863595e+00 6.410575e-01
-7.843276e+00 6.412348e-01 -7.843276e+00 6.412348e-01 -7.843276e+00 6.412348e-01 -7.843276e+00 6.412348e-01 -7.843276e+00 6.412348e-01 -7.843276e+00 6.412348e-01 -7.850046e+00 6.411752e-01
-7.829132e+00 6.413610e-01 -7.829132e+00 6.413610e-01 -7.829132e+00 6.413610e-01 -7.829132e+00 6.413610e-01 -7.829132e+00 6.413610e-01 -7.829132e+00 6.413610e-01 -7.836510e+00 6.412949e-01
-7.815001e+00 6.414894e-01 -7.815001e+00 6.414894e-01 -7.815001e+00 6.414894e-01 -7.815001e+00 6.414894e-01 -7.815001e+00 6.414894e-01 -7.815001e+00 6.414894e-01 -7.822987e+00 6.414166e-01
-7.800881e+00 6.416197e-01 -7.800881e+00 6.416197e-01 -7.800881e+00 6.416197e-01 -7.800881e+00 6.416197e-01 -7.800881e+00 6.416197e-01 -7.800881e+00 6.416197e-01 -7.809474e+00 6.415401e-01
-7.786771e+00 6.417519e-01 -7.786771e+00 6.417519e-01 -7.786771e+00 6.417519e-01 -7.786771e+00 6.417519e-01 -7.786771e+00 6.417519e-01 -7.786771e+00 6.417519e-01 -7.795972e+00 6.416655e-01
-7.772670e+00 6.418860e-01 -7.772670e+00 6.418860e-01 -7.772670e+00 6.418860e-01 -7.772670e+00 6.418860e-01 -7.772670e+00 6.418860e-01 -7.772670e+00 6.418860e-01 -7.782479e+00 6.417925e-01
-7.758576e+00 6.420217e-01 -7.758576e+00 6.420217e-01 -7.758576e+00 6.420217e-01 -7.758576e+00 6.420217e-01 -7.758576e+00 6.420217e-01 -7.758576e+00 6.420217e-01 -7.768993e+00 6.419212e-01
-7.744488e+00 6.421589e-01 -7.744488e+00 6.421589e-01 -7.744488e+00 6.421589e-01 -7.744488e+00 6.421589e-01 -7.744488e+00 6.421589e-01 -7.744488e+00 6.421589e-01 -7.755513e+00 6.420514e-01
-7.730405e+00 6.422976e-01 -7.730405e+00 6.422976e-01 -7.730405e+00 6.422976e-01 -7.730405e+00 6.422976e-01 -7.730405e+00 6.422976e-01 -7.730405e+00 6.422976e-01 -7.742039e+00 6.421830e-01
-7.716324e+00 6.424376e-01 -7.716324e+00 6.424376e-01 -7.716324e+00 6.424376e-01 -7.716324e+00 6.424376e-01 -7.716324e+00 6.424376e-01 -7.716324e+00 6.424376e-01 -7.728568e+00 6.423158e-01
-7.702246e+00 6.425788e-01 -7.702246e+00 6.425788e-01 -7.702246e+00 6.425788e-01 -7.702246e+00 6.425788e-01 -7.702246e+00 6.425788e-01 -7.702246e+00 6.425788e-01 -7.715100e+00 6.424499e-01
-7.688167e+00 6.427210e-01 -7.688167e+00 6.427210e-01 -7.688167e+00 6.427210e-01 -7.688167e+00 6.427210e-01 -7.688167e+00 6.427210e-01 -7.688167e+00 6.427210e-01 -7.701633e+00 6.425850e-01
-7.674088e+00 6.428642e-01 -7.674088e+00 6.428642e-01 -7.674088e+00 6.428642e-01 -7.674088e+00 6.428642e-01 -7.674088e+00 6.428642e-01 -7.674088e+00 6.428642e-01 -7.688167e+00 6.427210e-01
-7.660007e+00 6.430082e-01 -7.660007e+00 6.430082e-01 -7.660007e+00 6.430082e-01 -7.660007e+00 6.430082e-01 -7.660007e+00 6.430082e-01 -7.660007e+00 6.430082e-01 -7.674700e+00 6.428580e-01
-7.645923e+00 6.431529e-01 -7.645923e+00 6.431529e-01 -7.645923e+00 6.431529e-01 -7.645923e+00 6.431529e-01 -7.645923e+00 6.431529e-01 -7.645923e+00 6.431529e-01 -7.661232e+00 6.429956e-01
-7.631835e+00 6.432981e-01 -7.631835e+00 6.432981e-01 -7.631835e+00 6.432981e-01 -7.631835e+00 6.432981e-01 -7.631835e+00 6.432981e-01 -7.631835e+00 6.432981e-01 -7.647760e+00 6.431340e-01
-7.617742e+00 6.434439e-01 -7.617742e+00 6.434439e-01 -7.617742e+00 6.434439e-01 -7.617742e+00 6.434439e-01 -7.617742e+00 6.434439e-01 -7.617742e+00 6.434439e-01 -7.634285e+00 6.432728e-01
-7.603642e+00 6.435900e-01 -7.603642e+00 6.435900e-01 -7.603642e+00 6.435900e-01 -7.603642e+00 6.435900e-01 -7.603642e+00 6.435900e-01 -7.603642e+00 6.435900e-01 -7.620806e+00 6.434121e-01
-7.589536e+00 6.437363e-01 -7.589536e+00 6.437363e-01 -7.589536e+00 6.437363e-01 -7.589536e+00 6.437363e-01 -7.589536e+00 6.437363e-01 -7.589536e+00 6.437363e-01 -7.607321e+00 6.435518e-01
-7.575423e+00 6.438829e-01 -7.575423e+00 6.438829e-01 -7.575423e+00 6.438829e-01 -7.575423e+00 6.438829e-01 -7.575423e+00 6.438829e-01 -7.575423e+00 6.438829e-01 -7.593830e+00 6.436917e-01
-7.561301e+00 6.440295e-01 -7.561301e+00 6.440295e-01 -7.561301e+00 6.440295e-01 -7.561301e+00 6.440295e-01 -7.561301e+00 6.440295e-01 -7.561301e+00 6.440295e-01 -7.580333e+00 6.438319e-01
-7.547171e+00 6.441762e-01 -7.547171e+00 6.441762e-01 -7.547171e+00 6.441762e-01 -7.547171e+00 6.441762e-01 -7.547171e+00 6.441762e-01 -7.547171e+00 6.441762e-01 -7.566828e+00 6.439721e-01
-7.533031e+00 6.443228e-01 -7.533031e+00 6.443228e-01 -7.533031e+00 6.443228e-01 -7.533031e+00 6.443228e-01 -7.533031e+00 6.443228e-01 -7.533031e+00 6.443228e-01 -7.553316e+00 6.441124e-01
-7.518881e+00 6.444692e-01 -7.518881e+00 6.444692e-01 -7.518881e+00 6.444692e-01 -7.518881e+00 6.444692e-01 -7.518881e+00 6.444692e-01 -7.518881e+00 6.444692e-01 -7.539795e+00 6.442527e-01
-7.504721e+00 6.446155e-01 -7.504721e+00 6.446155e-01 -7.504721e+00 6.446155e-01 -7.504721e+00 6.446155e-01 -7.504721e+00 6.446155e-01 -7.504721e+00 6.446155e-01 -7.526265e+00 6.443928e-01
-7.490551e+00 6.447615e-01 -7.490551e+00 6.447615e-01 -7.490551e+00 6.447615e-01 -7.490551e+00 6.447615e-01 -7.490551e+00 6.447615e-01 -7.490551e+00 6.447615e-01 -7.512726e+00 6.445328e-01
-7.476369e+00 6.449073e-01 -7.476369e+00 6.449073e-01 -7.476369e+00 6.449073e-01 -7.476369e+00 6.449073e-01 -7.476369e+00 6.449073e-01 -7.476369e+00 6.449073e-01 -7.499178e+00 6.446727e-01
-7.462177e+00 6.450527e-01 -7.462177e+00 6.450527e-01 -7.462177e+00 6.450527e-01 -7.462177e+00 6.450527e-01 -7.462177e+00 6.450527e-01 -7.462177e+00 6.450527e-01 -7.485619e+00 6.448123e-01
-7.447974e+00 6.451977e-01 -7.447974e+00 6.451977e-01 -7.447974e+00 6.451977e-01 -7.447974e+00 6.451977e-01 -7.447974e+00 6.451977e-01 -7.447974e+00 6.451977e-01 -7.472051e+00 6.449516e-01
-7.433759e+00 6.453424e-01 -7.433759e+00 6.453424e-01 -7.433759e+00 6.453424e-01 -7.433759e+00 6.453424e-01 -7.433759e+00 6.453424e-01 -7.433759e+00 6.453424e-01 -7.458473e+00 6.450906e-01
-7.419532e+00 6.454866e-01 -7.419532e+00 6.454866e-01 -7.419532e+00 6.454866e-01 -7.419532e+00 6.454866e-01 -7.419532e+00 6.454866e-01 -7.419532e+00 6.454866e-01 -7.444884e+00 6.452292e-01
-7.405294e+00 6.456303e-01 -7.405294e+00 6.456303e-01 -7.405294e+00 6.456303e-01 -7.405294e+00 6.456303e-01 -7.405294e+00 6.456303e-01 -7.405294e+00 6.456303e-01 -7.431285e+00 6.453675e-01
-7.391044e+00 6.457736e-01 -7.391044e+00 6.457736e-01 -7.391044e+00 6.457736e-01 -7.391044e+00 6.457736e-01 -7.391044e+00 6.457736e-01 -7.391044e+00 6.457736e-01 -7.417676e+00 6.455054e-01
-7.376783e+00 6.459164e-01 -7.376783e+00 6.459164e-01 -7.376783e+00 6.459164e-01 -7.376783e+00 6.459164e-01 -7.376783e+00 6.459164e-01 -7.376783e+00 6.459164e-01 -7.404055e+00 6.456428e-01
-7.362511e+00 6.460587e-01 -7.362511e+00 6.460587e-01 -7.362511e+00 6.460587e-01 -7.362511e+00 6.460587e-01 -7.362511e+00 6.460587e-01 -7.362511e+00 6.460587e-01 -7.390425e+00 6.457798e-01
-7.348227e+00 6.462005e-01 -7.348227e+00 6.462005e-01 -7.348227e+00 6.462005e-01 -7.348227e+00 6.462005e-01 -7.348227e+00 6.462005e-01 -7.348227e+00 6.462005e-01 -7.376783e+00 6.459164e-01
-7.333931e+00 6.463418e-01 -7.333931e+00 6.463418e-01 -7.333931e+00 6.463418e-01 -7.333931e+00 6.463418e-01 -7.333931e+00 6.463418e-01 -7.333931e+00 6.463418e-01 -7.363131e+00 6.460525e-01
-7.319625e+00 6.464826e-01 -7.319625e+00 6.464826e-01 -7.319625e+00 6.464826e-01 -7.319625e+00 6.464826e-01 -7.319625e+00 6.464826e-01 -7.319625e+00 6.464826e-01 -7.349469e+00 6.461882e-01
-7.305307e+00 6.466229e-01 -7.305307e+00 6.466229e-01 -7.305307e+00 6.466229e-01 -7.305307e+00 6.466229e-01 -7.305307e+00 6.466229e-01 -7.305307e+00 6.466229e-01 -7.335796e+00 6.463234e-01
-7.290979e+00 6.467627e-01 -7.290979e+00 6.467627e-01 -7.290979e+00 6.467627e-01 -7.290979e+00 6.467627e-01 -7.290979e+00 6.467627e-01 -7.290979e+00 6.467627e-01 -7.322114e+00 6.464582e-01
-7.276639e+00 6.469020e-01 -7.276639e+00 6.469020e-01 -7.276639e+00 6.469020e-01 -7.276639e+00 6.469020e-01 -7.276639e+00 6.469020e-01 -7.276639e+00 6.469020e-01 -7.308421e+00 6.465925e-01
-7.262289e+00 6.470409e-01 -7.262289e+00 6.470409e-01 -7.262289e+00 6.470409e-01 -7.262289e+00 6.470409e-01 -7.262289e+00 6.470409e-01 -7.262289e+00 6.470409e-01 -7.294717e+00 6.467263e-01
-7.247929e+00 6.471793e-01 -7.247929e+00 6.471793e-01 -7.247929e+00 6.471793e-01 -7.247929e+00 6.471793e-01 -7.247929e+00 6.471793e-01 -7.247929e+00 6.471793e-01 -7.281005e+00 6.468597e-01
-7.233559e+00 6.473172e-01 -7.233559e+00 6.473172e-01 -7.233559e+00 6.473172e-01 -7.233559e+00 6.473172e-01 -7.233559e+00 6.473172e-01 -7.233559e+00 6.473172e-01 -7.267282e+00 6.469926e-01
-7.219179e+00 6.474547e-01 -7.219179e+00 6.474547e-01 -7.219179e+00 6.474547e-01 -7.219179e+00 6.474547e-01 -7.219179e+00 6.474547e-01 -7.219179e+00 6.474547e-01 -7.253550e+00 6.471252e-01
-7.204789e+00 6.475918e-01 -7.204789e+00 6.475918e-01 -7.204789e+00 6.475918e-01 -7.204789e+00 6.475918e-01 -7.204789e+00 6.475918e-01 -7.204789e+00 6.475918e-01 -7.239808e+00 6.472573e-01
-7.190389e+00 6.477285e-01 -7.190389e+00 6.477285e-01 -7.190389e+00 6.477285e-01 -7.190389e+00 6.477285e-01 -7.190389e+00 6.477285e-01 -7.190389e+00 6.477285e-01 -7.226057e+00 6.473890e-01
-7.175981e+00 6.478648e-01 -7.175981e+00 6.478648e-01 -7.175981e+00 6.478648e-01 -7.175981e+00 6.478648e-01 -7.175981e+00 6.478648e-01 -7.175981e+00 6.478648e-01 -7.212298e+00 6.475203e-01
-7.161563e+00 6.480008e-01 -7.161563e+00 6.480008e-01 -7.161563e+00 6.480008e-01 -7.161563e+00 6.480008e-01 -7.161563e+00 6.480008e-01 -7.161563e+00 6.480008e-01 -7.198529e+00 6.476513e-01
-7.147136e+00 6.481364e-01 -7.147136e+00 6.481364e-01 -7.147136e+00 6.481364e-01 -7.147136e+00 6.481364e-01 -7.147136e+00 6.481364e-01 -7.147136e+00 6.481364e-01 -7.184752e+00 6.477819e-01
-7.132701e+00 6.482717e-01 -7.132701e+00 6.482717e-01 -7.132701e+00 6.482717e-01 -7.132701e+00 6.482717e-01 -7.132701e+00 6.482717e-01 -7.132701e+00 6.482717e-01 -7.170967e+00 6.479121e-01
-7.118258e+00 6.484067e-01 -7.118258e+00 6.484067e-01 -7.118258e+00 6.484067e-01 -7.118258e+00 6.484067e-01 -7.118258e+00 6.484067e-01 -7.118258e+00 6.484067e-01 -7.157173e+00 6.480421e-01
-7.103806e+00 6.485415e-01 -7.103806e+00 6.485415e-01 -7.103806e+00 6.485415e-01 -7.103806e+00 6.485415e-01 -7.103806e+00 6.485415e-01 -7.103806e+00 6.485415e-01 -7.143371e+00 6.481717e-01
-7.089347e+00 6.486760e-01 -7.089347e+00 6.486760e-01 -7.089347e+00 6.486760e-01 -7.089347e+00 6.486760e-01 -7.089347e+00 6.486760e-01 -7.089347e+00 6.486760e-01 -7.129562e+00 6.483011e-01
-7.074880e+00 6.488103e-01 -7.074880e+00 6.488103e-01 -7.074880e+00 6.488103e-01 -7.074880e+00 6.488103e-01 -7.074880e+00 6.488103e-01 -7.074880e+00 6.488103e-01 -7.115745e+00 6.484302e-01
-7.060405e+00 6.489444e-01 -7.060405e+00 6.489444e-01 -7.060405e+00 6.489444e-01 -7.060405e+00 6.489444e-01 -7.060405e+00 6.489444e-01 -7.060405e+00 6.489444e-01 -7.101921e+00 6.485590e-01
-7.045923e+00 6.490784e-01 -7.045923e+00 6.490784e-01 -7.045923e+00 6.490784e-01 -7.045923e+00 6.490784e-01 -7.045923e+00 6.490784e-01 -7.045923e+00 6.490784e-01 -7.088089e+00 6.486877e-01
-7.031435e+00 6.492122e-01 -7.031435e+00 6.492122e-01 -7.031435e+00 6.492122e-01 -7.031435e+00 6.492122e-01 -7.031435e+00 6.492122e-01 -7.031435e+00 6.492122e-01 -7.074250e+00 6.488161e-01
-7.016939e+00 6.493458e-01 -7.016939e+00 6.493458e-01 -7.016939e+00 6.493458e-01 -7.016939e+00 6.493458e-01 -7.016939e+00 6.493458e-01 -7.016939e+00 6.493458e-01 -7.060405e+00 6.489444e-01
-7.002437e+00 6.494794e-01 -7.002437e+00 6.494794e-01 -7.002437e+00 6.494794e-01 -7.002437e+00 6.494794e-01 -7.002437e+00 6.494794e-01 -7.002437e+00 6.494794e-01 -7.046553e+00 6.490725e-01
-6.987929e+00 6.496129e-01 -6.987929e+00 6.496129e-01 -6.987929e+00 6.496129e-01 -6.987929e+00 6.496129e-01 -6.987929e+00 6.496129e-01 -6.987929e+00 6.496129e-01 -7.032695e+00 6.492005e-01
-6.973414e+00 6.497464e-01 -6.973414e+00 6.497464e-01 -6.973414e+00 6.497464e-01 -6.973414e+00 6.497464e-01 -6.973414e+00 6.497464e-01 -6.973414e+00 6.497464e-01 -7.018830e+00 6.493284e-01
-6.958894e+00 6.498799e-01 -6.958894e+00 6.498799e-01 -6.958894e+00 6.498799e-01 -6.958894e+00 6.498799e-01 -6.958894e+00 6.498799e-01 -6.958894e+00 6.498799e-01 -7.004960e+00 6.494562e-01
-6.944368e+00 6.500133e-01 -6.944368e+00 6.500133e-01 -6.944368e+00 6.500133e-01 -6.944368e+00 6.500133e-01 -6.944368e+00 6.500133e-01 -6.944368e+00 6.500133e-01 -6.991083e+00 6.495839e-01
-6.929836e+00 6.501468e-01 -6.929836e+00 6.501468e-01 -6.929836e+00 6.501468e-01 -6.929836e+00 6.501468e-01 -6.929836e+00 6.501468e-01 -6.929836e+00 6.501468e-01 -6.977201e+00 6.497116e-01
-6.915299e+00 6.502804e-01 -6.915299e+00 6.502804e-01 -6.915299e+00 6.502804e-01 -6.915299e+00 6.502804e-01 -6.915299e+00 6.502804e-01 -6.915299e+00 6.502804e-01 -6.963314e+00 6.498393e-01
-6.900757e+00 6.504140e-01 -6.900757e+00 6.504140e-01 -6.900757e+00 6.504140e-01 -6.900757e+00 6.504140e-01 -6.900757e+00 6.504140e-01 -6.900757e+00 6.504140e-01 -6.949421e+00 6.499669e-01
-6.886210e+00 6.505478e-01 -6.886210e+00 6.505478e-01 -6.886210e+00 6.505478e-01 -6.886210e+00 6.505478e-01 -6.886210e+00 6.505478e-01 -6.886210e+00 6.505478e-01 -6.935523e+00 6.500946e-01
-6.871658e+00 6.506816e-01 -6.871658e+00 6.506816e-01 -6.871658e+00 6.506816e-01 -6.871658e+00 6.506816e-01 -6.871658e+00 6.506816e-01 -6.871658e+00 6.506816e-01 -6.921620e+00 6.502223e-01
-6.857101e+00 6.508157e-01 -6.857101e+00 6.508157e-01 -6.857101e+00 6.508157e-01 -6.857101e+00 6.508157e-01 -6.857101e+00 6.508157e-01 -6.857101e+00 6.508157e-01 -6.907713e+00 6.503501e-01
-6.842540e+00 6.509499e-01 -6.842540e+00 6.509499e-01 -6.842540e+00 6.509499e-01 -6.842540e+00 6.509499e-01 -6.842540e+00 6.509499e-01 -6.842540e+00 6.509499e-01 -6.893800e+00 6.504780e-01
-6.827975e+00 6.510843e-01 -6.827975e+00 6.510843e-01 -6.827975e+00 6.510843e-01 -6.827975e+00 6.510843e-01 -6.827975e+00 6.510843e-01 -6.827975e+00 6.510843e-01 -6.879884e+00 6.506059e-01
-6.813406e+00 6.512189e-01 -6.813406e+00 6.512189e-01 -6.813406e+00 6.512189e-01 -6.813406e+00 6.512189e-01 -6.813406e+00 6.512189e-01 -6.813406e+00 6.512189e-01 -6.865963e+00 6.507341e-01
-6.798832e+00 6.513537e-01 -6.798832e+00 6.513537e-01 -6.798832e+00 6.513537e-01 -6.798832e+00 6.513537e-01 -6.798832e+00 6.513537e-01 -6.798832e+00 6.513537e-01 -6.852037e+00 6.508623e-01
-6.784255e+00 6.514889e-01 -6.784255e+00 6.514889e-01 -6.784255e+00 6.514889e-01 -6.784255e+00 6.514889e-01 -6.784255e+00 6.514889e-01 -6.784255e+00 6.514889e-01 -6.838108e+00 6.509907e-01
-6.769674e+00 6.516243e-01 -6.769674e+00 6.516243e-01 -6.769674e+00 6.516243e-01 -6.769674e+00 6.516243e-01 -6.769674e+00 6.516243e-01 -6.769674e+00 6.516243e-01 -6.824175e+00 6.511193e-01
-6.755089e+00 6.517601e-01 -6.755089e+00 6.517601e-01 -6.755089e+00 6.517601e-01 -6.755089e+00 6.517601e-01 -6.755089e+00 6.517601e-01 -6.755089e+00 6.517601e-01 -6.810238e+00 6.512482e-01
-6.740501e+00 6.518961e-01 -6.740501e+00 6.518961e-01 -6.740501e+00 6.518961e-01 -6.740501e+00 6.518961e-01 -6.740501e+00 6.518961e-01 -6.740501e+00 6.518961e-01 -6.796297e+00 6.513772e-01
-6.725910e+00 6.520326e-01 -6.725910e+00 6.520326e-01 -6.725910e+00 6.520326e-01 -6.725910e+00 6.520326e-01 -6.725910e+00 6.520326e-01 -6.725910e+00 6.520326e-01 -6.782353e+00 6.515065e-01
-6.711315e+00 6.521694e-01 -6.711315e+00 6.521694e-01 -6.711315e+00 6.521694e-01 -6.711315e+00 6.521694e-01 -6.711315e+00 6.521694e-01 -6.711315e+00 6.521694e-01 -6.768406e+00 6.516361e-01
-6.696718e+00 6.523066e-01 -6.696718e+00 6.523066e-01 -6.696718e+00 6.523066e-01 -6.696718e+00 6.523066e-01 -6.696718e+00 6.523066e-01 -6.696718e+00 6.523066e-01 -6.754455e+00 6.517660e-01
-6.682117e+00 6.524443e-01 -6.682117e+00 6.524443e-01 -6.682117e+00 6.524443e-01 -6.682117e+00 6.524443e-01 -6.682117e+00 6.524443e-01 -6.682117e+00 6.524443e-01 -6.740501e+00 6.518961e-01
-6.667514e+00 6.525823e-01 -6.667514e+00 6.525823e-01 -6.667514e+00 6.525823e-01 -6.667514e+00 6.525823e-01 -6.667514e+00 6.525823e-01 -6.667514e+00 6.525823e-01 -6.726544e+00 6.520266e-01
-6.652908e+00 6.527209e-01 -6.652908e+00 6.527209e-01 -6.652908e+00 6.527209e-01 -6.652908e+00 6.527209e-01 -6.652908e+00 6.527209e-01 -6.652908e+00 6.527209e-01 -6.712584e+00 6.521575e-01
-6.638299e+00 6.528599e-01 -6.638299e+00 6.528599e-01 -6.638299e+00 6.528599e-01 -6.638299e+00 6.528599e-01 -6.638299e+00 6.528599e-01 -6.638299e+00 6.528599e-01 -6.698622e+00 6.522887e-01
-6.623688e+00 6.529995e-01 -6.623688e+00 6.529995e-01 -6.623688e+00 6.529995e-01 -6.623688e+00 6.529995e-01 -6.623688e+00 6.529995e-01 -6.623688e+00 6.529995e-01 -6.684656e+00 6.524203e-01
-6.609074e+00 6.531395e-01 -6.609074e+00 6.531395e-01 -6.609074e+00 6.531395e-01 -6.609074e+00 6.531395e-01 -6.609074e+00 6.531395e-01 -6.609074e+00 6.531395e-01 -6.670689e+00 6.525523e-01
-6.594459e+00 6.532801e-01 -6.594459e+00 6.532801e-01 -6.594459e+00 6.532801e-01 -6.594459e+00 6.532801e-01 -6.594459e+00 6.532801e-01 -6.594459e+00 6.532801e-01 -6.656718e+00 6.526847e-01
-6.579841e+00 6.534213e-01 -6.579841e+00 6.534213e-01 -6.579841e+00 6.534213e-01 -6.579841e+00 6.534213e-01 -6.579841e+00 6.534213e-01 -6.579841e+00 6.534213e-01 -6.642745e+00 6.528175e-01
-6.565221e+00 6.535630e-01 -6.565221e+00 6.535630e-01 -6.565221e+00 6.535630e-01 -6.565221e+00 6.535630e-01 -6.565221e+00 6.535630e-01 -6.565221e+00 6.535630e-01 -6.628770e+00 6.529509e-01
-6.550599e+00 6.537054e-01 -6.550599e+00 6.537054e-01 -6.550599e+00 6.537054e-01 -6.550599e+00 6.537054e-01 -6.550599e+00 6.537054e-01 -6.550599e+00 6.537054e-01 -6.614793e+00 6.530846e-01
-6.535975e+00 6.538484e-01 -6.535975e+00 6.538484e-01 -6.535975e+00 6.538484e-01 -6.535975e+00 6.538484e-01 -6.535975e+00 6.538484e-01 -6.535975e+00 6.538484e-01 -6.600814e+00 6.532189e-01
-6.521349e+00 6.539920e-01 -6.521349e+00 6.539920e-01 -6.521349e+00 6.539920e-01 -6.521349e+00 6.539920e-01 -6.521349e+00 6.539920e-01 -6.521349e+00 6.539920e-01 -6.586832e+00 6.533537e-01
-6.506721e+00 6.541363e-01 -6.506721e+00 6.541363e-01 -6.506721e+00 6.541363e-01 -6.506721e+00 6.541363e-01 -6.506721e+00 6.541363e-01 -6.506721e+00 6.541363e-01 -6.572849e+00 6.534890e-01
-6.492092e+00 6.542812e-01 -6.492092e+00 6.542812e-01 -6.492092e+00 6.542812e-01 -6.492092e+00 6.542812e-01 -6.492092e+00 6.542812e-01 -6.492092e+00 6.542812e-01 -6.558863e+00 6.536249e-01
-6.477461e+00 6.544269e-01 -6.477461e+00 6.544269e-01 -6.477461e+00 6.544269e-01 -6.477461e+00 6.544269e-01 -6.477461e+00 6.544269e-01 -6.477461e+00 6.544269e-01 -6.544876e+00 6.537613e-01
-6.462829e+00 6.545732e-01 -6.462829e+00 6.545732e-01 -6.462829e+00 6.545732e-01 -6.462829e+00 6.545732e-01 -6.462829e+00 6.545732e-01 -6.462829e+00 6.545732e-01 -6.530888e+00 6.538982e-01
-6.448195e+00 6.547203e-01 -6.448195e+00 6.547203e-01 -6.448195e+00 6.547203e-01 -6.448195e+00 6.547203e-01 -6.448195e+00 6.547203e-01 -6.448195e+00 6.547203e-01 -6.516897e+00 6.540358e-01
-6.433559e+00 6.548682e-01 -6.433559e+00 6.548682e-01 -6.433559e+00 6.548682e-01 -6.433559e+00 6.548682e-01 -6.433559e+00 6.548682e-01 -6.433559e+00 6.548682e-01 -6.502905e+00 6.541740e-01
-6.418923e+00 6.550168e-01 -6.418923e+00 6.550168e-01 -6.418923e+00 6.550168e-01 -6.418923e+00 6.550168e-01 -6.418923e+00 6.550168e-01 -6.418923e+00 6.550168e-01 -6.488911e+00 6.543128e-01
-6.404285e+00 6.551662e-01 -6.404285e+00 6.551662e-01 -6.404285e+00 6.551662e-01 -6.404285e+00 6.551662e-01 -6.404285e+00 6.551662e-01 -6.404285e+00 6.551662e-01 -6.474916e+00 6.544523e-01
-6.389646e+00 6.553165e-01 -6.389646e+00 6.553165e-01 -6.389646e+00 6.553165e-01 -6.389646e+00 6.553165e-01 -6.389646e+00 6.553165e-01 -6.389646e+00 6.553165e-01 -6.460920e+00 6.545924e-01
-6.375006e+00 6.554675e-01 -6.375006e+00 6.554675e-01 -6.375006e+00 6.554675e-01 -6.375006e+00 6.554675e-01 -6.375006e+00 6.554675e-01 -6.375006e+00 6.554675e-01 -6.446922e+00 6.547332e-01
-6.360364e+00 6.556194e-01 -6.360364e+00 6.556194e-01 -6.360364e+00 6.556194e-01 -6.360364e+00 6.556194e-01 -6.360364e+00 6.556194e-01 -6.360364e+00 6.556194e-01 -6.432923e+00 6.548746e-01
-6.345722e+00 6.557721e-01 -6.345722e+00 6.557721e-01 -6.345722e+00 6.557721e-01 -6.345722e+00 6.557721e-01 -6.345722e+00 6.557721e-01 -6.345722e+00 6.557721e-01 -6.418923e+00 6.550168e-01
-6.331079e+00 6.559258e-01 -6.331079e+00 6.559258e-01 -6.331079e+00 6.559258e-01 -6.331079e+00 6.559258e-01 -6.331079e+00 6.559258e-01 -6.331079e+00 6.559258e-01 -6.404921e+00 6.551597e-01
-6.316435e+00 6.560803e-01 -6.316435e+00 6.560803e-01 -6.316435e+00 6.560803e-01 -6.316435e+00 6.560803e-01 -6.316435e+00 6.560803e-01 -6.316435e+00 6.560803e-01 -6.390919e+00 6.553034e-01
-6.301789e+00 6.562357e-01 -6.301789e+00 6.562357e-01 -6.301789e+00 6.562357e-01 -6.301789e+00 6.562357e-01 -6.301789e+00 6.562357e-01 -6.301789e+00 6.562357e-01 -6.376915e+00 6.554478e-01
-6.287144e+00 6.563921e-01 -6.287144e+00 6.563921e-01 -6.287144e+00 6.563921e-01 -6.287144e+00 6.563921e-01 -6.287144e+00 6.563921e-01 -6.287144e+00 6.563921e-01 -6.362911e+00 6.555929e-01
-6.272497e+00 6.565494e-01 -6.272497e+00 6.565494e-01 -6.272497e+00 6.565494e-01 -6.272497e+00 6.565494e-01 -6.272497e+00 6.565494e-01 -6.272497e+00 6.565494e-01 -6.348905e+00 6.557389e-01
-6.257849e+00 6.567077e-01 -6.257849e+00 6.567077e-01 -6.257849e+00 6.567077e-01 -6.257849e+00 6.567077e-01 -6.257849e+00 6.567077e-01 -6.257849e+00 6.567077e-01 -6.334899e+00 6.558856e-01
-6.243201e+00 6.568670e-01 -6.243201e+00 6.568670e-01 -6.243201e+00 6.568670e-01 -6.243201e+00 6.568670e-01 -6.243201e+00 6.568670e-01 -6.243201e+00 6.568670e-01 -6.320892e+00 6.560332e-01
-6.228553e+00 6.570272e-01 -6.228553e+00 6.570272e-01 -6.228553e+00 6.570272e-01 -6.228553e+00 6.570272e-01 -6.228553e+00 6.570272e-01 -6.228553e+00 6.570272e-01 -6.306884e+00 6.561816e-01
-6.213903e+00 6.571885e-01 -6.213903e+00 6.571885e-01 -6.213903e+00 6.571885e-01 -6.213903e+00 6.571885e-01 -6.213903e+00 6.571885e-01 -6.213903e+00 6.571885e-01 -6.292875e+00 6.563308e-01
-6.199253e+00 6.573509e-01 -6.199253e+00 6.573509e-01 -6.199253e+00 6.573509e-01 -6.199253e+00 6.573509e-01 -6.199253e+00 6.573509e-01 -6.199253e+00 6.573509e-01 -6.278865e+00 6.564809e-01
-6.184603e+00 6.575142e-01 -6.184603e+00 6.575142e-01 -6.184603e+00 6.575142e-01 -6.184603e+00 6.575142e-01 -6.184603e+00 6.575142e-01 -6.184603e+00 6.575142e-01 -6.264855e+00 6.566319e-01
-6.169952e+00 6.576787e-01 -6.169952e+00 6.576787e-01 -6.169952e+00 6.576787e-01 -6.169952e+00 6.576787e-01 -6.169952e+00 6.576787e-01 -6.169952e+00 6.576787e-01 -6.250844e+00 6.567838e-01
-6.155301e+00 6.578442e-01 -6.155301e+00 6.578442e-01 -6.155301e+00 6.578442e-01 -6.155301e+00 6.578442e-01 -6.155301e+00 6.578442e-01 -6.155301e+00 6.578442e-01 -6.236832e+00 6.569365e-01
-6.140649e+00 6.580109e-01 -6.140649e+00 6.580109e-01 -6.140649e+00 6.580109e-01 -6.140649e+00 6.580109e-01 -6.140649e+00 6.580109e-01 -6.140649e+00 6.580109e-01 -6.222820e+00 6.570902e-01
-6.125997e+00 6.581787e-01 -6.125997e+00 6.581787e-01 -6.125997e+00 6.581787e-01 -6.125997e+00 6.581787e-01 -6.125997e+00 6.581787e-01 -6.125997e+00 6.581787e-01 -6.208808e+00 6.572449e-01
-6.111344e+00 6.583476e-01 -6.111344e+00 6.583476e-01 -6.111344e+00 6.583476e-01 -6.111344e+00 6.583476e-01 -6.111344e+00 6.583476e-01 -6.111344e+00 6.583476e-01 -6.194795e+00 6.574005e-01
-6.096691e+00 6.585177e-01 -6.096691e+00 6.585177e-01 -6.096691e+00 6.585177e-01 -6.096691e+00 6.585177e-01 -6.096691e+00 6.585177e-01 -6.096691e+00 6.585177e-01 -6.180781e+00 6.575570e-01
-6.082038e+00 6.586889e-01 -6.082038e+00 6.586889e-01 -6.082038e+00 6.586889e-01 -6.082038e+00 6.586889e-01 -6.082038e+00 6.586889e-01 -6.082038e+00 6.586889e-01 -6.166767e+00 6.577146e-01
-6.067385e+00 6.588614e-01 -6.067385e+00 6.588614e-01 -6.067385e+00 6.588614e-01 -6.067385e+00 6.588614e-01 -6.067385e+00 6.588614e-01 -6.067385e+00 6.588614e-01 -6.152752e+00 6.578731e-01
-6.052731e+00 6.590350e-01 -6.052731e+00 6.590350e-01 -6.052731e+00 6.590350e-01 -6.052731e+00 6.590350e-01 -6.052731e+00 6.590350e-01 -6.052731e+00 6.590350e-01 -6.138738e+00 6.580327e-01
-6.038077e+00 6.592099e-01 -6.038077e+00 6.592099e-01 -6.038077e+00 6.592099e-01 -6.038077e+00 6.592099e-01 -6.038077e+00 6.592099e-01 -6.038077e+00 6.592099e-01 -6.124722e+00 6.581933e-01
-6.023423e+00 6.593861e-01 -6.023423e+00 6.593861e-01 -6.023423e+00 6.593861e-01 -6.023423e+00 6.593861e-01 -6.023423e+00 6.593861e-01 -6.023423e+00 6.593861e-01 -6.110707e+00 6.583550e-01
-6.008769e+00 6.595635e-01 -6.008769e+00 6.595635e-01 -6.008769e+00 6.595635e-01 -6.008769e+00 6.595635e-01 -6.008769e+00 6.595635e-01 -6.008769e+00 6.595635e-01 -6.096691e+00 6.585177e-01
-5.994115e+00 6.597422e-01 -5.994115e+00 6.597422e-01 -5.994115e+00 6.597422e-01 -5.994115e+00 6.597422e-01 -5.994115e+00 6.597422e-01 -5.994115e+00 6.597422e-01 -6.082675e+00 6.586815e-01
-5.979460e+00 6.599222e-01 -5.979460e+00 6.599222e-01 -5.979460e+00 6.599222e-01 -5.979460e+00 6.599222e-01 -5.979460e+00 6.599222e-01 -5.979460e+00 6.599222e-01 -6.068659e+00 6.588463e-01
-5.964806e+00 6.601036e-01 -5.964806e+00 6.601036e-01 -5.964806e+00 6.601036e-01 -5.964806e+00 6.601036e-01 -5.964806e+00 6.601036e-01 -5.964806e+00 6.601036e-01 -6.054642e+00 6.590123e-01
-5.950151e+00 6.602863e-01 -5.950151e+00 6.602863e-01 -5.950151e+00 6.602863e-01 -5.950151e+00 6.602863e-01 -5.950151e+00 6.602863e-01 -5.950151e+00 6.602863e-01 -6.040626e+00 6.591794e-01
-5.935496e+00 6.604703e-01 -5.935496e+00 6.604703e-01 -5.935496e+00 6.604703e-01 -5.935496e+00 6.604703e-01 -5.935496e+00 6.604703e-01 -5.935496e+00 6.604703e-01 -6.026609e+00 6.593477e-01
-5.920842e+00 6.606557e-01 -5.920842e+00 6.606557e-01 -5.920842e+00 6.606557e-01 -5.920842e+00 6.606557e-01 -5.920842e+00 6.606557e-01 -5.920842e+00 6.606557e-01 -6.012592e+00 6.595171e-01
-5.906187e+00 6.608426e-01 -5.906187e+00 6.608426e-01 -5.906187e+00 6.608426e-01 -5.906187e+00 6.608426e-01 -5.906187e+00 6.608426e-01 -5.906187e+00 6.608426e-01 -5.998575e+00 6.596877e-01
-5.891533e+00 6.610308e-01 -5.891533e+00 6.610308e-01 -5.891533e+00 6.610308e-01 -5.891533e+00 6.610308e-01 -5.891533e+00 6.610308e-01 -5.891533e+00 6.610308e-01 -5.984557e+00 6.598595e-01
-5.876878e+00 6.612205e-01 -5.876878e+00 6.612205e-01 -5.876878e+00 6.612205e-01 -5.876878e+00 6.612205e-01 -5.876878e+00 6.612205e-01 -5.876878e+00 6.612205e-01 -5.970540e+00 6.600325e-01
-5.862223e+00 6.614116e-01 -5.862223e+00 6.614116e-01 -5.862223e+00 6.614116e-01 -5.862223e+00 6.614116e-01 -5.862223e+00 6.614116e-01 -5.862223e+00 6.614116e-01 -5.956523e+00 6.602067e-01
-5.847569e+00 6.616043e-01 -5.847569e+00 6.616043e-01 -5.847569e+00 6.616043e-01 -5.847569e+00 6.616043e-01 -5.847569e+00 6.616043e-01 -5.847569e+00 6.616043e-01 -5.942505e+00 6.603821e-01
-5.832915e+00 6.617984e-01 -5.832915e+00 6.617984e-01 -5.832915e+00 6.617984e-01 -5.832915e+00 6.617984e-01 -5.832915e+00 6.617984e-01 -5.832915e+00 6.617984e-01 -5.928488e+00 6.605588e-01
-5.818260e+00 6.619940e-01 -5.818260e+00 6.619940e-01 -5.818260e+00 6.619940e-01 -5.818260e+00 6.619940e-01 -5.818260e+00 6.619940e-01 -5.818260e+00 6.619940e-01 -5.914470e+00 6.607368e-01
-5.803606e+00 6.621912e-01 -5.803606e+00 6.621912e-01 -5.803606e+00 6.621912e-01 -5.803606e+00 6.621912e-01 -5.803606e+00 6.621912e-01 -5.803606e+00 6.621912e-01 -5.900453e+00 6.609161e-01
-5.788952e+00 6.623899e-01 -5.788952e+00 6.623899e-01 -5.788952e+00 6.623899e-01 -5.788952e+00 6.623899e-01 -5.788952e+00 6.623899e-01 -5.788952e+00 6.623899e-01 -5.886435e+00 6.610966e-01
-5.774298e+00 6.625903e-01 -5.774298e+00 6.625903e-01 -5.774298e+00 6.625903e-01 -5.774298e+00 6.625903e-01 -5.774298e+00 6.625903e-01 -5.774298e+00 6.625903e-01 -5.872418e+00 6.612785e-01
-5.759645e+00 6.627922e-01 -5.759645e+00 6.627922e-01 -5.759645e+00 6.627922e-01 -5.759645e+00 6.627922e-01 -5.759645e+00 6.627922e-01 -5.759645e+00 6.627922e-01 -5.858401e+00 6.614618e-01
-5.744991e+00 6.629957e-01 -5.744991e+00 6.629957e-01 -5.744991e+00 6.629957e-01 -5.744991e+00 6.629957e-01 -5.744991e+00 6.629957e-01 -5.744991e+00 6.629957e-01 -5.844383e+00 6.616463e-01
-5.730338e+00 6.632009e-01 -5.730338e+00 6.632009e-01 -5.730338e+00 6.632009e-01 -5.730338e+00 6.632009e-01 -5.730338e+00 6.632009e-01 -5.730338e+00 6.632009e-01 -5.830366e+00 6.618323e-01
-5.715685e+00 6.634077e-01 -5.715685e+00 6.634077e-01 -5.715685e+00 6.634077e-01 -5.715685e+00 6.634077e-01 -5.715685e+00 6.634077e-01 -5.715685e+00 6.634077e-01 -5.816349e+00 6.620197e-01
-5.701032e+00 6.636163e-01 -5.701032e+00 6.636163e-01 -5.701032e+00 6.636163e-01 -5.701032e+00 6.636163e-01 -5.701032e+00 6.636163e-01 -5.701032e+00 6.636163e-01 -5.802332e+00 6.622084e-01
-5.686379e+00 6.638265e-01 -5.686379e+00 6.638265e-01 -5.686379e+00 6.638265e-01 -5.686379e+00 6.638265e-01 -5.686379e+00 6.638265e-01 -5.686379e+00 6.638265e-01 -5.788315e+00 6.623986e-01
-5.671727e+00 6.640384e-01 -5.671727e+00 6.640384e-01 -5.671727e+00 6.640384e-01 -5.671727e+00 6.640384e-01 -5.671727e+00 6.640384e-01 -5.671727e+00 6.640384e-01 -5.774298e+00 6.625903e-01
-5.657075e+00 6.642522e-01 -5.657075e+00 6.642522e-01 -5.657075e+00 6.642522e-01 -5.657075e+00 6.642522e-01 -5.657075e+00 6.642522e-01 -5.657075e+00 6.642522e-01 -5.760282e+00 6.627834e-01
-5.642423e+00 6.644676e-01 -5.642423e+00 6.644676e-01 -5.642423e+00 6.644676e-01 -5.642423e+00 6.644676e-01 -5.642423e+00 6.644676e-01 -5.642423e+00 6.644676e-01 -5.746265e+00 6.629779e-01
-5.627771e+00 6.646849e-01 -5.627771e+00 6.646849e-01 -5.627771e+00 6.646849e-01 -5.627771e+00 6.646849e-01 -5.627771e+00 6.646849e-01 -5.627771e+00 6.646849e-01 -5.732249e+00 6.631740e-01
-5.613120e+00 6.649040e-01 -5.613120e+00 6.649040e-01 -5.613120e+00 6.649040e-01 -5.613120e+00 6.649040e-01 -5.613120e+00 6.649040e-01 -5.613120e+00 6.649040e-01 -5.718233e+00 6.633716e-01
-5.598469e+00 6.651250e-01 -5.598469e+00 6.651250e-01 -5.598469e+00 6.651250e-01 -5.598469e+00 6.651250e-01 -5.598469e+00 6.651250e-01 -5.598469e+00 6.651250e-01 -5.704217e+00 6.635708e-01
-5.583818e+00 6.653478e-01 -5.583818e+00 6.653478e-01 -5.583818e+00 6.653478e-01 -5.583818e+00 6.653478e-01 -5.583818e+00 6.653478e-01 -5.583818e+00 6.653478e-01 -5.690202e+00 6.637715e-01
-5.569168e+00 6.655725e-01 -5.569168e+00 6.655725e-01 -5.569168e+00 6.655725e-01 -5.569168e+00 6.655725e-01 -5.569168e+00 6.655725e-01 -5.569168e+00 6.655725e-01 -5.676186e+00 6.639738e-01
-5.554518e+00 6.657991e-01 -5.554518e+00 6.657991e-01 -5.554518e+00 6.657991e-01 -5.554518e+00 6.657991e-01 -5.554518e+00 6.657991e-01 -5.554518e+00 6.657991e-01 -5.662171e+00 6.641776e-01
-5.539868e+00 6.660277e-01 -5.539868e+00 6.660277e-01 -5.539868e+00 6.660277e-01 -5.539868e+00 6.660277e-01 -5.539868e+00 6.660277e-01 -5.539868e+00 6.660277e-01 -5.648156e+00 6.643831e-01
-5.525218e+00 6.662582e-01 -5.525218e+00 6.662582e-01 -5.525218e+00 6.662582e-01 -5.525218e+00 6.662582e-01 -5.525218e+00 6.662582e-01 -5.525218e+00 6.662582e-01 -5.634141e+00 6.645902e-01
-5.510569e+00 6.664907e-01 -5.510569e+00 6.664907e-01 -5.510569e+00 6.664907e-01 -5.510569e+00 6.664907e-01 -5.510569e+00 6.664907e-01 -5.510569e+00 6.664907e-01 -5.620127e+00 6.647990e-01
-5.495921e+00 6.667252e-01 -5.495921e+00 6.667252e-01 -5.495921e+00 6.667252e-01 -5.495921e+00 6.667252e-01 -5.495921e+00 6.667252e-01 -5.495921e+00 6.667252e-01 -5.606113e+00 6.650095e-01
-5.481272e+00 6.669618e-01 -5.481272e+00 6.669618e-01 -5.481272e+00 6.669618e-01 -5.481272e+00 6.669618e-01 -5.481272e+00 6.669618e-01 -5.481272e+00 6.669618e-01 -5.592099e+00 6.652216e-01
-5.466624e+00 6.672004e-01 -5.466624e+00 6.672004e-01 -5.466624e+00 6.672004e-01 -5.466624e+00 6.672004e-01 -5.466624e+00 6.672004e-01 -5.466624e+00 6.672004e-01 -5.578085e+00 6.654355e-01
-5.451977e+00 6.674411e-01 -5.451977e+00 6.674411e-01 -5.451977e+00 6.674411e-01 -5.451977e+00 6.674411e-01 -5.451977e+00 6.674411e-01 -5.451977e+00 6.674411e-01 -5.564072e+00 6.656511e-01
-5.437329e+00 6.676839e-01 -5.437329e+00 6.676839e-01 -5.437329e+00 6.676839e-01 -5.437329e+00 6.676839e-01 -5.437329e+00 6.676839e-01 -5.437329e+00 6.676839e-01 -5.550059e+00 6.658685e-01
-5.422683e+00 6.679289e-01 -5.422683e+00 6.679289e-01 -5.422683e+00 6.679289e-01 -5.422683e+00 6.679289e-01 -5.422683e+00 6.679289e-01 -5.422683e+00 6.679289e-01 -5.536046e+00 6.660876e-01
-5.408036e+00 6.681761e-01 -5.408036e+00 6.681761e-01 -5.408036e+00 6.681761e-01 -5.408036e+00 6.681761e-01 -5.408036e+00 6.681761e-01 -5.408036e+00 6.681761e-01 -5.522034e+00 6.663086e-01
-5.393390e+00 6.684254e-01 -5.393390e+00 6.684254e-01 -5.393390e+00 6.684254e-01 -5.393390e+00 6.684254e-01 -5.393390e+00 6.684254e-01 -5.393390e+00 6.684254e-01 -5.508022e+00 6.665313e-01
-5.378744e+00 6.686770e-01 -5.378744e+00 6.686770e-01 -5.378744e+00 6.686770e-01 -5.378744e+00 6.686770e-01 -5.378744e+00 6.686770e-01 -5.378744e+00 6.686770e-01 -5.494010e+00 6.667559e-01
-5.364099e+00 6.689308e-01 -5.364099e+00 6.689308e-01 -5.364099e+00 6.689308e-01 -5.364099e+00 6.689308e-01 -5.364099e+00 6.689308e-01 -5.364099e+00 6.689308e-01 -5.479999e+00 6.669824e-01
-5.349454e+00 6.691869e-01 -5.349454e+00 6.691869e-01 -5.349454e+00 6.691869e-01 -5.349454e+00 6.691869e-01 -5.349454e+00 6.691869e-01 -5.349454e+00 6.691869e-01 -5.465987e+00 6.672108e-01
-5.334810e+00 6.694454e-01 -5.334810e+00 6.694454e-01 -5.334810e+00 6.694454e-01 -5.334810e+00 6.694454e-01 -5.334810e+00 6.694454e-01 -5.334810e+00 6.694454e-01 -5.451977e+00 6.674411e-01
-5.320166e+00 6.697061e-01 -5.320166e+00 6.697061e-01 -5.320166e+00 6.697061e-01 -5.320166e+00 6.697061e-01 -5.320166e+00 6.697061e-01 -5.320166e+00 6.697061e-01 -5.437966e+00 6.676733e-01
-5.305523e+00 6.699693e-01 -5.305523e+00 6.699693e-01 -5.305523e+00 6.699693e-01 -5.305523e+00 6.699693e-01 -5.305523e+00 6.699693e-01 -5.305523e+00 6.699693e-01 -5.423956e+00 6.679075e-01
-5.290879e+00 6.702348e-01 -5.290879e+00 6.702348e-01 -5.290879e+00 6.702348e-01 -5.290879e+00 6.702348e-01 -5.290879e+00 6.702348e-01 -5.290879e+00 6.702348e-01 -5.409947e+00 6.681437e-01
-5.276237e+00 6.705028e-01 -5.276237e+00 6.705028e-01 -5.276237e+00 6.705028e-01 -5.276237e+00 6.705028e-01 -5.276237e+00 6.705028e-01 -5.276237e+00 6.705028e-01 -5.395937e+00 6.683819e-01
-5.261595e+00 6.707733e-01 -5.261595e+00 6.707733e-01 -5.261595e+00 6.707733e-01 -5.261595e+00 6.707733e-01 -5.261595e+00 6.707733e-01 -5.261595e+00 6.707733e-01 -5.381928e+00 6.686221e-01
-5.246953e+00 6.710462e-01 -5.246953e+00 6.710462e-01 -5.246953e+00 6.710462e-01 -5.246953e+00 6.710462e-01 -5.246953e+00 6.710462e-01 -5.246953e+00 6.710462e-01 -5.367920e+00 6.688644e-01
-5.232312e+00 6.713217e-01 -5.232312e+00 6.713217e-01 -5.232312e+00 6.713217e-01 -5.232312e+00 6.713217e-01 -5.232312e+00 6.713217e-01 -5.232312e+00 6.713217e-01 -5.353912e+00 6.691087e-01
-5.217671e+00 6.715997e-01 -5.217671e+00 6.715997e-01 -5.217671e+00 6.715997e-01 -5.217671e+00 6.715997e-01 -5.217671e+00 6.715997e-01 -5.217671e+00 6.715997e-01 -5.339904e+00 6.693552e-01
-5.203030e+00 6.718803e-01 -5.203030e+00 6.718803e-01 -5.203030e+00 6.718803e-01 -5.203030e+00 6.718803e-01 -5.203030e+00 6.718803e-01 -5.203030e+00 6.718803e-01 -5.325896e+00 6.696038e-01
-5.188391e+00 6.721636e-01 -5.188391e+00 6.721636e-01 -5.188391e+00 6.721636e-01 -5.188391e+00 6.721636e-01 -5.188391e+00 6.721636e-01 -5.188391e+00 6.721636e-01 -5.311889e+00 6.698546e-01
-5.173751e+00 6.724495e-01 -5.173751e+00 6.724495e-01 -5.173751e+00 6.724495e-01 -5.173751e+00 6.724495e-01 -5.173751e+00 6.724495e-01 -5.173751e+00 6.724495e-01 -5.297883e+00 6.701075e-01
-5.159112e+00 6.727381e-01 -5.159112e+00 6.727381e-01 -5.159112e+00 6.727381e-01 -5.159112e+00 6.727381e-01 -5.159112e+00 6.727381e-01 -5.159112e+00 6.727381e-01 -5.283876e+00 6.703627e-01
-5.144474e+00 6.730295e-01 -5.144474e+00 6.730295e-01 -5.144474e+00 6.730295e-01 -5.144474e+00 6.730295e-01 -5.144474e+00 6.730295e-01 -5.144474e+00 6.730295e-01 -5.269871e+00 6.706201e-01
-5.129836e+00 6.733236e-01 -5.129836e+00 6.733236e-01 -5.129836e+00 6.733236e-01 -5.129836e+00 6.733236e-01 -5.129836e+00 6.733236e-01 -5.129836e+00 6.733236e-01 -5.255865e+00 6.708798e-01
-5.115198e+00 6.736205e-01 -5.115198e+00 6.736205e-01 -5.115198e+00 6.736205e-01 -5.115198e+00 6.736205e-01 -5.115198e+00 6.736205e-01 -5.115198e+00 6.736205e-01 -5.241860e+00 6.711417e-01
-5.100561e+00 6.739203e-01 -5.100561e+00 6.739203e-01 -5.100561e+00 6.739203e-01 -5.100561e+00 6.739203e-01 -5.100561e+00 6.739203e-01 -5.100561e+00 6.739203e-01 -5.227856e+00 6.714060e-01
-5.085925e+00 6.742229e-01 -5.085925e+00 6.742229e-01 -5.085925e+00 6.742229e-01 -5.085925e+00 6.742229e-01 -5.085925e+00 6.742229e-01 -5.085925e+00 6.742229e-01 -5.213852e+00 6.716727e-01
-5.071289e+00 6.745285e-01 -5.071289e+00 6.745285e-01 -5.071289e+00 6.745285e-01 -5.071289e+00 6.745285e-01 -5.071289e+00 6.745285e-01 -5.071289e+00 6.745285e-01 -5.199848e+00 6.719417e-01
-5.056653e+00 6.748370e-01 -5.056653e+00 6.748370e-01 -5.056653e+00 6.748370e-01 -5.056653e+00 6.748370e-01 -5.056653e+00 6.748370e-01 -5.056653e+00 6.748370e-01 -5.185845e+00 6.722131e-01
-5.042018e+00 6.751485e-01 -5.042018e+00 6.751485e-01 -5.042018e+00 6.751485e-01 -5.042018e+00 6.751485e-01 -5.042018e+00 6.751485e-01 -5.042018e+00 6.751485e-01 -5.171842e+00 6.724870e-01
-5.027383e+00 6.754630e-01 -5.027383e+00 6.754630e-01 -5.027383e+00 6.754630e-01 -5.027383e+00 6.754630e-01 -5.027383e+00 6.754630e-01 -5.027383e+00 6.754630e-01 -5.157839e+00 6.727634e-01
-5.012749e+00 6.757806e-01 -5.012749e+00 6.757806e-01 -5.012749e+00 6.757806e-01 -5.012749e+00 6.757806e-01 -5.012749e+00 6.757806e-01 -5.012749e+00 6.757806e-01 -5.143837e+00 6.730422e-01
-4.998116e+00 6.761013e-01 -4.998116e+00 6.761013e-01 -4.998116e+00 6.761013e-01 -4.998116e+00 6.761013e-01 -4.998116e+00 6.761013e-01 -4.998116e+00 6.761013e-01 -5.129836e+00 6.733236e-01
-4.983483e+00 6.764252e-01 -4.983483e+00 6.764252e-01 -4.983483e+00 6.764252e-01 -4.983483e+00 6.764252e-01 -4.983483e+00 6.764252e-01 -4.983483e+00 6.764252e-01 -5.115835e+00 6.736076e-01
-4.968850e+00 6.767522e-01 -4.968850e+00 6.767522e-01 -4.968850e+00 6.767522e-01 -4.968850e+00 6.767522e-01 -4.968850e+00 6.767522e-01 -4.968850e+00 6.767522e-01 -5.101834e+00 6.738941e-01
-4.954218e+00 6.770825e-01 -4.954218e+00 6.770825e-01 -4.954218e+00 6.770825e-01 -4.954218e+00 6.770825e-01 -4.954218e+00 6.770825e-01 -4.954218e+00 6.770825e-01 -5.087834e+00 6.741833e-01
-4.939587e+00 6.774161e-01 -4.939587e+00 6.774161e-01 -4.939587e+00 6.774161e-01 -4.939587e+00 6.774161e-01 -4.939587e+00 6.774161e-01 -4.939587e+00 6.774161e-01 -5.073834e+00 6.744751e-01
-4.924956e+00 6.777530e-01 -4.924956e+00 6.777530e-01 -4.924956e+00 6.777530e-01 -4.924956e+00 6.777530e-01 -4.924956e+00 6.777530e-01 -4.924956e+00 6.777530e-01 -5.059835e+00 6.747697e-01
-4.910325e+00 6.780933e-01 -4.910325e+00 6.780933e-01 -4.910325e+00 6.780933e-01 -4.910325e+00 6.780933e-01 -4.910325e+00 6.780933e-01 -4.910325e+00 6.780933e-01 -5.045836e+00 6.750669e-01
-4.895695e+00 6.784370e-01 -4.895695e+00 6.784370e-01 -4.895695e+00 6.784370e-01 -4.895695e+00 6.784370e-01 -4.895695e+00 6.784370e-01 -4.895695e+00 6.784370e-01 -5.031837e+00 6.753670e-01
-4.881066e+00 6.787841e-01 -4.881066e+00 6.787841e-01 -4.881066e+00 6.787841e-01 -4.881066e+00 6.787841e-01 -4.881066e+00 6.787841e-01 -4.881066e+00 6.787841e-01 -5.017839e+00 6.756698e-01
-4.866437e+00 6.791347e-01 -4.866437e+00 6.791347e-01 -4.866437e+00 6.791347e-01 -4.866437e+00 6.791347e-01 -4.866437e+00 6.791347e-01 -4.866437e+00 6.791347e-01 -5.003842e+00 6.759754e-01
-4.851809e+00 6.794890e-01 -4.851809e+00 6.794890e-01 -4.851809e+00 6.794890e-01 -4.851809e+00 6.794890e-01 -4.851809e+00 6.794890e-01 -4.851809e+00 6.794890e-01 -4.989845e+00 6.762840e-01
-4.837181e+00 6.798468e-01 -4.837181e+00 6.798468e-01 -4.837181e+00 6.798468e-01 -4.837181e+00 6.798468e-01 -4.837181e+00 6.798468e-01 -4.837181e+00 6.798468e-01 -4.975848e+00 6.765954e-01
-4.822553e+00 6.802082e-01 -4.822553e+00 6.802082e-01 -4.822553e+00 6.802082e-01 -4.822553e+00 6.802082e-01 -4.822553e+00 6.802082e-01 -4.822553e+00 6.802082e-01 -4.961852e+00 6.769098e-01
-4.807927e+00 6.805734e-01 -4.807927e+00 6.805734e-01 -4.807927e+00 6.805734e-01 -4.807927e+00 6.805734e-01 -4.807927e+00 6.805734e-01 -4.807927e+00 6.805734e-01 -4.947857e+00 6.772272e-01
-4.793300e+00 6.809423e-01 -4.793300e+00 6.809423e-01 -4.793300e+00 6.809423e-01 -4.793300e+00 6.809423e-01 -4.793300e+00 6.809423e-01 -4.793300e+00 6.809423e-01 -4.933862e+00 6.775475e-01
-4.778675e+00 6.813150e-01 -4.778675e+00 6.813150e-01 -4.778675e+00 6.813150e-01 -4.778675e+00 6.813150e-01 -4.778675e+00 6.813150e-01 -4.778675e+00 6.813150e-01 -4.919867e+00 6.778710e-01
-4.764049e+00 6.816916e-01 -4.764049e+00 6.816916e-01 -4.764049e+00 6.816916e-01 -4.764049e+00 6.816916e-01 -4.764049e+00 6.816916e-01 -4.764049e+00 6.816916e-01 -4.905873e+00 6.781975e-01
-4.749425e+00 6.820721e-01 -4.749425e+00 6.820721e-01 -4.749425e+00 6.820721e-01 -4.749425e+00 6.820721e-01 -4.749425e+00 6.820721e-01 -4.749425e+00 6.820721e-01 -4.891879e+00 6.785272e-01
-4.734801e+00 6.824565e-01 -4.734801e+00 6.824565e-01 -4.734801e+00 6.824565e-01 -4.734801e+00 6.824565e-01 -4.734801e+00 6.824565e-01 -4.734801e+00 6.824565e-01 -4.877886e+00 6.788600e-01
-4.720177e+00 6.828450e-01 -4.720177e+00 6.828450e-01 -4.720177e+00 6.828450e-01 -4.720177e+00 6.828450e-01 -4.720177e+00 6.828450e-01 -4.720177e+00 6.828450e-01 -4.863893e+00 6.791961e-01
-4.705554e+00 6.832376e-01 -4.705554e+00 6.832376e-01 -4.705554e+00 6.832376e-01 -4.705554e+00 6.832376e-01 -4.705554e+00 6.832376e-01 -4.705554e+00 6.832376e-01 -4.849901e+00 6.795354e-01
-4.690931e+00 6.836342e-01 -4.690931e+00 6.836342e-01 -4.690931e+00 6.836342e-01 -4.690931e+00 6.836342e-01 -4.690931e+00 6.836342e-01 -4.690931e+00 6.836342e-01 -4.835909e+00 6.798780e-01
-4.676309e+00 6.840351e-01 -4.676309e+00 6.840351e-01 -4.676309e+00 6.840351e-01 -4.676309e+00 6.840351e-01 -4.676309e+00 6.840351e-01 -4.676309e+00 6.840351e-01 -4.821917e+00 6.802240e-01
-4.661688e+00 6.844402e-01 -4.661688e+00 6.844402e-01 -4.661688e+00 6.844402e-01 -4.661688e+00 6.844402e-01 -4.661688e+00 6.844402e-01 -4.661688e+00 6.844402e-01 -4.807927e+00 6.805734e-01
-4.647067e+00 6.848496e-01 -4.647067e+00 6.848496e-01 -4.647067e+00 6.848496e-01 -4.647067e+00 6.848496e-01 -4.647067e+00 6.848496e-01 -4.647067e+00 6.848496e-01 -4.793936e+00 6.809262e-01
-4.632447e+00 6.852634e-01 -4.632447e+00 6.852634e-01 -4.632447e+00 6.852634e-01 -4.632447e+00 6.852634e-01 -4.632447e+00 6.852634e-01 -4.632447e+00 6.852634e-01 -4.779946e+00 6.812825e-01
-4.617827e+00 6.856817e-01 -4.617827e+00 6.856817e-01 -4.617827e+00 6.856817e-01 -4.617827e+00 6.856817e-01 -4.617827e+00 6.856817e-01 -4.617827e+00 6.856817e-01 -4.765957e+00 6.816423e-01
-4.603207e+00 6.861044e-01 -4.603207e+00 6.861044e-01 -4.603207e+00 6.861044e-01 -4.603207e+00 6.861044e-01 -4.603207e+00 6.861044e-01 -4.603207e+00 6.861044e-01 -4.751968e+00 6.820056e-01
-4.588589e+00 6.865317e-01 -4.588589e+00 6.865317e-01 -4.588589e+00 6.865317e-01 -4.588589e+00 6.865317e-01 -4.588589e+00 6.865317e-01 -4.588589e+00 6.865317e-01 -4.737980e+00 6.823726e-01
-4.573970e+00 6.869636e-01 -4.573970e+00 6.869636e-01 -4.573970e+00 6.869636e-01 -4.573970e+00 6.869636e-01 -4.573970e+00 6.869636e-01 -4.573970e+00 6.869636e-01 -4.723992e+00 6.827433e-01
-4.559353e+00 6.874002e-01 -4.559353e+00 6.874002e-01 -4.559353e+00 6.874002e-01 -4.559353e+00 6.874002e-01 -4.559353e+00 6.874002e-01 -4.559353e+00 6.874002e-01 -4.710004e+00 6.831176e-01
-4.544735e+00 6.878415e-01 -4.544735e+00 6.878415e-01 -4.544735e+00 6.878415e-01 -4.544735e+00 6.878415e-01 -4.544735e+00 6.878415e-01 -4.544735e+00 6.878415e-01 -4.696017e+00 6.834958e-01
-4.530119e+00 6.882877e-01 -4.530119e+00 6.882877e-01 -4.530119e+00 6.882877e-01 -4.530119e+00 6.882877e-01 -4.530119e+00 6.882877e-01 -4.530119e+00 6.882877e-01 -4.682031e+00 6.838777e-01
-4.515503e+00 6.887388e-01 -4.515503e+00 6.887388e-01 -4.515503e+00 6.887388e-01 -4.515503e+00 6.887388e-01 -4.515503e+00 6.887388e-01 -4.515503e+00 6.887388e-01 -4.668045e+00 6.842636e-01
-4.500887e+00 6.891948e-01 -4.500887e+00 6.891948e-01 -4.500887e+00 6.891948e-01 -4.500887e+00 6.891948e-01 -4.500887e+00 6.891948e-01 -4.500887e+00 6.891948e-01 -4.654059e+00 6.846533e-01
-4.486272e+00 6.896559e-01 -4.486272e+00 6.896559e-01 -4.486272e+00 6.896559e-01 -4.486272e+00 6.896559e-01 -4.486272e+00 6.896559e-01 -4.486272e+00 6.896559e-01 -4.640075e+00 6.850470e-01
-4.471658e+00 6.901221e-01 -4.471658e+00 6.901221e-01 -4.471658e+00 6.901221e-01 -4.471658e+00 6.901221e-01 -4.471658e+00 6.901221e-01 -4.471658e+00 6.901221e-01 -4.626090e+00 6.854447e-01
-4.457044e+00 6.905935e-01 -4.457044e+00 6.905935e-01 -4.457044e+00 6.905935e-01 -4.457044e+00 6.905935e-01 -4.457044e+00 6.905935e-01 -4.457044e+00 6.905935e-01 -4.612106e+00 6.858465e-01
-4.442430e+00 6.910702e-01 -4.442430e+00 6.910702e-01 -4.442430e+00 6.910702e-01 -4.442430e+00 6.910702e-01 -4.442430e+00 6.910702e-01 -4.442430e+00 6.910702e-01 -4.598123e+00 6.862525e-01
-4.427817e+00 6.915522e-01 -4.427817e+00 6.915522e-01 -4.427817e+00 6.915522e-01 -4.427817e+00 6.915522e-01 -4.427817e+00 6.915522e-01 -4.427817e+00 6.915522e-01 -4.584139e+00 6.866626e-01
-4.413205e+00 6.920396e-01 -4.413205e+00 6.920396e-01 -4.413205e+00 6.920396e-01 -4.413205e+00 6.920396e-01 -4.413205e+00 6.920396e-01 -4.413205e+00 6.920396e-01 -4.570157e+00 6.870770e-01
-4.398593e+00 6.925325e-01 -4.398593e+00 6.925325e-01 -4.398593e+00 6.925325e-01 -4.398593e+00 6.925325e-01 -4.398593e+00 6.925325e-01 -4.398593e+00 6.925325e-01 -4.556175e+00 6.874957e-01
-4.383982e+00 6.930310e-01 -4.383982e+00 6.930310e-01 -4.383982e+00 6.930310e-01 -4.383982e+00 6.930310e-01 -4.383982e+00 6.930310e-01 -4.383982e+00 6.930310e-01 -4.542193e+00 6.879188e-01
-4.369371e+00 6.935352e-01 -4.369371e+00 6.935352e-01 -4.369371e+00 6.935352e-01 -4.369371e+00 6.935352e-01 -4.369371e+00 6.935352e-01 -4.369371e+00 6.935352e-01 -4.528212e+00 6.883463e-01
-4.354761e+00 6.940451e-01 -4.354761e+00 6.940451e-01 -4.354761e+00 6.940451e-01 -4.354761e+00 6.940451e-01 -4.354761e+00 6.940451e-01 -4.354761e+00 6.940451e-01 -4.514232e+00 6.887782e-01
-4.340151e+00 6.945609e-01 -4.340151e+00 6.945609e-01 -4.340151e+00 6.945609e-01 -4.340151e+00 6.945609e-01 -4.340151e+00 6.945609e-01 -4.340151e+00 6.945609e-01 -4.500252e+00 6.892148e-01
-4.325542e+00 6.950825e-01 -4.325542e+00 6.950825e-01 -4.325542e+00 6.950825e-01 -4.325542e+00 6.950825e-01 -4.325542e+00 6.950825e-01 -4.325542e+00 6.950825e-01 -4.486272e+00 6.896559e-01
-4.310933e+00 6.956103e-01 -4.310933e+00 6.956103e-01 -4.310933e+00 6.956103e-01 -4.310933e+00 6.956103e-01 -4.310933e+00 6.956103e-01 -4.310933e+00 6.956103e-01 -4.472293e+00 6.901017e-01
-4.296325e+00 6.961441e-01 -4.296325e+00 6.961441e-01 -4.296325e+00 6.961441e-01 -4.296325e+00 6.961441e-01 -4.296325e+00 6.961441e-01 -4.296325e+00 6.961441e-01 -4.458314e+00 6.905523e-01
-4.281717e+00 6.966841e-01 -4.281717e+00 6.966841e-01 -4.281717e+00 6.966841e-01 -4.281717e+00 6.966841e-01 -4.281717e+00 6.966841e-01 -4.281717e+00 6.966841e-01 -4.444336e+00 6.910077e-01
-4.267110e+00 6.972304e-01 -4.267110e+00 6.972304e-01 -4.267110e+00 6.972304e-01 -4.267110e+00 6.972304e-01 -4.267110e+00 6.972304e-01 -4.267110e+00 6.972304e-01 -4.430359e+00 6.914679e-01
-4.252504e+00 6.977831e-01 -4.252504e+00 6.977831e-01 -4.252504e+00 6.977831e-01 -4.252504e+00 6.977831e-01 -4.252504e+00 6.977831e-01 -4.252504e+00 6.977831e-01 -4.416382e+00 6.919331e-01
-4.237897e+00 6.983423e-01 -4.237897e+00 6.983423e-01 -4.237897e+00 6.983423e-01 -4.237897e+00 6.983423e-01 -4.237897e+00 6.983423e-01 -4.237897e+00 6.983423e-01 -4.402405e+00 6.924034e-01
-4.223292e+00 6.989081e-01 -4.223292e+00 6.989081e-01 -4.223292e+00 6.989081e-01 -4.223292e+00 6.989081e-01 -4.223292e+00 6.989081e-01 -4.223292e+00 6.989081e-01 -4.388429e+00 6.928787e-01
-4.208687e+00 6.994806e-01 -4.208687e+00 6.994806e-01 -4.208687e+00 6.994806e-01 -4.208687e+00 6.994806e-01 -4.208687e+00 6.994806e-01 -4.208687e+00 6.994806e-01 -4.374453e+00 6.933592e-01
-4.194082e+00 7.000599e-01 -4.194082e+00 7.000599e-01 -4.194082e+00 7.000599e-01 -4.194082e+00 7.000599e-01 -4.194082e+00 7.000599e-01 -4.194082e+00 7.000599e-01 -4.360478e+00 6.938449e-01
-4.179478e+00 7.006461e-01 -4.179478e+00 7.006461e-01 -4.179478e+00 7.006461e-01 -4.179478e+00 7.006461e-01 -4.179478e+00 7.006461e-01 -4.179478e+00 7.006461e-01 -4.346503e+00 6.943359e-01
-4.164874e+00 7.012393e-01 -4.164874e+00 7.012393e-01 -4.164874e+00 7.012393e-01 -4.164874e+00 7.012393e-01 -4.164874e+00 7.012393e-01 -4.164874e+00 7.012393e-01 -4.332529e+00 6.948323e-01
-4.150271e+00 7.018396e-01 -4.150271e+00 7.018396e-01 -4.150271e+00 7.018396e-01 -4.150271e+00 7.018396e-01 -4.150271e+00 7.018396e-01 -4.150271e+00 7.018396e-01 -4.318555e+00 6.953342e-01
-4.135668e+00 7.024471e-01 -4.135668e+00 7.024471e-01 -4.135668e+00 7.024471e-01 -4.135668e+00 7.024471e-01 -4.135668e+00 7.024471e-01 -4.135668e+00 7.024471e-01 -4.304582e+00 6.958416e-01
-4.121066e+00 7.030620e-01 -4.121066e+00 7.030620e-01 -4.121066e+00 7.030620e-01 -4.121066e+00 7.030620e-01 -4.121066e+00 7.030620e-01 -4.121066e+00 7.030620e-01 -4.290609e+00 6.963546e-01
-4.106464e+00 7.036844e-01 -4.106464e+00 7.036844e-01 -4.106464e+00 7.036844e-01 -4.106464e+00 7.036844e-01 -4.106464e+00 7.036844e-01 -4.106464e+00 7.036844e-01 -4.276637e+00 6.968734e-01
-4.091862e+00 7.043144e-01 -4.091862e+00 7.043144e-01 -4.091862e+00 7.043144e-01 -4.091862e+00 7.043144e-01 -4.091862e+00 7.043144e-01 -4.091862e+00 7.043144e-01 -4.262665e+00 6.973979e-01
-4.077261e+00 7.049520e-01 -4.077261e+00 7.049520e-01 -4.077261e+00 7.049520e-01 -4.077261e+00 7.049520e-01 -4.077261e+00 7.049520e-01 -4.077261e+00 7.049520e-01 -4.248693e+00 6.979284e-01
-4.062661e+00 7.055975e-01 -4.062661e+00 7.055975e-01 -4.062661e+00 7.055975e-01 -4.062661e+00 7.055975e-01 -4.062661e+00 7.055975e-01 -4.062661e+00 7.055975e-01 -4.234722e+00 6.984648e-01
-4.048061e+00 7.062509e-01 -4.048061e+00 7.062509e-01 -4.048061e+00 7.062509e-01 -4.048061e+00 7.062509e-01 -4.048061e+00 7.062509e-01 -4.048061e+00 7.062509e-01 -4.220752e+00 6.990072e-01
-4.033461e+00 7.069124e-01 -4.033461e+00 7.069124e-01 -4.033461e+00 7.069124e-01 -4.033461e+00 7.069124e-01 -4.033461e+00 7.069124e-01 -4.033461e+00 7.069124e-01 -4.206782e+00 6.995558e-01
-4.018861e+00 7.075822e-01 -4.018861e+00 7.075822e-01 -4.018861e+00 7.075822e-01 -4.018861e+00 7.075822e-01 -4.018861e+00 7.075822e-01 -4.018861e+00 7.075822e-01 -4.192812e+00 7.001106e-01
-4.004263e+00 7.082602e-01 -4.004263e+00 7.082602e-01 -4.004263e+00 7.082602e-01 -4.004263e+00 7.082602e-01 -4.004263e+00 7.082602e-01 -4.004263e+00 7.082602e-01 -4.178843e+00 7.006717e-01
-3.989664e+00 7.089468e-01 -3.989664e+00 7.089468e-01 -3.989664e+00 7.089468e-01 -3.989664e+00 7.089468e-01 -3.989664e+00 7.089468e-01 -3.989664e+00 7.089468e-01 -4.164874e+00 7.012393e-01
-3.975066e+00 7.096420e-01 -3.975066e+00 7.096420e-01 -3.975066e+00 7.096420e-01 -3.975066e+00 7.096420e-01 -3.975066e+00 7.096420e-01 -3.975066e+00 7.096420e-01 -4.150906e+00 7.018133e-01
-3.960468e+00 7.103459e-01 -3.960468e+00 7.103459e-01 -3.960468e+00 7.103459e-01 -3.960468e+00 7.103459e-01 -3.960468e+00 7.103459e-01 -3.960468e+00 7.103459e-01 -4.136938e+00 7.023940e-01
-3.945870e+00 7.110587e-01 -3.945870e+00 7.110587e-01 -3.945870e+00 7.110587e-01 -3.945870e+00 7.110587e-01 -3.945870e+00 7.110587e-01 -3.945870e+00 7.110587e-01 -4.122970e+00 7.029814e-01
-3.931273e+00 7.117806e-01 -3.931273e+00 7.117806e-01 -3.931273e+00 7.117806e-01 -3.931273e+00 7.117806e-01 -3.931273e+00 7.117806e-01 -3.931273e+00 7.117806e-01 -4.109003e+00 7.035756e-01
-3.916676e+00 7.125117e-01 -3.916676e+00 7.125117e-01 -3.916676e+00 7.125117e-01 -3.916676e+00 7.125117e-01 -3.916676e+00 7.125117e-01 -3.916676e+00 7.125117e-01 -4.095036e+00 7.041768e-01
-3.902080e+00 7.132521e-01 -3.902080e+00 7.132521e-01 -3.902080e+00 7.132521e-01 -3.902080e+00 7.132521e-01 -3.902080e+00 7.132521e-01 -3.902080e+00 7.132521e-01 -4.081070e+00 7.047849e-01
-3.887484e+00 7.140021e-01 -3.887484e+00 7.140021e-01 -3.887484e+00 7.140021e-01 -3.887484e+00 7.140021e-01 -3.887484e+00 7.140021e-01 -3.887484e+00 7.140021e-01 -4.067104e+00 7.054002e-01
-3.872888e+00 7.147617e-01 -3.872888e+00 7.147617e-01 -3.872888e+00 7.147617e-01 -3.872888e+00 7.147617e-01 -3.872888e+00 7.147617e-01 -3.872888e+00 7.147617e-01 -4.053139e+00 7.060227e-01
-3.858292e+00 7.155311e-01 -3.858292e+00 7.155311e-01 -3.858292e+00 7.155311e-01 -3.858292e+00 7.155311e-01 -3.858292e+00 7.155311e-01 -3.858292e+00 7.155311e-01 -4.039174e+00 7.066526e-01
-3.843696e+00 7.163105e-01 -3.843696e+00 7.163105e-01 -3.843696e+00 7.163105e-01 -3.843696e+00 7.163105e-01 -3.843696e+00 7.163105e-01 -3.843696e+00 7.163105e-01 -4.025209e+00 7.072900e-01
-3.829101e+00 7.171001e-01 -3.829101e+00 7.171001e-01 -3.829101e+00 7.171001e-01 -3.829101e+00 7.171001e-01 -3.829101e+00 7.171001e-01 -3.829101e+00 7.171001e-01 -4.011245e+00 7.079349e-01
-3.814506e+00 7.179001e-01 -3.814506e+00 7.179001e-01 -3.814506e+00 7.179001e-01 -3.814506e+00 7.179001e-01 -3.814506e+00 7.179001e-01 -3.814506e+00 7.179001e-01 -3.997281e+00 7.085875e-01
-3.799911e+00 7.187105e-01 -3.799911e+00 7.187105e-01 -3.799911e+00 7.187105e-01 -3.799911e+00 7.187105e-01 -3.799911e+00 7.187105e-01 -3.799911e+00 7.187105e-01 -3.983317e+00 7.092480e-01
-3.785316e+00 7.195316e-01 -3.785316e+00 7.195316e-01 -3.785316e+00 7.195316e-01 -3.785316e+00 7.195316e-01 -3.785316e+00 7.195316e-01 -3.785316e+00 7.195316e-01 -3.969354e+00 7.099164e-01
-3.770721e+00 7.203636e-01 -3.770721e+00 7.203636e-01 -3.770721e+00 7.203636e-01 -3.770721e+00 7.203636e-01 -3.770721e+00 7.203636e-01 -3.770721e+00 7.203636e-01 -3.955390e+00 7.105928e-01
-3.756127e+00 7.212066e-01 -3.756127e+00 7.212066e-01 -3.756127e+00 7.212066e-01 -3.756127e+00 7.212066e-01 -3.756127e+00 7.212066e-01 -3.756127e+00 7.212066e-01 -3.941428e+00 7.112775e-01
-3.741532e+00 7.220609e-01 -3.741532e+00 7.220609e-01 -3.741532e+00 7.220609e-01 -3.741532e+00 7.220609e-01 -3.741532e+00 7.220609e-01 -3.741532e+00 7.220609e-01 -3.927465e+00 7.119704e-01
-3.726938e+00 7.229266e-01 -3.726938e+00 7.229266e-01 -3.726938e+00 7.229266e-01 -3.726938e+00 7.229266e-01 -3.726938e+00 7.229266e-01 -3.726938e+00 7.229266e-01 -3.913503e+00 7.126718e-01
-3.712343e+00 7.238040e-01 -3.712343e+00 7.238040e-01 -3.712343e+00 7.238040e-01 -3.712343e+00 7.238040e-01 -3.712343e+00 7.238040e-01 -3.712343e+00 7.238040e-01 -3.899541e+00 7.133819e-01
-3.697749e+00 7.246932e-01 -3.697749e+00 7.246932e-01 -3.697749e+00 7.246932e-01 -3.697749e+00 7.246932e-01 -3.697749e+00 7.246932e-01 -3.697749e+00 7.246932e-01 -3.885580e+00 7.141006e-01
-3.683154e+00 7.255944e-01 -3.683154e+00 7.255944e-01 -3.683154e+00 7.255944e-01 -3.683154e+00 7.255944e-01 -3.683154e+00 7.255944e-01 -3.683154e+00 7.255944e-01 -3.871618e+00 7.148282e-01
-3.668559e+00 7.265079e-01 -3.668559e+00 7.265079e-01 -3.668559e+00 7.265079e-01 -3.668559e+00 7.265079e-01 -3.668559e+00 7.265079e-01 -3.668559e+00 7.265079e-01 -3.857657e+00 7.155648e-01
-3.653964e+00 7.274338e-01 -3.653964e+00 7.274338e-01 -3.653964e+00 7.274338e-01 -3.653964e+00 7.274338e-01 -3.653964e+00 7.274338e-01 -3.653964e+00 7.274338e-01 -3.843696e+00 7.163105e-01
-3.639369e+00 7.283725e-01 -3.639369e+00 7.283725e-01 -3.639369e+00 7.283725e-01 -3.639369e+00 7.283725e-01 -3.639369e+00 7.283725e-01 -3.639369e+00 7.283725e-01 -3.829736e+00 7.170656e-01
-3.624774e+00 7.293240e-01 -3.624774e+00 7.293240e-01 -3.624774e+00 7.293240e-01 -3.624774e+00 7.293240e-01 -3.624774e+00 7.293240e-01 -3.624774e+00 7.293240e-01 -3.815775e+00 7.178301e-01
-3.610179e+00 7.302887e-01 -3.610179e+00 7.302887e-01 -3.610179e+00 7.302887e-01 -3.610179e+00 7.302887e-01 -3.610179e+00 7.302887e-01 -3.610179e+00 7.302887e-01 -3.801815e+00 7.186042e-01
-3.595583e+00 7.312667e-01 -3.595583e+00 7.312667e-01 -3.595583e+00 7.312667e-01 -3.595583e+00 7.312667e-01 -3.595583e+00 7.312667e-01 -3.595583e+00 7.312667e-01 -3.787854e+00 7.193880e-01
-3.580986e+00 7.322583e-01 -3.580986e+00 7.322583e-01 -3.580986e+00 7.322583e-01 -3.580986e+00 7.322583e-01 -3.580986e+00 7.322583e-01 -3.580986e+00 7.322583e-01 -3.773894e+00 7.201818e-01
-3.566390e+00 7.332637e-01 -3.566390e+00 7.332637e-01 -3.566390e+00 7.332637e-01 -3.566390e+00 7.332637e-01 -3.566390e+00 7.332637e-01 -3.566390e+00 7.332637e-01 -3.759934e+00 7.209856e-01
-3.551793e+00 7.342833e-01 -3.551793e+00 7.342833e-01 -3.551793e+00 7.342833e-01 -3.551793e+00 7.342833e-01 -3.551793e+00 7.342833e-01 -3.551793e+00 7.342833e-01 -3.745974e+00 7.217997e-01
-3.537195e+00 7.353171e-01 -3.537195e+00 7.353171e-01 -3.537195e+00 7.353171e-01 -3.537195e+00 7.353171e-01 -3.537195e+00 7.353171e-01 -3.537195e+00 7.353171e-01 -3.732014e+00 7.226242e-01
-3.522597e+00 7.363656e-01 -3.522597e+00 7.363656e-01 -3.522597e+00 7.363656e-01 -3.522597e+00 7.363656e-01 -3.522597e+00 7.363656e-01 -3.522597e+00 7.363656e-01 -3.718054e+00 7.234593e-01
-3.507998e+00 7.374289e-01 -3.507998e+00 7.374289e-01 -3.507998e+00 7.374289e-01 -3.507998e+00 7.374289e-01 -3.507998e+00 7.374289e-01 -3.507998e+00 7.374289e-01 -3.704094e+00 7.243051e-01
-3.493398e+00 7.385073e-01 -3.493398e+00 7.385073e-01 -3.493398e+00 7.385073e-01 -3.493398e+00 7.385073e-01 -3.493398e+00 7.385073e-01 -3.493398e+00 7.385073e-01 -3.690134e+00 7.251619e-01
-3.478798e+00 7.396011e-01 -3.478798e+00 7.396011e-01 -3.478798e+00 7.396011e-01 -3.478798e+00 7.396011e-01 -3.478798e+00 7.396011e-01 -3.478798e+00 7.396011e-01 -3.676174e+00 7.260298e-01
-3.464196e+00 7.407106e-01 -3.464196e+00 7.407106e-01 -3.464196e+00 7.407106e-01 -3.464196e+00 7.407106e-01 -3.464196e+00 7.407106e-01 -3.464196e+00 7.407106e-01 -3.662214e+00 7.269089e-01
-3.449594e+00 7.418360e-01 -3.449594e+00 7.418360e-01 -3.449594e+00 7.418360e-01 -3.449594e+00 7.418360e-01 -3.449594e+00 7.418360e-01 -3.449594e+00 7.418360e-01 -3.648253e+00 7.277996e-01
-3.434991e+00 7.429777e-01 -3.434991e+00 7.429777e-01 -3.434991e+00 7.429777e-01 -3.434991e+00 7.429777e-01 -3.434991e+00 7.429777e-01 -3.434991e+00 7.429777e-01 -3.634293e+00 7.287020e-01
-3.420386e+00 7.441358e-01 -3.420386e+00 7.441358e-01 -3.420386e+00 7.441358e-01 -3.420386e+00 7.441358e-01 -3.420386e+00 7.441358e-01 -3.420386e+00 7.441358e-01 -3.620332e+00 7.296162e-01
-3.405781e+00 7.453108e-01 -3.405781e+00 7.453108e-01 -3.405781e+00 7.453108e-01 -3.405781e+00 7.453108e-01 -3.405781e+00 7.453108e-01 -3.405781e+00 7.453108e-01 -3.606371e+00 7.305425e-01
-3.391174e+00 7.465030e-01 -3.391174e+00 7.465030e-01 -3.391174e+00 7.465030e-01 -3.391174e+00 7.465030e-01 -3.391174e+00 7.465030e-01 -3.391174e+00 7.465030e-01 -3.592410e+00 7.314811e-01
-3.376565e+00 7.477126e-01 -3.376565e+00 7.477126e-01 -3.376565e+00 7.477126e-01 -3.376565e+00 7.477126e-01 -3.376565e+00 7.477126e-01 -3.376565e+00 7.477126e-01 -3.578448e+00 7.324321e-01
-3.361956e+00 7.489399e-01 -3.361956e+00 7.489399e-01 -3.361956e+00 7.489399e-01 -3.361956e+00 7.489399e-01 -3.361956e+00 7.489399e-01 -3.361956e+00 7.489399e-01 -3.564486e+00 7.333959e-01
-3.347344e+00 7.501853e-01 -3.347344e+00 7.501853e-01 -3.347344e+00 7.501853e-01 -3.347344e+00 7.501853e-01 -3.347344e+00 7.501853e-01 -3.347344e+00 7.501853e-01 -3.550523e+00 7.343726e-01
-3.332731e+00 7.514491e-01 -3.332731e+00 7.514491e-01 -3.332731e+00 7.514491e-01 -3.332731e+00 7.514491e-01 -3.332731e+00 7.514491e-01 -3.332731e+00 7.514491e-01 -3.536560e+00 7.353624e-01
-3.318116e+00 7.527317e-01 -3.318116e+00 7.527317e-01 -3.318116e+00 7.527317e-01 -3.318116e+00 7.527317e-01 -3.318116e+00 7.527317e-01 -3.318116e+00 7.527317e-01 -3.522597e+00 7.363656e-01
-3.303499e+00 7.540334e-01 -3.303499e+00 7.540334e-01 -3.303499e+00 7.540334e-01 -3.303499e+00 7.540334e-01 -3.303499e+00 7.540334e-01 -3.303499e+00 7.540334e-01 -3.508633e+00 7.373824e-01
-3.288880e+00 7.553545e-01 -3.288880e+00 7.553545e-01 -3.288880e+00 7.553545e-01 -3.288880e+00 7.553545e-01 -3.288880e+00 7.553545e-01 -3.288880e+00 7.553545e-01 -3.494668e+00 7.384129e-01
-3.274258e+00 7.566954e-01 -3.274258e+00 7.566954e-01 -3.274258e+00 7.566954e-01 -3.274258e+00 7.566954e-01 -3.274258e+00 7.566954e-01 -3.274258e+00 7.566954e-01 -3.480702e+00 7.394576e-01
-3.259634e+00 7.580565e-01 -3.259634e+00 7.580565e-01 -3.259634e+00 7.580565e-01 -3.259634e+00 7.580565e-01 -3.259634e+00 7.580565e-01 -3.259634e+00 7.580565e-01 -3.466736e+00 7.405165e-01
-3.245008e+00 7.594381e-01 -3.245008e+00 7.594381e-01 -3.245008e+00 7.594381e-01 -3.245008e+00 7.594381e-01 -3.245008e+00 7.594381e-01 -3.245008e+00 7.594381e-01 -3.452769e+00 7.415900e-01
-3.230379e+00 7.608406e-01 -3.230379e+00 7.608406e-01 -3.230379e+00 7.608406e-01 -3.230379e+00 7.608406e-01 -3.230379e+00 7.608406e-01 -3.230379e+00 7.608406e-01 -3.438800e+00 7.426783e-01
-3.215746e+00 7.622644e-01 -3.215746e+00 7.622644e-01 -3.215746e+00 7.622644e-01 -3.215746e+00 7.622644e-01 -3.215746e+00 7.622644e-01 -3.215746e+00 7.622644e-01 -3.424831e+00 7.437816e-01
-3.201111e+00 7.637099e-01 -3.201111e+00 7.637099e-01 -3.201111e+00 7.637099e-01 -3.201111e+00 7.637099e-01 -3.201111e+00 7.637099e-01 -3.201111e+00 7.637099e-01 -3.410861e+00 7.449002e-01
-3.186473e+00 7.651774e-01 -3.186473e+00 7.651774e-01 -3.186473e+00 7.651774e-01 -3.186473e+00 7.651774e-01 -3.186473e+00 7.651774e-01 -3.186473e+00 7.651774e-01 -3.396890e+00 7.460344e-01
-3.171831e+00 7.666675e-01 -3.171831e+00 7.666675e-01 -3.171831e+00 7.666675e-01 -3.171831e+00 7.666675e-01 -3.171831e+00 7.666675e-01 -3.171831e+00 7.666675e-01 -3.382917e+00 7.471845e-01
-3.157185e+00 7.681804e-01 -3.157185e+00 7.681804e-01 -3.157185e+00 7.681804e-01 -3.157185e+00 7.681804e-01 -3.157185e+00 7.681804e-01 -3.157185e+00 7.681804e-01 -3.368943e+00 7.483507e-01
-3.142536e+00 7.697167e-01 -3.142536e+00 7.697167e-01 -3.142536e+00 7.697167e-01 -3.142536e+00 7.697167e-01 -3.142536e+00 7.697167e-01 -3.142536e+00 7.697167e-01 -3.354968e+00 7.495332e-01
-3.127883e+00 7.712767e-01 -3.127883e+00 7.712767e-01 -3.127883e+00 7.712767e-01 -3.127883e+00 7.712767e-01 -3.127883e+00 7.712767e-01 -3.127883e+00 7.712767e-01 -3.340991e+00 7.507325e-01
-3.113225e+00 7.728609e-01 -3.113225e+00 7.728609e-01 -3.113225e+00 7.728609e-01 -3.113225e+00 7.728609e-01 -3.113225e+00 7.728609e-01 -3.113225e+00 7.728609e-01 -3.327012e+00 7.519488e-01
-3.098562e+00 7.744697e-01 -3.098562e+00 7.744697e-01 -3.098562e+00 7.744697e-01 -3.098562e+00 7.744697e-01 -3.098562e+00 7.744697e-01 -3.098562e+00 7.744697e-01 -3.313032e+00 7.531823e-01
-3.083895e+00 7.761036e-01 -3.083895e+00 7.761036e-01 -3.083895e+00 7.761036e-01 -3.083895e+00 7.761036e-01 -3.083895e+00 7.761036e-01 -3.083895e+00 7.761036e-01 -3.299050e+00 7.544334e-01
-3.069222e+00 7.777630e-01 -3.069222e+00 7.777630e-01 -3.069222e+00 7.777630e-01 -3.069222e+00 7.777630e-01 -3.069222e+00 7.777630e-01 -3.069222e+00 7.777630e-01 -3.285065e+00 7.557024e-01
-3.054545e+00 7.794484e-01 -3.054545e+00 7.794484e-01 -3.054545e+00 7.794484e-01 -3.054545e+00 7.794484e-01 -3.054545e+00 7.794484e-01 -3.054545e+00 7.794484e-01 -3.271079e+00 7.569896e-01
-3.039861e+00 7.811603e-01 -3.039861e+00 7.811603e-01 -3.039861e+00 7.811603e-01 -3.039861e+00 7.811603e-01 -3.039861e+00 7.811603e-01 -3.039861e+00 7.811603e-01 -3.257091e+00 7.582953e-01
-3.025172e+00 7.828991e-01 -3.025172e+00 7.828991e-01 -3.025172e+00 7.828991e-01 -3.025172e+00 7.828991e-01 -3.025172e+00 7.828991e-01 -3.025172e+00 7.828991e-01 -3.243100e+00 7.596198e-01
-3.010476e+00 7.846654e-01 -3.010476e+00 7.846654e-01 -3.010476e+00 7.846654e-01 -3.010476e+00 7.846654e-01 -3.010476e+00 7.846654e-01 -3.010476e+00 7.846654e-01 -3.229106e+00 7.609635e-01
-2.995773e+00 7.864597e-01 -2.995773e+00 7.864597e-01 -2.995773e+00 7.864597e-01 -2.995773e+00 7.864597e-01 -2.995773e+00 7.864597e-01 -2.995773e+00 7.864597e-01 -3.215110e+00 7.623268e-01
-2.981064e+00 7.882823e-01 -2.981064e+00 7.882823e-01 -2.981064e+00 7.882823e-01 -2.981064e+00 7.882823e-01 -2.981064e+00 7.882823e-01 -2.981064e+00 7.882823e-01 -3.201111e+00 7.637099e-01
-2.966347e+00 7.901340e-01 -2.966347e+00 7.901340e-01 -2.966347e+00 7.901340e-01 -2.966347e+00 7.901340e-01 -2.966347e+00 7.901340e-01 -2.966347e+00 7.901340e-01 -3.187109e+00 7.651131e-01
-2.951622e+00 7.920151e-01 -2.951622e+00 7.920151e-01 -2.951622e+00 7.920151e-01 -2.951622e+00 7.920151e-01 -2.951622e+00 7.920151e-01 -2.951622e+00 7.920151e-01 -3.173104e+00 7.665370e-01
-2.936889e+00 7.939262e-01 -2.936889e+00 7.939262e-01 -2.936889e+00 7.939262e-01 -2.936889e+00 7.939262e-01 -2.936889e+00 7.939262e-01 -2.936889e+00 7.939262e-01 -3.159096e+00 7.679818e-01
-2.922148e+00 7.958678e-01 -2.922148e+00 7.958678e-01 -2.922148e+00 7.958678e-01 -2.922148e+00 7.958678e-01 -2.922148e+00 7.958678e-01 -2.922148e+00 7.958678e-01 -3.145084e+00 7.694478e-01
-2.907398e+00 7.978406e-01 -2.907398e+00 7.978406e-01 -2.907398e+00 7.978406e-01 -2.907398e+00 7.978406e-01 -2.907398e+00 7.978406e-01 -2.907398e+00 7.978406e-01 -3.131068e+00 7.709355e-01
-2.892638e+00 7.998449e-01 -2.892638e+00 7.998449e-01 -2.892638e+00 7.998449e-01 -2.892638e+00 7.998449e-01 -2.892638e+00 7.998449e-01 -2.892638e+00 7.998449e-01 -3.117049e+00 7.724452e-01
-2.877868e+00 8.018815e-01 -2.877868e+00 8.018815e-01 -2.877868e+00 8.018815e-01 -2.877868e+00 8.018815e-01 -2.877868e+00 8.018815e-01 -2.877868e+00 8.018815e-01 -3.103025e+00 7.739774e-01
-2.863088e+00 8.039508e-01 -2.863088e+00 8.039508e-01 -2.863088e+00 8.039508e-01 -2.863088e+00 8.039508e-01 -2.863088e+00 8.039508e-01 -2.863088e+00 8.039508e-01 -3.088997e+00 7.755324e-01
-2.848296e+00 8.060535e-01 -2.848296e+00 8.060535e-01 -2.848296e+00 8.060535e-01 -2.848296e+00 8.060535e-01 -2.848296e+00 8.060535e-01 -2.848296e+00 8.060535e-01 -3.074964e+00 7.771106e-01
-2.833494e+00 8.081900e-01 -2.833494e+00 8.081900e-01 -2.833494e+00 8.081900e-01 -2.833494e+00 8.081900e-01 -2.833494e+00 8.081900e-01 -2.833494e+00 8.081900e-01 -3.060927e+00 7.787124e-01
-2.818679e+00 8.103611e-01 -2.818679e+00 8.103611e-01 -2.818679e+00 8.103611e-01 -2.818679e+00 8.103611e-01 -2.818679e+00 8.103611e-01 -2.818679e+00 8.103611e-01 -3.046884e+00 7.803382e-01
-2.803852e+00 8.125672e-01 -2.803852e+00 8.125672e-01 -2.803852e+00 8.125672e-01 -2.803852e+00 8.125672e-01 -2.803852e+00 8.125672e-01 -2.803852e+00 8.125672e-01 -3.032836e+00 7.819885e-01
-2.789011e+00 8.148090e-01 -2.789011e+00 8.148090e-01 -2.789011e+00 8.148090e-01 -2.789011e+00 8.148090e-01 -2.789011e+00 8.148090e-01 -2.789011e+00 8.148090e-01 -3.018783e+00 7.836637e-01
-2.774157e+00 8.170871e-01 -2.774157e+00 8.170871e-01 -2.774157e+00 8.170871e-01 -2.774157e+00 8.170871e-01 -2.774157e+00 8.170871e-01 -2.774157e+00 8.170871e-01 -3.004723e+00 7.853642e-01
-2.759288e+00 8.194021e-01 -2.759288e+00 8.194021e-01 -2.759288e+00 8.194021e-01 -2.759288e+00 8.194021e-01 -2.759288e+00 8.194021e-01 -2.759288e+00 8.194021e-01 -2.990658e+00 7.870904e-01
-2.744404e+00 8.217546e-01 -2.744404e+00 8.217546e-01 -2.744404e+00 8.217546e-01 -2.744404e+00 8.217546e-01 -2.744404e+00 8.217546e-01 -2.744404e+00 8.217546e-01 -2.976585e+00 7.888428e-01
-2.729504e+00 8.241453e-01 -2.729504e+00 8.241453e-01 -2.729504e+00 8.241453e-01 -2.729504e+00 8.241453e-01 -2.729504e+00 8.241453e-01 -2.729504e+00 8.241453e-01 -2.962506e+00 7.906218e-01
-2.714588e+00 8.265747e-01 -2.714588e+00 8.265747e-01 -2.714588e+00 8.265747e-01 -2.714588e+00 8.265747e-01 -2.714588e+00 8.265747e-01 -2.714588e+00 8.265747e-01 -2.948420e+00 7.924280e-01
-2.699654e+00 8.290436e-01 -2.699654e+00 8.290436e-01 -2.699654e+00 8.290436e-01 -2.699654e+00 8.290436e-01 -2.699654e+00 8.290436e-01 -2.699654e+00 8.290436e-01 -2.934326e+00 7.942617e-01
-2.684702e+00 8.315524e-01 -2.684702e+00 8.315524e-01 -2.684702e+00 8.315524e-01 -2.684702e+00 8.315524e-01 -2.684702e+00 8.315524e-01 -2.684702e+00 8.315524e-01 -2.920225e+00 7.961234e-01
-2.669732e+00 8.341020e-01 -2.669732e+00 8.341020e-01 -2.669732e+00 8.341020e-01 -2.669732e+00 8.341020e-01 -2.669732e+00 8.341020e-01 -2.669732e+00 8.341020e-01 -2.906114e+00 7.980136e-01
-2.654741e+00 8.366929e-01 -2.654741e+00 8.366929e-01 -2.654741e+00 8.366929e-01 -2.654741e+00 8.366929e-01 -2.654741e+00 8.366929e-01 -2.654741e+00 8.366929e-01 -2.891996e+00 7.999328e-01
-2.639730e+00 8.393257e-01 -2.639730e+00 8.393257e-01 -2.639730e+00 8.393257e-01 -2.639730e+00 8.393257e-01 -2.639730e+00 8.393257e-01 -2.639730e+00 8.393257e-01 -2.877868e+00 8.018815e-01
-2.624697e+00 8.420012e-01 -2.624697e+00 8.420012e-01 -2.624697e+00 8.420012e-01 -2.624697e+00 8.420012e-01 -2.624697e+00 8.420012e-01 -2.624697e+00 8.420012e-01 -2.863730e+00 8.038602e-01
-2.609642e+00 8.447200e-01 -2.609642e+00 8.447200e-01 -2.609642e+00 8.447200e-01 -2.609642e+00 8.447200e-01 -2.609642e+00 8.447200e-01 -2.609642e+00 8.447200e-01 -2.849583e+00 8.058693e-01
-2.594563e+00 8.474827e-01 -2.594563e+00 8.474827e-01 -2.594563e+00 8.474827e-01 -2.594563e+00 8.474827e-01 -2.594563e+00 8.474827e-01 -2.594563e+00 8.474827e-01 -2.835425e+00 8.079094e-01
-2.579460e+00 8.502900e-01 -2.579460e+00 8.502900e-01 -2.579460e+00 8.502900e-01 -2.579460e+00 8.502900e-01 -2.579460e+00 8.502900e-01 -2.579460e+00 8.502900e-01 -2.821256e+00 8.099810e-01
-2.564332e+00 8.531426e-01 -2.564332e+00 8.531426e-01 -2.564332e+00 8.531426e-01 -2.564332e+00 8.531426e-01 -2.564332e+00 8.531426e-01 -2.564332e+00 8.531426e-01 -2.807076e+00 8.120846e-01
-2.549177e+00 8.560411e-01 -2.549177e+00 8.560411e-01 -2.549177e+00 8.560411e-01 -2.549177e+00 8.560411e-01 -2.549177e+00 8.560411e-01 -2.549177e+00 8.560411e-01 -2.792884e+00 8.142207e-01
-2.533995e+00 8.589862e-01 -2.533995e+00 8.589862e-01 -2.533995e+00 8.589862e-01 -2.533995e+00 8.589862e-01 -2.533995e+00 8.589862e-01 -2.533995e+00 8.589862e-01 -2.778679e+00 8.163899e-01
-2.518783e+00 8.619785e-01 -2.518783e+00 8.619785e-01 -2.518783e+00 8.619785e-01 -2.518783e+00 8.619785e-01 -2.518783e+00 8.619785e-01 -2.518783e+00 8.619785e-01 -2.764462e+00 8.185927e-01
-2.503542e+00 8.650188e-01 -2.503542e+00 8.650188e-01 -2.503542e+00 8.650188e-01 -2.503542e+00 8.650188e-01 -2.503542e+00 8.650188e-01 -2.503542e+00 8.650188e-01 -2.750230e+00 8.208296e-01
-2.488270e+00 8.681076e-01 -2.488270e+00 8.681076e-01 -2.488270e+00 8.681076e-01 -2.488270e+00 8.681076e-01 -2.488270e+00 8.681076e-01 -2.488270e+00 8.681076e-01 -2.735985e+00 8.231011e-01
-2.472966e+00 8.712457e-01 -2.472966e+00 8.712457e-01 -2.472966e+00 8.712457e-01 -2.472966e+00 8.712457e-01 -2.472966e+00 8.712457e-01 -2.472966e+00 8.712457e-01 -2.721724e+00 8.254079e-01
-2.457628e+00 8.744336e-01 -2.457628e+00 8.744336e-01 -2.457628e+00 8.744336e-01 -2.457628e+00 8.744336e-01 -2.457628e+00 8.744336e-01 -2.457628e+00 8.744336e-01 -2.707448e+00 8.277505e-01
-2.442255e+00 8.776720e-01 -2.442255e+00 8.776720e-01 -2.442255e+00 8.776720e-01 -2.442255e+00 8.776720e-01 -2.442255e+00 8.776720e-01 -2.442255e+00 8.776720e-01 -2.693156e+00 8.301294e-01
-2.426846e+00 8.809617e-01 -2.426846e+00 8.809617e-01 -2.426846e+00 8.809617e-01 -2.426846e+00 8.809617e-01 -2.426846e+00 8.809617e-01 -2.426846e+00 8.809617e-01 -2.678846e+00 8.325452e-01
-2.411399e+00 8.843031e-01 -2.411399e+00 8.843031e-01 -2.411399e+00 8.843031e-01 -2.411399e+00 8.843031e-01 -2.411399e+00 8.843031e-01 -2.411399e+00 8.843031e-01 -2.664520e+00 8.349984e-01
-2.395913e+00 8.876971e-01 -2.395913e+00 8.876971e-01 -2.395913e+00 8.876971e-01 -2.395913e+00 8.876971e-01 -2.395913e+00 8.876971e-01 -2.395913e+00 8.876971e-01 -2.650175e+00 8.374897e-01
-2.380387e+00 8.911441e-01 -2.380387e+00 8.911441e-01 -2.380387e+00 8.911441e-01 -2.380387e+00 8.911441e-01 -2.380387e+00 8.911441e-01 -2.380387e+00 8.911441e-01 -2.635810e+00 8.400195e-01
-2.364818e+00 8.946448e-01 -2.364818e+00 8.946448e-01 -2.364818e+00 8.946448e-01 -2.364818e+00 8.946448e-01 -2.364818e+00 8.946448e-01 -2.364818e+00 8.946448e-01 -2.621426e+00 8.425885e-01
-2.349206e+00 8.981998e-01 -2.349206e+00 8.981998e-01 -2.349206e+00 8.981998e-01 -2.349206e+00 8.981998e-01 -2.349206e+00 8.981998e-01 -2.349206e+00 8.981998e-01 -2.607021e+00 8.451973e-01
-2.333549e+00 9.018097e-01 -2.333549e+00 9.018097e-01 -2.333549e+00 9.018097e-01 -2.333549e+00 9.018097e-01 -2.333549e+00 9.018097e-01 -2.333549e+00 9.018097e-01 -2.592595e+00 8.478463e-01
-2.317845e+00 9.054752e-01 -2.317845e+00 9.054752e-01 -2.317845e+00 9.054752e-01 -2.317845e+00 9.054752e-01 -2.317845e+00 9.054752e-01 -2.317845e+00 9.054752e-01 -2.578146e+00 8.505363e-01
-2.302093e+00 9.091968e-01 -2.302093e+00 9.091968e-01 -2.302093e+00 9.091968e-01 -2.302093e+00 9.091968e-01 -2.302093e+00 9.091968e-01 -2.302093e+00 9.091968e-01 -2.563674e+00 8.532677e-01
-2.286291e+00 9.129750e-01 -2.286291e+00 9.129750e-01 -2.286291e+00 9.129750e-01 -2.286291e+00 9.129750e-01 -2.286291e+00 9.129750e-01 -2.286291e+00 9.129750e-01 -2.549177e+00 8.560411e-01
-2.270436e+00 9.168104e-01 -2.270436e+00 9.168104e-01 -2.270436e+00 9.168104e-01 -2.270436e+00 9.168104e-01 -2.270436e+00 9.168104e-01 -2.270436e+00 9.168104e-01 -2.534655e+00 8.588572e-01
-2.254528e+00 9.207036e-01 -2.254528e+00 9.207036e-01 -2.254528e+00 9.207036e-01 -2.254528e+00 9.207036e-01 -2.254528e+00 9.207036e-01 -2.254528e+00 9.207036e-01 -2.520107e+00 8.617164e-01
-2.238565e+00 9.246551e-01 -2.238565e+00 9.246551e-01 -2.238565e+00 9.246551e-01 -2.238565e+00 9.246551e-01 -2.238565e+00 9.246551e-01 -2.238565e+00 9.246551e-01 -2.505532e+00 8.646195e-01
-2.222544e+00 9.286654e-01 -2.222544e+00 9.286654e-01 -2.222544e+00 9.286654e-01 -2.222544e+00 9.286654e-01 -2.222544e+00 9.286654e-01 -2.222544e+00 9.286654e-01 -2.490929e+00 8.675669e-01
-2.206464e+00 9.327350e-01 -2.206464e+00 9.327350e-01 -2.206464e+00 9.327350e-01 -2.206464e+00 9.327350e-01 -2.206464e+00 9.327350e-01 -2.206464e+00 9.327350e-01 -2.476296e+00 8.705592e-01
-2.190322e+00 9.368642e-01 -2.190322e+00 9.368642e-01 -2.190322e+00 9.368642e-01 -2.190322e+00 9.368642e-01 -2.190322e+00 9.368642e-01 -2.190322e+00 9.368642e-01 -2.461632e+00 8.735971e-01
-2.174118e+00 9.410537e-01 -2.174118e+00 9.410537e-01 -2.174118e+00 9.410537e-01 -2.174118e+00 9.410537e-01 -2.174118e+00 9.410537e-01 -2.174118e+00 9.410537e-01 -2.446937e+00 8.766810e-01
-2.157847e+00 9.453037e-01 -2.157847e+00 9.453037e-01 -2.157847e+00 9.453037e-01 -2.157847e+00 9.453037e-01 -2.157847e+00 9.453037e-01 -2.157847e+00 9.453037e-01 -2.432209e+00 8.798116e-01
-2.141510e+00 9.496148e-01 -2.141510e+00 9.496148e-01 -2.141510e+00 9.496148e-01 -2.141510e+00 9.496148e-01 -2.141510e+00 9.496148e-01 -2.141510e+00 9.496148e-01 -2.417448e+00 8.829894e-01
-2.125103e+00 9.539871e-01 -2.125103e+00 9.539871e-01 -2.125103e+00 9.539871e-01 -2.125103e+00 9.539871e-01 -2.125103e+00 9.539871e-01 -2.125103e+00 9.539871e-01 -2.402651e+00 8.862149e-01
-2.108623e+00 9.584211e-01 -2.108623e+00 9.584211e-01 -2.108623e+00 9.584211e-01 -2.108623e+00 9.584211e-01 -2.108623e+00 9.584211e-01 -2.108623e+00 9.584211e-01 -2.387817e+00 8.894888e-01
-2.092070e+00 9.629171e-01 -2.092070e+00 9.629171e-01 -2.092070e+00 9.629171e-01 -2.092070e+00 9.629171e-01 -2.092070e+00 9.629171e-01 -2.092070e+00 9.629171e-01 -2.372946e+00 8.928116e-01
-2.075441e+00 9.674753e-01 -2.075441e+00 9.674753e-01 -2.075441e+00 9.674753e-01 -2.075441e+00 9.674753e-01 -2.075441e+00 9.674753e-01 -2.075441e+00 9.674753e-01 -2.358036e+00 8.961837e-01
-2.058732e+00 9.720959e-01 -2.058732e+00 9.720959e-01 -2.058732e+00 9.720959e-01 -2.058732e+00 9.720959e-01 -2.058732e+00 9.720959e-01 -2.058732e+00 9.720959e-01 -2.343085e+00 8.996058e-01
-2.041943e+00 9.767791e-01 -2.041943e+00 9.767791e-01 -2.041943e+00 9.767791e-01 -2.041943e+00 9.767791e-01 -2.041943e+00 9.767791e-01 -2.041943e+00 9.767791e-01 -2.328092e+00 9.030784e-01
-2.025070e+00 9.815250e-01 -2.025070e+00 9.815250e-01 -2.025070e+00 9.815250e-01 -2.025070e+00 9.815250e-01 -2.025070e+00 9.815250e-01 -2.025070e+00 9.815250e-01 -2.313056e+00 9.066019e-01
-2.008111e+00 9.863337e-01 -2.008111e+00 9.863337e-01 -2.008111e+00 9.863337e-01 -2.008111e+00 9.863337e-01 -2.008111e+00 9.863337e-01 -2.008111e+00 9.863337e-01 -2.297976e+00 9.101769e-01
-1.991063e+00 9.912052e-01 -1.991063e+00 9.912052e-01 -1.991063e+00 9.912052e-01 -1.991063e+00 9.912052e-01 -1.991063e+00 9.912052e-01 -1.991063e+00 9.912052e-01 -2.282848e+00 9.138039e-01
-1.973923e+00 9.961396e-01 -1.973923e+00 9.961396e-01 -1.973923e+00 9.961396e-01 -1.973923e+00 9.961396e-01 -1.973923e+00 9.961396e-01 -1.973923e+00 9.961396e-01 -2.267674e+00 9.174834e-01
-1.956690e+00 1.001137e+00 -1.956690e+00 1.001137e+00 -1.956690e+00 1.001137e+00 -1.956690e+00 1.001137e+00 -1.956690e+00 1.001137e+00 -1.956690e+00 1.001137e+00 -2.252449e+00 9.212157e-01
-1.939360e+00 1.006196e+00 -1.939360e+00 1.006196e+00 -1.939360e+00 1.006196e+00 -1.939360e+00 1.006196e+00 -1.939360e+00 1.006196e+00 -1.939360e+00 1.006196e+00 -2.237174e+00 9.250015e-01
-1.921930e+00 1.011318e+00 -1.921930e+00 1.011318e+00 -1.921930e+00 1.011318e+00 -1.921930e+00 1.011318e+00 -1.921930e+00 1.011318e+00 -1.921930e+00 1.011318e+00 -2.221846e+00 9.288411e-01
-1.904398e+00 1.016502e+00 -1.904398e+00 1.016502e+00 -1.904398e+00 1.016502e+00 -1.904398e+00 1.016502e+00 -1.904398e+00 1.016502e+00 -1.904398e+00 1.016502e+00 -2.206464e+00 9.327350e-01
-1.886761e+00 1.021747e+00 -1.886761e+00 1.021747e+00 -1.886761e+00 1.021747e+00 -1.886761e+00 1.021747e+00 -1.886761e+00 1.021747e+00 -1.886761e+00 1.021747e+00 -2.191025e+00 9.366835e-01
-1.869015e+00 1.027053e+00 -1.869015e+00 1.027053e+00 -1.869015e+00 1.027053e+00 -1.869015e+00 1.027053e+00 -1.869015e+00 1.027053e+00 -1.869015e+00 1.027053e+00 -2.175529e+00 9.406870e-01
-1.851158e+00 1.032420e+00 -1.851158e+00 1.032420e+00 -1.851158e+00 1.032420e+00 -1.851158e+00 1.032420e+00 -1.851158e+00 1.032420e+00 -1.851158e+00 1.032420e+00 -2.159973e+00 9.447459e-01
-1.833186e+00 1.037847e+00 -1.833186e+00 1.037847e+00 -1.833186e+00 1.037847e+00 -1.833186e+00 1.037847e+00 -1.833186e+00 1.037847e+00 -1.833186e+00 1.037847e+00 -2.144356e+00 9.488606e-01
-1.815097e+00 1.043332e+00 -1.815097e+00 1.043332e+00 -1.815097e+00 1.043332e+00 -1.815097e+00 1.043332e+00 -1.815097e+00 1.043332e+00 -1.815097e+00 1.043332e+00 -2.128675e+00 9.530314e-01
-1.796886e+00 1.048875e+00 -1.796886e+00 1.048875e+00 -1.796886e+00 1.048875e+00 -1.796886e+00 1.048875e+00 -1.796886e+00 1.048875e+00 -1.796886e+00 1.048875e+00 -2.112929e+00 9.572585e-01
-1.778552e+00 1.054476e+00 -1.778552e+00 1.054476e+00 -1.778552e+00 1.054476e+00 -1.778552e+00 1.054476e+00 -1.778552e+00 1.054476e+00 -1.778552e+00 1.054476e+00 -2.097116e+00 9.615422e-01
-1.760090e+00 1.060132e+00 -1.760090e+00 1.060132e+00 -1.760090e+00 1.060132e+00 -1.760090e+00 1.060132e+00 -1.760090e+00 1.060132e+00 -1.760090e+00 1.060132e+00 -2.081234e+00 9.658827e-01
-1.741498e+00 1.065843e+00 -1.741498e+00 1.065843e+00 -1.741498e+00 1.065843e+00 -1.741498e+00 1.065843e+00 -1.741498e+00 1.065843e+00 -1.741498e+00 1.065843e+00 -2.065280e+00 9.702804e-01
-1.722770e+00 1.071606e+00 -1.722770e+00 1.071606e+00 -1.722770e+00 1.071606e+00 -1.722770e+00 1.071606e+00 -1.722770e+00 1.071606e+00 -1.722770e+00 1.071606e+00 -2.049253e+00 9.747352e-01
-1.703905e+00 1.077421e+00 -1.703905e+00 1.077421e+00 -1.703905e+00 1.077421e+00 -1.703905e+00 1.077421e+00 -1.703905e+00 1.077421e+00 -1.703905e+00 1.077421e+00 -2.033150e+00 9.792474e-01
-1.684899e+00 1.083285e+00 -1.684899e+00 1.083285e+00 -1.684899e+00 1.083285e+00 -1.684899e+00 1.083285e+00 -1.684899e+00 1.083285e+00 -1.684899e+00 1.083285e+00 -2.016970e+00 9.838170e-01
-1.665748e+00 1.089197e+00 -1.665748e+00 1.089197e+00 -1.665748e+00 1.089197e+00 -1.665748e+00 1.089197e+00 -1.665748e+00 1.089197e+00 -1.665748e+00 1.089197e+00 -2.000709e+00 9.884440e-01
-1.646447e+00 1.095153e+00 -1.646447e+00 1.095153e+00 -1.646447e+00 1.095153e+00 -1.646447e+00 1.095153e+00 -1.646447e+00 1.095153e+00 -1.646447e+00 1.095153e+00 -1.984367e+00 9.931286e-01
-1.626995e+00 1.101152e+00 -1.626995e+00 1.101152e+00 -1.626995e+00 1.101152e+00 -1.626995e+00 1.101152e+00 -1.626995e+00 1.101152e+00 -1.626995e+00 1.101152e+00 -1.967940e+00 9.978705e-01
-1.607386e+00 1.107191e+00 -1.607386e+00 1.107191e+00 -1.607386e+00 1.107191e+00 -1.607386e+00 1.107191e+00 -1.607386e+00 1.107191e+00 -1.607386e+00 1.107191e+00 -1.951426e+00 1.002670e+00
-1.587618e+00 1.113267e+00 -1.587618e+00 1.113267e+00 -1.587618e+00 1.113267e+00 -1.587618e+00 1.113267e+00 -1.587618e+00 1.113267e+00 -1.587618e+00 1.113267e+00 -1.934823e+00 1.007526e+00
-1.567686e+00 1.119377e+00 -1.567686e+00 1.119377e+00 -1.567686e+00 1.119377e+00 -1.567686e+00 1.119377e+00 -1.567686e+00 1.119377e+00 -1.567686e+00 1.119377e+00 -1.918128e+00 1.012439e+00
-1.547586e+00 1.125518e+00 -1.547586e+00 1.125518e+00 -1.547586e+00 1.125518e+00 -1.547586e+00 1.125518e+00 -1.547586e+00 1.125518e+00 -1.547586e+00 1.125518e+00 -1.901338e+00 1.017409e+00
-1.527316e+00 1.131685e+00 -1.527316e+00 1.131685e+00 -1.527316e+00 1.131685e+00 -1.527316e+00 1.131685e+00 -1.527316e+00 1.131685e+00 -1.527316e+00 1.131685e+00 -1.884452e+00 1.022436e+00
-1.506870e+00 1.137875e+00 -1.506870e+00 1.137875e+00 -1.506870e+00 1.137875e+00 -1.506870e+00 1.137875e+00 -1.506870e+00 1.137875e+00 -1.506870e+00 1.137875e+00 -1.867466e+00 1.027517e+00
-1.486247e+00 1.144083e+00 -1.486247e+00 1.144083e+00 -1.486247e+00 1.144083e+00 -1.486247e+00 1.144083e+00 -1.486247e+00 1.144083e+00 -1.486247e+00 1.144083e+00 -1.850379e+00 1.032655e+00
-1.465441e+00 1.150306e+00 -1.465441e+00 1.150306e+00 -1.465441e+00 1.150306e+00 -1.465441e+00 1.150306e+00 -1.465441e+00 1.150306e+00 -1.465441e+00 1.150306e+00 -1.833186e+00 1.037847e+00
-1.444449e+00 1.156537e+00 -1.444449e+00 1.156537e+00 -1.444449e+00 1.156537e+00 -1.444449e+00 1.156537e+00 -1.444449e+00 1.156537e+00 -1.444449e+00 1.156537e+00 -1.815886e+00 1.043092e+00
-1.423268e+00 1.162772e+00 -1.423268e+00 1.162772e+00 -1.423268e+00 1.162772e+00 -1.423268e+00 1.162772e+00 -1.423268e+00 1.162772e+00 -1.423268e+00 1.162772e+00 -1.798475e+00 1.048391e+00
-1.401895e+00 1.169006e+00 -1.401895e+00 1.169006e+00 -1.401895e+00 1.169006e+00 -1.401895e+00 1.169006e+00 -1.401895e+00 1.169006e+00 -1.401895e+00 1.169006e+00 -1.780951e+00 1.053742e+00
-1.380326e+00 1.175232e+00 -1.380326e+00 1.175232e+00 -1.380326e+00 1.175232e+00 -1.380326e+00 1.175232e+00 -1.380326e+00 1.175232e+00 -1.380326e+00 1.175232e+00 -1.763310e+00 1.059145e+00
-1.358558e+00 1.181444e+00 -1.358558e+00 1.181444e+00 -1.358558e+00 1.181444e+00 -1.358558e+00 1.181444e+00 -1.358558e+00 1.181444e+00 -1.358558e+00 1.181444e+00 -1.745551e+00 1.064597e+00
-1.336588e+00 1.187636e+00 -1.336588e+00 1.187636e+00 -1.336588e+00 1.187636e+00 -1.336588e+00 1.187636e+00 -1.336588e+00 1.187636e+00 -1.336588e+00 1.187636e+00 -1.727669e+00 1.070098e+00
-1.314414e+00 1.193800e+00 -1.314414e+00 1.193800e+00 -1.314414e+00 1.193800e+00 -1.314414e+00 1.193800e+00 -1.314414e+00 1.193800e+00 -1.314414e+00 1.193800e+00 -1.709662e+00 1.075646e+00
-1.292033e+00 1.199930e+00 -1.292033e+00 1.199930e+00 -1.292033e+00 1.199930e+00 -1.292033e+00 1.199930e+00 -1.292033e+00 1.199930e+00 -1.292033e+00 1.199930e+00 -1.691526e+00 1.081240e+00
-1.269442e+00 1.206018e+00 -1.269442e+00 1.206018e+00 -1.269442e+00 1.206018e+00 -1.269442e+00 1.206018e+00 -1.269442e+00 1.206018e+00 -1.269442e+00 1.206018e+00 -1.673259e+00 1.086878e+00
-1.246641e+00 1.212056e+00 -1.246641e+00 1.212056e+00 -1.246641e+00 1.212056e+00 -1.246641e+00 1.212056e+00 -1.246641e+00 1.212056e+00 -1.246641e+00 1.212056e+00 -1.654857e+00 1.092558e+00
-1.223626e+00 1.218036e+00 -1.223626e+00 1.218036e+00 -1.223626e+00 1.218036e+00 -1.223626e+00 1.218036e+00 -1.223626e+00 1.218036e+00 -1.223626e+00 1.218036e+00 -1.636317e+00 1.098278e+00
-1.200398e+00 1.223949e+00 -1.200398e+00 1.223949e+00 -1.200398e+00 1.223949e+00 -1.200398e+00 1.223949e+00 -1.200398e+00 1.223949e+00 -1.200398e+00 1.223949e+00 -1.617636e+00 1.104036e+00
-1.176955e+00 1.229786e+00 -1.176955e+00 1.229786e+00 -1.176955e+00 1.229786e+00 -1.176955e+00 1.229786e+00 -1.176955e+00 1.229786e+00 -1.177309e+00 1.230534e+00 -1.598811e+00 1.109829e+00
-1.153297e+00 1.235539e+00 -1.153297e+00 1.235539e+00 -1.153297e+00 1.235539e+00 -1.153297e+00 1.235539e+00 -1.153297e+00 1.235539e+00 -1.153956e+00 1.236999e+00 -1.579838e+00 1.115654e+00
-1.129424e+00 1.241198e+00 -1.129424e+00 1.241198e+00 -1.129424e+00 1.241198e+00 -1.129424e+00 1.241198e+00 -1.129424e+00 1.241198e+00 -1.130387e+00 1.243447e+00 -1.560714e+00 1.121510e+00
-1.105336e+00 1.246753e+00 -1.105336e+00 1.246753e+00 -1.105336e+00 1.246753e+00 -1.105336e+00 1.246753e+00 -1.105336e+00 1.246753e+00 -1.106526e+00 1.249700e+00 -1.541435e+00 1.127392e+00
-1.081035e+00 1.252195e+00 -1.081035e+00 1.252195e+00 -1.081035e+00 1.252195e+00 -1.081035e+00 1.252195e+00 -1.081180e+00 1.252548e+00 -1.082448e+00 1.255911e+00 -1.521999e+00 1.133298e+00
-1.056521e+00 1.257514e+00 -1.056521e+00 1.257514e+00 -1.056521e+00 1.257514e+00 -1.056521e+00 1.257514e+00 -1.056928e+00 1.258557e+00 -1.058122e+00 1.261994e+00 -1.502402e+00 1.139223e+00
-1.031798e+00 1.262700e+00 -1.031798e+00 1.262700e+00 -1.031798e+00 1.262700e+00 -1.031798e+00 1.262700e+00 -1.032442e+00 1.264451e+00 -1.033558e+00 1.267966e+00 -1.482641e+00 1.145165e+00
-1.006867e+00 1.267742e+00 -1.006867e+00 1.267742e+00 -1.006867e+00 1.267742e+00 -1.006867e+00 1.267742e+00 -1.007705e+00 1.270181e+00 -1.008755e+00 1.273808e+00 -1.462713e+00 1.151118e+00
-9.817335e-01 1.272632e+00 -9.817335e-01 1.272632e+00 -9.817335e-01 1.272632e+00 -9.817335e-01 1.272632e+00 -9.826979e-01 1.275671e+00 -9.836564e-01 1.279356e+00 -1.442615e+00 1.157079e+00
-9.563998e-01 1.277358e+00 -9.563998e-01 1.277358e+00 -9.563998e-01 1.277358e+00 -9.564588e-01 1.277541e+00 -9.574634e-01 1.281014e+00 -9.583308e-01 1.284763e+00 -1.422343e+00 1.163044e+00
-9.308712e-01 1.281910e+00 -9.308712e-01 1.281910e+00 -9.308712e-01 1.281910e+00 -9.310763e-01 1.282598e+00 -9.319958e-01 1.286149e+00 -9.327732e-01 1.289974e+00 -1.401895e+00 1.169006e+00
-9.051531e-01 1.286280e+00 -9.051531e-01 1.286280e+00 -9.051531e-01 1.286280e+00 -9.054827e-01 1.287480e+00 -9.063118e-01 1.291096e+00 -9.070010e-01 1.295024e+00 -1.381268e+00 1.174961e+00
-8.792513e-01 1.290457e+00 -8.792513e-01 1.290457e+00 -8.792513e-01 1.290457e+00 -8.796800e-01 1.292159e+00 -8.804193e-01 1.295862e+00 -8.810006e-01 1.299837e+00 -1.360459e+00 1.180904e+00
-8.531726e-01 1.294431e+00 -8.531726e-01 1.294431e+00 -8.531726e-01 1.294431e+00 -8.536831e-01 1.296671e+00 -8.543179e-01 1.300415e+00 -8.547942e-01 1.304455e+00 -1.339465e+00 1.186829e+00
-8.269244e-01 1.298195e+00 -8.269244e-01 1.298195e+00 -8.269244e-01 1.298195e+00 -8.274729e-01 1.300889e+00 -8.280225e-01 1.304765e+00 -8.283859e-01 1.308853e+00 -1.318285e+00 1.192730e+00
-8.005146e-01 1.301738e+00 -8.005146e-01 1.301738e+00 -8.005146e-01 1.301738e+00 -8.010963e-01 1.304962e+00 -8.015334e-01 1.308876e+00 -8.017899e-01 1.313044e+00 -1.296916e+00 1.198601e+00
-7.739520e-01 1.305052e+00 -7.739520e-01 1.305052e+00 -7.739675e-01 1.305122e+00 -7.745333e-01 1.308763e+00 -7.748592e-01 1.312728e+00 -7.749981e-01 1.316947e+00 -1.275680e+00 1.205040e+00
-7.472456e-01 1.308131e+00 -7.472456e-01 1.308131e+00 -7.473394e-01 1.308606e+00 -7.478021e-01 1.312317e+00 -7.480148e-01 1.316339e+00 -7.480361e-01 1.320618e+00 -1.254293e+00 1.211563e+00
-7.204055e-01 1.310966e+00 -7.204055e-01 1.310966e+00 -7.205555e-01 1.311834e+00 -7.209103e-01 1.315604e+00 -7.210136e-01 1.319714e+00 -7.209060e-01 1.324011e+00 -1.232689e+00 1.218057e+00
-6.934419e-01 1.313551e+00 -6.934419e-01 1.313551e+00 -6.936366e-01 1.314849e+00 -6.938745e-01 1.318646e+00 -6.938556e-01 1.322793e+00 -6.936256e-01 1.327149e+00 -1.210860e+00 1.224497e+00
-6.663658e-01 1.315879e+00 -6.663658e-01 1.315879e+00 -6.665789e-01 1.317568e+00 -6.667067e-01 1.321439e+00 -6.665585e-01 1.325596e+00 -6.662015e-01 1.329997e+00 -1.188808e+00 1.230880e+00
-6.391885e-01 1.317946e+00 -6.391885e-01 1.317946e+00 -6.393990e-01 1.320018e+00 -6.394076e-01 1.323924e+00 -6.391374e-01 1.328138e+00 -6.386463e-01 1.332559e+00 -1.166542e+00 1.237225e+00
-6.119218e-01 1.319747e+00 -6.119218e-01 1.319747e+00 -6.121114e-01 1.322198e+00 -6.119996e-01 1.326142e+00 -6.116008e-01 1.330387e+00 -6.109790e-01 1.334852e+00 -1.144037e+00 1.243474e+00
-5.845777e-01 1.321277e+00 -5.845777e-01 1.321277e+00 -5.847291e-01 1.324105e+00 -5.844944e-01 1.328081e+00 -5.839641e-01 1.332350e+00 -5.832070e-01 1.336842e+00 -1.121306e+00 1.249639e+00
-5.571688e-01 1.322534e+00 -5.571688e-01 1.322534e+00 -5.572620e-01 1.325729e+00 -5.569011e-01 1.329722e+00 -5.562373e-01 1.333997e+00 -5.553386e-01 1.338475e+00 -1.098337e+00 1.255702e+00
-5.297076e-01 1.323516e+00 -5.297076e-01 1.323516e+00 -5.297121e-01 1.326933e+00 -5.292245e-01 1.330947e+00 -5.284268e-01 1.335243e+00 -5.273908e-01 1.339741e+00 -1.075148e+00 1.261678e+00
-5.022070e-01 1.324220e+00 -5.022070e-01 1.324220e+00 -5.021084e-01 1.327817e+00 -5.014940e-01 1.331858e+00 -5.005628e-01 1.336182e+00 -4.993884e-01 1.340703e+00 -1.051728e+00 1.267532e+00
-4.746799e-01 1.324647e+00 -4.746822e-01 1.324705e+00 -4.744693e-01 1.328405e+00 -4.737266e-01 1.332475e+00 -4.726602e-01 1.336817e+00 -4.713464e-01 1.341363e+00 -1.028092e+00 1.273287e+00
-4.471392e-01 1.324796e+00 -4.471421e-01 1.324970e+00 -4.468088e-01 1.328704e+00 -4.459364e-01 1.332796e+00 -4.447339e-01 1.337165e+00 -4.432793e-01 1.341723e+00 -1.004201e+00 1.278844e+00
-4.195979e-01 1.324669e+00 -4.195956e-01 1.324959e+00 -4.191404e-01 1.328723e+00 -4.181370e-01 1.332836e+00 -4.167969e-01 1.337209e+00 -4.152009e-01 1.341780e+00 -9.800621e-01 1.284197e+00
-3.920688e-01 1.324267e+00 -3.920558e-01 1.324656e+00 -3.914773e-01 1.328432e+00 -3.903422e-01 1.332568e+00 -3.888643e-01 1.336954e+00 -3.871263e-01 1.341532e+00 -9.557156e-01 1.289412e+00
-3.645644e-01 1.323594e+00 -3.645366e-01 1.324062e+00 -3.638340e-01 1.327862e+00 -3.625664e-01 1.332003e+00 -3.609502e-01 1.336406e+00 -3.590699e-01 1.340999e+00 -9.311531e-01 1.294451e+00
-3.370973e-01 1.322653e+00 -3.370508e-01 1.323200e+00 -3.362230e-01 1.327027e+00 -3.348227e-01 1.331178e+00 -3.330680e-01 1.335582e+00 -3.310454e-01 1.340168e+00 -9.063884e-01 1.299325e+00
-3.096796e-01 1.321447e+00 -3.096107e-01 1.322074e+00 -3.086580e-01 1.325902e+00 -3.071245e-01 1.330063e+00 -3.052315e-01 1.334461e+00 -3.030658e-01 1.339065e+00 -8.814182e-01 1.304005e+00
-2.823231e-01 1.319983e+00 -2.822296e-01 1.320664e+00 -2.811512e-01 1.324504e+00 -2.794847e-01 1.328669e+00 -2.774529e-01 1.333074e+00 -2.751448e-01 1.337674e+00 -8.562546e-01 1.308503e+00
-2.550391e-01 1.318265e+00 -2.549176e-01 1.319014e+00 -2.537141e-01 1.322854e+00 -2.519149e-01 1.327015e+00 -2.497452e-01 1.331410e+00 -2.472950e-01 1.336007e+00 -8.308924e-01 1.312757e+00
-2.278386e-01 1.316301e+00 -2.276878e-01 1.317097e+00 -2.263603e-01 1.320923e+00 -2.244285e-01 1.325082e+00 -2.221197e-01 1.329489e+00 -2.195273e-01 1.334083e+00 -8.053575e-01 1.316829e+00
-2.007322e-01 1.314096e+00 -2.005511e-01 1.314927e+00 -1.990982e-01 1.318756e+00 -1.970343e-01 1.322913e+00 -1.945876e-01 1.327315e+00 -1.918541e-01 1.331901e+00 -7.796427e-01 1.320650e+00
-1.737297e-01 1.311658e+00 -1.735164e-01 1.312527e+00 -1.719389e-01 1.316356e+00 -1.697437e-01 1.320501e+00 -1.671598e-01 1.324897e+00 -1.642860e-01 1.329473e+00 -7.537689e-01 1.324262e+00
-1.468405e-01 1.308995e+00 -1.465940e-01 1.309894e+00 -1.448941e-01 1.313710e+00 -1.425680e-01 1.317848e+00 -1.398484e-01 1.322228e+00 -1.368369e-01 1.326776e+00 -7.277361e-01 1.327619e+00
-1.200736e-01 1.306116e+00 -1.197934e-01 1.307044e+00 -1.179715e-01 1.310844e+00 -1.155151e-01 1.314968e+00 -1.126651e-01 1.319307e+00 -1.095156e-01 1.323841e+00 -7.015545e-01 1.330711e+00
-9.343724e-02 1.303028e+00 -9.312670e-02 1.303953e+00 -9.118350e-02 1.307739e+00 -8.859819e-02 1.311851e+00 -8.561485e-02 1.316177e+00 -8.232809e-02 1.320698e+00 -6.752397e-01 1.333558e+00
-6.693898e-02 1.299741e+00 -6.659844e-02 1.300662e+00 -6.453466e-02 1.304435e+00 -6.182122e-02 1.308533e+00 -5.870534e-02 1.312846e+00 -5.528215e-02 1.317355e+00 -6.488012e-01 1.336155e+00
-4.058595e-02 1.296263e+00 -4.021562e-02 1.297180e+00 -3.803206e-02 1.300940e+00 -3.519130e-02 1.305025e+00 -3.194369e-02 1.309325e+00 -2.838487e-02 1.313821e+00 -6.222491e-01 1.338482e+00
-1.438460e-02 1.292604e+00 -1.398471e-02 1.293517e+00 -1.168217e-02 1.297264e+00 -8.714909e-03 1.301335e+00 -5.336352e-03 1.305623e+00 -1.642712e-03 1.310106e+00 -5.955973e-01 1.340543e+00
1.165921e-02 1.288773e+00 1.208842e-02 1.289682e+00 1.450913e-02 1.293415e+00 1.760209e-02 1.297472e+00 2.111081e-02 1.301748e+00 2.493848e-02 1.306220e+00 -5.688506e-01 1.342295e+00
3.754020e-02 1.284779e+00 3.799849e-02 1.285685e+00 4.053657e-02 1.289403e+00 4.375442e-02 1.293448e+00 4.739253e-02 1.297712e+00 5.135346e-02 1.302172e+00 -5.420191e-01 1.343689e+00
6.325367e-02 1.280633e+00 6.374080e-02 1.281534e+00 6.639545e-02 1.285239e+00 6.973740e-02 1.289270e+00 7.350415e-02 1.293523e+00 7.759759e-02 1.297972e+00 -5.151284e-01 1.344794e+00
8.879548e-02 1.276342e+00 8.931122e-02 1.277239e+00 9.208165e-02 1.280931e+00 9.554692e-02 1.284949e+00 9.944156e-02 1.289191e+00 1.036668e-01 1.293629e+00 -4.881924e-01 1.345626e+00
1.141620e-01 1.271917e+00 1.147061e-01 1.272810e+00 1.175916e-01 1.276488e+00 1.211794e-01 1.280494e+00 1.252012e-01 1.284725e+00 1.295575e-01 1.289153e+00 -4.612243e-01 1.346184e+00
1.393502e-01 1.267366e+00 1.399225e-01 1.268255e+00 1.429221e-01 1.271919e+00 1.466318e-01 1.275914e+00 1.507801e-01 1.280134e+00 1.552667e-01 1.284553e+00 -4.342352e-01 1.346448e+00
1.643574e-01 1.262699e+00 1.649576e-01 1.263583e+00 1.680708e-01 1.267235e+00 1.719015e-01 1.271218e+00 1.761756e-01 1.275429e+00 1.807920e-01 1.279838e+00 -4.072396e-01 1.346446e+00
1.891815e-01 1.257924e+00 1.898095e-01 1.258804e+00 1.930354e-01 1.262443e+00 1.969866e-01 1.266415e+00 2.013858e-01 1.270616e+00 2.061313e-01 1.275018e+00 -3.802501e-01 1.346163e+00
2.138209e-01 1.253049e+00 2.144763e-01 1.253925e+00 2.178143e-01 1.257552e+00 2.218852e-01 1.261513e+00 2.264090e-01 1.265706e+00 2.312830e-01 1.270100e+00 -3.532792e-01 1.345617e+00
2.382741e-01 1.248083e+00 2.389569e-01 1.248955e+00 2.424062e-01 1.252570e+00 2.465963e-01 1.256522e+00 2.512440e-01 1.260707e+00 2.562458e-01 1.265094e+00 -3.263386e-01 1.344801e+00
2.625404e-01 1.243034e+00 2.632502e-01 1.243902e+00 2.668103e-01 1.247506e+00 2.711189e-01 1.251448e+00 2.758900e-01 1.255626e+00 2.810191e-01 1.260007e+00 -2.994412e-01 1.343712e+00
2.866190e-01 1.237910e+00 2.873558e-01 1.238774e+00 2.910260e-01 1.242366e+00 2.954525e-01 1.246300e+00 3.003464e-01 1.250471e+00 3.056024e-01 1.254847e+00 -2.725968e-01 1.342390e+00
3.105098e-01 1.232717e+00 3.112734e-01 1.233577e+00 3.150532e-01 1.237160e+00 3.195970e-01 1.241085e+00 3.246132e-01 1.245250e+00 3.299955e-01 1.249622e+00 -2.458188e-01 1.340787e+00
3.342129e-01 1.227463e+00 3.350030e-01 1.228320e+00 3.388918e-01 1.231893e+00 3.435525e-01 1.235810e+00 3.486904e-01 1.239971e+00 3.541986e-01 1.244338e+00 -2.191158e-01 1.338958e+00
3.577285e-01 1.222155e+00 3.585451e-01 1.223009e+00 3.625423e-01 1.226572e+00 3.673193e-01 1.230483e+00 3.725786e-01 1.234639e+00 3.782122e-01 1.239003e+00 -1.924986e-01 1.336894e+00
3.810571e-01 1.216799e+00 3.819000e-01 1.217650e+00 3.860053e-01 1.221205e+00 3.908981e-01 1.225110e+00 3.962783e-01 1.229262e+00 4.020368e-01 1.233623e+00 -1.659761e-01 1.334604e+00
4.041996e-01 1.211402e+00 4.050687e-01 1.212249e+00 4.092815e-01 1.215796e+00 4.142897e-01 1.219696e+00 4.197904e-01 1.223845e+00 4.256735e-01 1.228205e+00 -1.395654e-01 1.332037e+00
4.271569e-01 1.205969e+00 4.280521e-01 1.206813e+00 4.323719e-01 1.210353e+00 4.374952e-01 1.214248e+00 4.431159e-01 1.218395e+00 4.491233e-01 1.222754e+00 -1.132689e-01 1.329267e+00
4.499302e-01 1.200505e+00 4.508513e-01 1.201347e+00 4.552779e-01 1.204880e+00 4.605157e-01 1.208771e+00 4.662562e-01 1.212916e+00 4.723875e-01 1.217276e+00 -8.709371e-02 1.326302e+00
4.725206e-01 1.195017e+00 4.734676e-01 1.195856e+00 4.780005e-01 1.199384e+00 4.833527e-01 1.203271e+00 4.892126e-01 1.207416e+00 4.954675e-01 1.211776e+00 -6.104673e-02 1.323153e+00
4.949297e-01 1.189508e+00 4.959024e-01 1.190345e+00 5.005415e-01 1.193868e+00 5.060076e-01 1.197753e+00 5.119866e-01 1.201898e+00 5.183649e-01 1.206260e+00 -3.513435e-02 1.319827e+00
5.171589e-01 1.183984e+00 5.181574e-01 1.184819e+00 5.229022e-01 1.188338e+00 5.284820e-01 1.192221e+00 5.345799e-01 1.196366e+00 5.410813e-01 1.200731e+00 -9.362396e-03 1.316332e+00
5.392099e-01 1.178449e+00 5.402341e-01 1.179283e+00 5.450845e-01 1.182797e+00 5.507777e-01 1.186680e+00 5.569943e-01 1.190827e+00 5.636186e-01 1.195195e+00 1.626379e-02 1.312676e+00
5.610845e-01 1.172907e+00 5.621343e-01 1.173739e+00 5.670900e-01 1.177251e+00 5.728966e-01 1.181134e+00 5.792315e-01 1.185283e+00 5.859786e-01 1.189655e+00 4.173941e-02 1.308869e+00
5.827844e-01 1.167362e+00 5.838598e-01 1.168193e+00 5.889207e-01 1.171703e+00 5.948404e-01 1.175587e+00 6.012937e-01 1.179739e+00 6.081634e-01 1.184116e+00 6.706015e-02 1.304919e+00
6.043114e-01 1.161818e+00 6.054124e-01 1.162648e+00 6.105786e-01 1.166157e+00 6.166112e-01 1.170042e+00 6.231827e-01 1.174199e+00 6.301751e-01 1.178581e+00 9.222219e-02 1.300833e+00
6.256677e-01 1.156278e+00 6.267943e-01 1.157107e+00 6.320655e-01 1.160616e+00 6.382111e-01 1.164504e+00 6.449007e-01 1.168665e+00 6.520157e-01 1.173055e+00 1.172222e-01 1.296622e+00
6.468551e-01 1.150745e+00 6.480074e-01 1.151573e+00 6.533836e-01 1.155083e+00 6.596421e-01 1.158975e+00 6.664499e-01 1.163142e+00 6.736875e-01 1.167539e+00 1.420573e-01 1.292292e+00
6.678757e-01 1.145222e+00 6.690537e-01 1.146051e+00 6.745350e-01 1.149563e+00 6.809064e-01 1.153458e+00 6.878324e-01 1.157632e+00 6.951928e-01 1.162038e+00 1.667249e-01 1.287851e+00
6.887317e-01 1.139713e+00 6.899353e-01 1.140541e+00 6.955219e-01 1.144056e+00 7.020063e-01 1.147957e+00 7.090506e-01 1.152139e+00 7.165340e-01 1.156554e+00 1.912232e-01 1.283309e+00
7.094251e-01 1.134219e+00 7.106546e-01 1.135048e+00 7.163465e-01 1.138567e+00 7.229441e-01 1.142474e+00 7.301069e-01 1.146665e+00 7.377134e-01 1.151091e+00 2.155503e-01 1.278672e+00
7.299582e-01 1.128744e+00 7.312136e-01 1.129574e+00 7.370111e-01 1.133097e+00 7.437221e-01 1.137012e+00 7.510036e-01 1.141212e+00 7.587336e-01 1.145650e+00 2.397051e-01 1.273949e+00
7.503333e-01 1.123290e+00 7.516146e-01 1.124121e+00 7.575179e-01 1.127650e+00 7.643426e-01 1.131573e+00 7.717432e-01 1.135784e+00 7.795971e-01 1.140235e+00 2.636865e-01 1.269146e+00
7.705525e-01 1.117859e+00 7.718600e-01 1.118691e+00 7.778695e-01 1.122227e+00 7.848082e-01 1.126159e+00 7.923283e-01 1.130382e+00 8.003065e-01 1.134847e+00 2.874939e-01 1.264270e+00
7.906184e-01 1.112454e+00 7.919521e-01 1.113287e+00 7.980682e-01 1.116831e+00 8.051214e-01 1.120774e+00 8.127613e-01 1.125009e+00 8.208644e-01 1.129489e+00 3.111269e-01 1.259329e+00
8.105332e-01 1.107075e+00 8.118933e-01 1.107910e+00 8.181165e-01 1.111463e+00 8.252846e-01 1.115418e+00 8.330449e-01 1.119667e+00 8.412736e-01 1.124164e+00 3.345856e-01 1.254329e+00
8.302995e-01 1.101726e+00 8.316861e-01 1.102563e+00 8.380169e-01 1.106126e+00 8.453005e-01 1.110094e+00 8.531819e-01 1.114359e+00 8.615368e-01 1.118872e+00 3.578699e-01 1.249275e+00
8.499197e-01 1.096408e+00 8.513330e-01 1.097248e+00 8.577720e-01 1.100822e+00 8.651717e-01 1.104803e+00 8.731750e-01 1.109085e+00 8.816570e-01 1.113617e+00 3.809805e-01 1.244175e+00
8.693964e-01 1.091122e+00 8.708366e-01 1.091965e+00 8.773844e-01 1.095552e+00 8.849011e-01 1.099548e+00 8.930269e-01 1.103847e+00 9.016369e-01 1.108400e+00 4.039177e-01 1.239035e+00
8.887321e-01 1.085872e+00 8.901995e-01 1.086718e+00 8.968569e-01 1.090318e+00 9.044913e-01 1.094331e+00 9.127406e-01 1.098649e+00 9.214795e-01 1.103222e+00 4.266825e-01 1.233858e+00
9.079296e-01 1.080657e+00 9.094244e-01 1.081507e+00 9.161922e-01 1.085122e+00 9.239452e-01 1.089152e+00 9.323190e-01 1.093490e+00 9.411880e-01 1.098086e+00 4.492758e-01 1.228651e+00
9.269916e-01 1.075480e+00 9.285140e-01 1.076334e+00 9.353931e-01 1.079964e+00 9.432656e-01 1.084014e+00 9.517650e-01 1.088373e+00 9.607652e-01 1.092993e+00 4.716987e-01 1.223419e+00
9.459208e-01 1.070342e+00 9.474711e-01 1.071200e+00 9.544625e-01 1.074848e+00 9.624556e-01 1.078918e+00 9.710816e-01 1.083300e+00 9.802145e-01 1.087945e+00 4.939523e-01 1.218167e+00
9.647202e-01 1.065245e+00 9.662986e-01 1.066107e+00 9.734033e-01 1.069774e+00 9.815182e-01 1.073865e+00 9.902721e-01 1.078271e+00 9.995388e-01 1.082942e+00 5.160382e-01 1.212898e+00
9.833925e-01 1.060189e+00 9.849993e-01 1.061056e+00 9.922184e-01 1.064743e+00 1.000456e+00 1.068856e+00 1.009339e+00 1.073288e+00 1.018741e+00 1.077987e+00 5.379577e-01 1.207617e+00
1.001941e+00 1.055177e+00 1.003576e+00 1.056049e+00 1.010911e+00 1.059757e+00 1.019273e+00 1.063894e+00 1.028287e+00 1.068352e+00 1.037826e+00 1.073080e+00 5.597124e-01 1.202329e+00
1.020368e+00 1.050209e+00 1.022032e+00 1.051087e+00 1.029484e+00 1.054816e+00 1.037971e+00 1.058979e+00 1.047117e+00 1.063465e+00 1.056795e+00 1.068223e+00 5.813040e-01 1.197036e+00
1.038677e+00 1.045287e+00 1.040371e+00 1.046170e+00 1.047940e+00 1.049923e+00 1.056555e+00 1.054113e+00 1.065834e+00 1.058627e+00 1.075652e+00 1.063417e+00 6.027342e-01 1.191743e+00
1.056871e+00 1.040412e+00 1.058594e+00 1.041301e+00 1.066283e+00 1.045078e+00 1.075026e+00 1.049295e+00 1.084441e+00 1.053840e+00 1.094401e+00 1.058663e+00 6.240049e-01 1.186453e+00
1.074953e+00 1.035584e+00 1.076707e+00 1.036480e+00 1.084516e+00 1.040282e+00 1.093389e+00 1.044529e+00 1.102941e+00 1.049105e+00 1.113044e+00 1.053962e+00 6.451179e-01 1.181169e+00
1.092926e+00 1.030805e+00 1.094710e+00 1.031707e+00 1.102642e+00 1.035537e+00 1.111647e+00 1.039813e+00 1.121337e+00 1.044422e+00 1.131586e+00 1.049315e+00 6.660752e-01 1.175894e+00
1.110794e+00 1.026075e+00 1.112609e+00 1.026985e+00 1.120664e+00 1.030842e+00 1.129802e+00 1.035150e+00 1.139633e+00 1.039793e+00 1.150029e+00 1.044722e+00 6.868789e-01 1.170631e+00
1.128559e+00 1.021396e+00 1.130405e+00 1.022313e+00 1.138585e+00 1.026200e+00 1.147859e+00 1.030540e+00 1.157832e+00 1.035218e+00 1.168377e+00 1.040185e+00 7.075310e-01 1.165383e+00
1.146225e+00 1.016769e+00 1.148103e+00 1.017693e+00 1.156409e+00 1.021610e+00 1.165819e+00 1.025984e+00 1.175937e+00 1.030698e+00 1.186634e+00 1.035703e+00 7.280335e-01 1.160153e+00
1.163795e+00 1.012193e+00 1.165704e+00 1.013125e+00 1.174139e+00 1.017073e+00 1.183688e+00 1.021482e+00 1.193951e+00 1.026233e+00 1.204801e+00 1.031279e+00 7.483888e-01 1.154942e+00
1.181272e+00 1.007671e+00 1.183214e+00 1.008610e+00 1.191778e+00 1.012591e+00 1.201467e+00 1.017035e+00 1.211878e+00 1.021825e+00 1.222884e+00 1.026911e+00 7.685991e-01 1.149754e+00
1.198660e+00 1.003201e+00 1.200633e+00 1.004149e+00 1.209329e+00 1.008162e+00 1.219160e+00 1.012643e+00 1.229721e+00 1.017473e+00 1.240884e+00 1.022600e+00 7.886667e-01 1.144590e+00
1.215960e+00 9.987855e-01 1.217967e+00 9.997417e-01 1.226796e+00 1.003789e+00 1.236770e+00 1.008308e+00 1.247483e+00 1.013178e+00 1.258805e+00 1.018348e+00 8.085938e-01 1.139452e+00
1.233177e+00 9.944242e-01 1.235217e+00 9.953890e-01 1.244180e+00 9.994716e-01 1.254300e+00 1.004029e+00 1.265167e+00 1.008939e+00 1.276651e+00 1.014153e+00 8.283830e-01 1.134343e+00
1.250314e+00 9.901176e-01 1.252388e+00 9.910912e-01 1.261487e+00 9.952095e-01 1.271754e+00 9.998060e-01 1.282776e+00 1.004759e+00 1.294424e+00 1.010016e+00 8.480367e-01 1.129265e+00
1.267373e+00 9.858661e-01 1.269481e+00 9.868487e-01 1.278717e+00 9.910035e-01 1.289134e+00 9.956402e-01 1.300314e+00 1.000636e+00 1.312127e+00 1.005938e+00 8.675574e-01 1.124218e+00
1.284358e+00 9.816698e-01 1.286500e+00 9.826616e-01 1.295876e+00 9.868537e-01 1.306443e+00 9.915313e-01 1.317782e+00 9.965702e-01 1.329763e+00 1.001918e+00 8.869476e-01 1.119206e+00
1.301271e+00 9.775290e-01 1.303448e+00 9.785301e-01 1.312964e+00 9.827602e-01 1.323684e+00 9.874795e-01 1.335185e+00 9.925625e-01 1.347335e+00 9.979570e-01 9.062100e-01 1.114229e+00
1.318116e+00 9.734438e-01 1.320328e+00 9.744544e-01 1.329986e+00 9.787230e-01 1.340861e+00 9.834847e-01 1.352525e+00 9.886124e-01 1.364846e+00 9.940536e-01 9.253472e-01 1.109290e+00
1.334895e+00 9.694143e-01 1.337142e+00 9.704346e-01 1.346944e+00 9.747423e-01 1.357975e+00 9.795468e-01 1.369804e+00 9.847198e-01 1.382298e+00 9.902084e-01 9.443620e-01 1.104389e+00
1.351610e+00 9.654405e-01 1.353893e+00 9.664705e-01 1.363841e+00 9.708179e-01 1.375029e+00 9.756659e-01 1.387025e+00 9.808847e-01 1.399695e+00 9.864210e-01 9.632571e-01 1.099528e+00
1.368265e+00 9.615223e-01 1.370584e+00 9.625621e-01 1.380678e+00 9.669498e-01 1.392027e+00 9.718416e-01 1.404191e+00 9.771067e-01 1.417038e+00 9.826911e-01 9.820353e-01 1.094709e+00
1.384862e+00 9.576595e-01 1.387218e+00 9.587094e-01 1.397460e+00 9.631376e-01 1.408970e+00 9.680739e-01 1.421305e+00 9.733856e-01 1.434330e+00 9.790185e-01 1.000699e+00 1.089933e+00
1.401404e+00 9.538522e-01 1.403796e+00 9.549120e-01 1.414188e+00 9.593814e-01 1.425860e+00 9.643624e-01 1.438368e+00 9.697210e-01 1.451573e+00 9.754027e-01 1.019252e+00 1.085200e+00
1.417893e+00 9.500999e-01 1.420322e+00 9.511699e-01 1.430865e+00 9.556806e-01 1.442702e+00 9.607067e-01 1.455383e+00 9.661127e-01 1.468771e+00 9.718435e-01 1.037697e+00 1.080513e+00
1.434331e+00 9.464024e-01 1.436798e+00 9.474826e-01 1.447493e+00 9.520351e-01 1.459495e+00 9.571066e-01 1.472352e+00 9.625602e-01 1.485924e+00 9.683402e-01 1.056036e+00 1.075871e+00
1.450721e+00 9.427595e-01 1.453225e+00 9.438500e-01 1.464074e+00 9.484444e-01 1.476244e+00 9.535616e-01 1.489277e+00 9.590630e-01 1.503035e+00 9.648924e-01 1.074273e+00 1.071277e+00
1.467065e+00 9.391707e-01 1.469607e+00 9.402715e-01 1.480611e+00 9.449082e-01 1.492949e+00 9.500713e-01 1.506161e+00 9.556206e-01 1.520106e+00 9.614995e-01 1.092410e+00 1.066732e+00
1.483364e+00 9.356357e-01 1.485944e+00 9.367469e-01 1.497104e+00 9.414260e-01 1.509613e+00 9.466352e-01 1.523006e+00 9.522325e-01 1.537139e+00 9.581611e-01 1.110451e+00 1.062235e+00
1.499622e+00 9.321539e-01 1.502240e+00 9.332756e-01 1.513558e+00 9.379973e-01 1.526238e+00 9.432527e-01 1.539812e+00 9.488982e-01 1.554136e+00 9.548764e-01 1.128398e+00 1.057787e+00
1.515839e+00 9.287251e-01 1.518496e+00 9.298572e-01 1.529973e+00 9.346216e-01 1.542826e+00 9.399233e-01 1.556583e+00 9.456171e-01 1.571098e+00 9.516450e-01 1.146255e+00 1.053391e+00
1.532018e+00 9.253485e-01 1.534715e+00 9.264911e-01 1.546350e+00 9.312984e-01 1.559378e+00 9.366465e-01 1.573319e+00 9.423885e-01 1.588028e+00 9.484660e-01 1.164024e+00 1.049045e+00
1.548161e+00 9.220238e-01 1.550896e+00 9.231769e-01 1.562693e+00 9.280270e-01 1.575896e+00 9.334215e-01 1.590023e+00 9.392119e-01 1.604926e+00 9.453389e-01 1.181708e+00 1.044751e+00
1.564269e+00 9.187503e-01 1.567044e+00 9.199139e-01 1.579002e+00 9.248070e-01 1.592382e+00 9.302479e-01 1.606696e+00 9.360865e-01 1.621795e+00 9.422630e-01 1.199311e+00 1.040510e+00
1.580343e+00 9.155275e-01 1.583158e+00 9.167016e-01 1.595279e+00 9.216376e-01 1.608838e+00 9.271249e-01 1.623339e+00 9.330116e-01 1.638635e+00 9.392376e-01 1.216834e+00 1.036321e+00
1.596386e+00 9.123547e-01 1.599241e+00 9.135393e-01 1.611526e+00 9.185183e-01 1.625264e+00 9.240520e-01 1.639955e+00 9.299867e-01 1.655449e+00 9.362619e-01 1.234282e+00 1.032185e+00
1.612399e+00 9.092314e-01 1.615294e+00 9.104265e-01 1.627744e+00 9.154484e-01 1.641662e+00 9.210283e-01 1.656544e+00 9.270110e-01 1.672237e+00 9.333353e-01 1.251657e+00 1.028102e+00
1.628383e+00 9.061569e-01 1.631318e+00 9.073624e-01 1.643934e+00 9.124271e-01 1.658033e+00 9.180533e-01 1.673107e+00 9.240838e-01 1.689001e+00 9.304569e-01 1.268961e+00 1.024073e+00
1.644340e+00 9.031305e-01 1.647315e+00 9.043465e-01 1.660098e+00 9.094540e-01 1.674380e+00 9.151262e-01 1.689646e+00 9.212044e-01 1.705742e+00 9.276262e-01 1.286197e+00 1.020098e+00
1.660270e+00 9.001516e-01 1.663286e+00 9.013780e-01 1.676237e+00 9.065282e-01 1.690702e+00 9.122464e-01 1.706162e+00 9.183720e-01 1.722461e+00 9.248422e-01 1.303368e+00 1.016177e+00
1.676175e+00 8.972195e-01 1.679232e+00 8.984564e-01 1.692352e+00 9.036491e-01 1.707001e+00 9.094130e-01 1.722657e+00 9.155859e-01 1.739159e+00 9.221044e-01 1.320477e+00 1.012309e+00
1.692057e+00 8.943336e-01 1.695155e+00 8.955808e-01 1.708444e+00 9.008159e-01 1.723279e+00 9.066255e-01 1.739130e+00 9.128454e-01 1.755838e+00 9.194119e-01 1.337526e+00 1.008496e+00
1.707916e+00 8.914931e-01 1.711055e+00 8.927507e-01 1.724515e+00 8.980281e-01 1.739536e+00 9.038830e-01 1.755584e+00 9.101498e-01 1.772497e+00 9.167640e-01 1.354518e+00 1.004736e+00
1.723753e+00 8.886974e-01 1.726934e+00 8.899653e-01 1.740565e+00 8.952848e-01 1.755772e+00 9.011850e-01 1.772019e+00 9.074984e-01 1.789139e+00 9.141599e-01 1.371455e+00 1.001031e+00
1.739569e+00 8.859458e-01 1.742792e+00 8.872239e-01 1.756595e+00 8.925854e-01 1.771990e+00 8.985305e-01 1.788435e+00 9.048903e-01 1.805764e+00 9.115989e-01 1.388339e+00 9.973785e-01
1.755365e+00 8.832376e-01 1.758630e+00 8.845259e-01 1.772606e+00 8.899291e-01 1.788190e+00 8.959191e-01 1.804835e+00 9.023249e-01 1.822372e+00 9.090803e-01 1.405172e+00 9.937797e-01
1.771143e+00 8.805721e-01 1.774450e+00 8.818705e-01 1.788599e+00 8.873153e-01 1.804373e+00 8.933498e-01 1.821218e+00 8.998014e-01 1.838965e+00 9.066034e-01 1.421958e+00 9.902340e-01
1.786902e+00 8.779485e-01 1.790251e+00 8.792571e-01 1.804574e+00 8.847433e-01 1.820539e+00 8.908221e-01 1.837586e+00 8.973192e-01 1.855543e+00 9.041673e-01 1.438698e+00 9.867411e-01
1.802645e+00 8.753663e-01 1.806036e+00 8.766850e-01 1.820534e+00 8.822123e-01 1.836690e+00 8.883351e-01 1.853939e+00 8.948774e-01 1.872107e+00 9.017715e-01 1.455393e+00 9.833007e-01
1.818370e+00 8.728248e-01 1.821804e+00 8.741535e-01 1.836477e+00 8.797217e-01 1.852826e+00 8.858883e-01 1.870277e+00 8.924755e-01 1.888657e+00 8.994151e-01 1.472047e+00 9.799123e-01
1.834080e+00 8.703232e-01 1.837556e+00 8.716618e-01 1.852406e+00 8.772708e-01 1.868947e+00 8.834809e-01 1.886602e+00 8.901128e-01 1.905195e+00 8.970975e-01 1.488661e+00 9.765756e-01
1.849774e+00 8.678609e-01 1.853293e+00 8.692095e-01 1.868320e+00 8.748589e-01 1.885054e+00 8.811122e-01 1.902914e+00 8.877884e-01 1.921721e+00 8.948181e-01 1.505237e+00 9.732901e-01
1.865454e+00 8.654373e-01 1.869016e+00 8.667957e-01 1.884220e+00 8.724853e-01 1.901149e+00 8.787816e-01 1.919214e+00 8.855018e-01 1.938235e+00 8.925760e-01 1.521776e+00 9.700553e-01
1.881120e+00 8.630516e-01 1.884725e+00 8.644198e-01 1.900107e+00 8.701494e-01 1.917231e+00 8.764884e-01 1.935502e+00 8.832523e-01 1.954738e+00 8.903706e-01 1.538280e+00 9.668707e-01
1.896772e+00 8.607032e-01 1.900420e+00 8.620812e-01 1.915981e+00 8.678506e-01 1.933301e+00 8.742319e-01 1.951778e+00 8.810391e-01 1.971230e+00 8.882013e-01 1.554752e+00 9.637358e-01
1.912412e+00 8.583916e-01 1.916103e+00 8.597792e-01 1.931844e+00 8.655881e-01 1.949359e+00 8.720115e-01 1.968044e+00 8.788618e-01 1.987712e+00 8.860674e-01 1.571192e+00 9.606499e-01
1.928039e+00 8.561160e-01 1.931774e+00 8.575132e-01 1.947694e+00 8.633613e-01 1.965406e+00 8.698265e-01 1.984299e+00 8.767195e-01 2.004184e+00 8.839683e-01 1.587602e+00 9.576126e-01
1.943654e+00 8.538758e-01 1.947433e+00 8.552825e-01 1.963533e+00 8.611696e-01 1.981443e+00 8.676764e-01 2.000545e+00 8.746118e-01 2.020647e+00 8.819033e-01 1.603983e+00 9.546232e-01
1.959257e+00 8.516704e-01 1.963080e+00 8.530866e-01 1.979362e+00 8.590125e-01 1.997470e+00 8.655604e-01 2.016780e+00 8.725379e-01 2.037101e+00 8.798719e-01 1.620338e+00 9.516812e-01
1.974850e+00 8.494992e-01 1.978716e+00 8.509249e-01 1.995180e+00 8.568892e-01 2.013486e+00 8.634780e-01 2.033007e+00 8.704972e-01 2.053547e+00 8.778733e-01 1.636666e+00 9.487858e-01
1.990432e+00 8.473616e-01 1.994342e+00 8.487967e-01 2.010988e+00 8.547992e-01 2.029494e+00 8.614286e-01 2.049225e+00 8.684892e-01 2.069984e+00 8.759070e-01 1.652969e+00 9.459365e-01
2.006003e+00 8.452570e-01 2.009958e+00 8.467014e-01 2.026786e+00 8.527419e-01 2.045492e+00 8.594116e-01 2.065434e+00 8.665133e-01 2.086414e+00 8.739725e-01 1.669250e+00 9.431326e-01
2.021565e+00 8.431849e-01 2.025564e+00 8.446386e-01 2.042576e+00 8.507167e-01 2.061482e+00 8.574264e-01 2.081636e+00 8.645689e-01 2.102836e+00 8.720691e-01 1.685507e+00 9.403735e-01
2.037117e+00 8.411447e-01 2.041161e+00 8.426075e-01 2.058356e+00 8.487230e-01 2.077463e+00 8.554725e-01 2.097829e+00 8.626554e-01 2.119251e+00 8.701963e-01 1.701744e+00 9.376585e-01
2.052660e+00 8.391358e-01 2.056748e+00 8.406077e-01 2.074128e+00 8.467604e-01 2.093437e+00 8.535493e-01 2.114016e+00 8.607723e-01 2.135659e+00 8.683535e-01 1.717960e+00 9.349869e-01
2.068194e+00 8.371576e-01 2.072327e+00 8.386386e-01 2.089891e+00 8.448282e-01 2.109402e+00 8.516562e-01 2.130194e+00 8.589190e-01 2.152061e+00 8.665402e-01 1.734157e+00 9.323581e-01
2.083719e+00 8.352097e-01 2.087897e+00 8.366997e-01 2.105646e+00 8.429259e-01 2.125360e+00 8.497927e-01 2.146367e+00 8.570950e-01 2.168456e+00 8.647559e-01 1.750335e+00 9.297715e-01
2.099236e+00 8.332916e-01 2.103458e+00 8.347905e-01 2.121394e+00 8.410530e-01 2.141311e+00 8.479584e-01 2.162532e+00 8.552998e-01 2.184845e+00 8.629999e-01 1.766496e+00 9.272263e-01
2.114745e+00 8.314026e-01 2.119012e+00 8.329104e-01 2.137134e+00 8.392090e-01 2.157255e+00 8.461526e-01 2.178691e+00 8.535328e-01 2.201228e+00 8.612720e-01 1.782640e+00 9.247218e-01
2.130246e+00 8.295423e-01 2.134558e+00 8.310589e-01 2.152867e+00 8.373933e-01 2.173192e+00 8.443749e-01 2.194844e+00 8.517936e-01 2.217606e+00 8.595714e-01 1.798769e+00 9.222575e-01
2.145739e+00 8.277102e-01 2.150097e+00 8.292356e-01 2.168593e+00 8.356056e-01 2.189123e+00 8.426247e-01 2.210991e+00 8.500817e-01 2.233978e+00 8.578978e-01 1.814882e+00 9.198327e-01
2.161225e+00 8.259059e-01 2.165628e+00 8.274399e-01 2.184312e+00 8.338452e-01 2.205047e+00 8.409017e-01 2.227132e+00 8.483966e-01 2.250345e+00 8.562506e-01 1.830981e+00 9.174467e-01
2.176704e+00 8.241288e-01 2.181152e+00 8.256714e-01 2.200025e+00 8.321118e-01 2.220966e+00 8.392054e-01 2.243267e+00 8.467378e-01 2.266707e+00 8.546295e-01 1.847066e+00 9.150989e-01
2.192176e+00 8.223785e-01 2.196670e+00 8.239297e-01 2.215731e+00 8.304049e-01 2.236879e+00 8.375352e-01 2.259398e+00 8.451048e-01 2.283064e+00 8.530339e-01 1.863138e+00 9.127886e-01
2.207641e+00 8.206545e-01 2.212180e+00 8.222142e-01 2.231431e+00 8.287239e-01 2.252786e+00 8.358907e-01 2.275523e+00 8.434973e-01 2.299416e+00 8.514634e-01 1.879197e+00 9.105151e-01
2.223099e+00 8.189565e-01 2.227685e+00 8.205246e-01 2.247125e+00 8.270686e-01 2.268687e+00 8.342715e-01 2.291643e+00 8.419148e-01 2.315765e+00 8.499175e-01 1.895245e+00 9.082780e-01
2.238551e+00 8.172838e-01 2.243183e+00 8.188603e-01 2.262813e+00 8.254383e-01 2.284583e+00 8.326772e-01 2.307759e+00 8.403568e-01 2.332108e+00 8.483959e-01 1.911281e+00 9.060764e-01
2.253997e+00 8.156362e-01 2.258675e+00 8.172210e-01 2.278496e+00 8.238328e-01 2.300474e+00 8.311073e-01 2.323870e+00 8.388230e-01 2.348448e+00 8.468982e-01 1.927306e+00 9.039099e-01
2.269437e+00 8.140133e-01 2.274161e+00 8.156063e-01 2.294173e+00 8.222516e-01 2.316361e+00 8.295615e-01 2.339976e+00 8.373129e-01 2.364784e+00 8.454238e-01 1.943321e+00 9.017777e-01
2.284871e+00 8.124145e-01 2.289641e+00 8.140157e-01 2.309845e+00 8.206943e-01 2.332242e+00 8.280393e-01 2.356078e+00 8.358261e-01 2.381116e+00 8.439724e-01 1.959326e+00 8.996794e-01
2.300299e+00 8.108395e-01 2.305116e+00 8.124489e-01 2.325512e+00 8.191605e-01 2.348119e+00 8.265402e-01 2.372176e+00 8.343623e-01 2.397444e+00 8.425437e-01 1.975321e+00 8.976143e-01
2.315722e+00 8.092880e-01 2.320585e+00 8.109054e-01 2.341174e+00 8.176498e-01 2.363991e+00 8.250641e-01 2.388270e+00 8.329210e-01 2.413769e+00 8.411372e-01 1.991307e+00 8.955818e-01
2.331139e+00 8.077595e-01 2.336049e+00 8.093849e-01 2.356831e+00 8.161618e-01 2.379859e+00 8.236104e-01 2.404360e+00 8.315019e-01 2.430090e+00 8.397526e-01 2.007285e+00 8.935814e-01
2.346551e+00 8.062537e-01 2.351508e+00 8.078870e-01 2.372483e+00 8.146962e-01 2.395723e+00 8.221787e-01 2.420447e+00 8.301045e-01 2.446409e+00 8.383895e-01 2.023254e+00 8.916125e-01
2.361958e+00 8.047702e-01 2.366962e+00 8.064114e-01 2.388131e+00 8.132526e-01 2.411583e+00 8.207689e-01 2.436530e+00 8.287287e-01 2.462724e+00 8.370476e-01 2.039216e+00 8.896745e-01
2.377361e+00 8.033086e-01 2.382411e+00 8.049577e-01 2.403775e+00 8.118307e-01 2.427438e+00 8.193804e-01 2.452609e+00 8.273739e-01 2.479036e+00 8.357265e-01 2.055170e+00 8.877669e-01
2.392758e+00 8.018686e-01 2.397855e+00 8.035255e-01 2.419414e+00 8.104300e-01 2.443290e+00 8.180129e-01 2.468686e+00 8.260399e-01 2.495346e+00 8.344258e-01 2.071116e+00 8.858891e-01
2.408150e+00 8.004499e-01 2.413295e+00 8.021145e-01 2.435049e+00 8.090504e-01 2.459139e+00 8.166661e-01 2.484759e+00 8.247263e-01 2.511652e+00 8.331453e-01 2.087056e+00 8.840408e-01
2.423538e+00 7.990521e-01 2.428730e+00 8.007243e-01 2.450680e+00 8.076913e-01 2.474984e+00 8.153397e-01 2.500829e+00 8.234328e-01 2.527957e+00 8.318845e-01 2.102989e+00 8.822212e-01
2.438922e+00 7.976749e-01 2.444161e+00 7.993547e-01 2.466307e+00 8.063526e-01 2.490825e+00 8.140334e-01 2.516896e+00 8.221591e-01 2.544258e+00 8.306433e-01 2.118915e+00 8.804299e-01
2.454301e+00 7.963180e-01 2.459588e+00 7.980054e-01 2.481931e+00 8.050338e-01 2.506664e+00 8.127467e-01 2.532960e+00 8.209048e-01 2.560558e+00 8.294212e-01 2.134835e+00 8.786665e-01
2.469676e+00 7.949811e-01 2.475011e+00 7.966759e-01 2.497551e+00 8.037347e-01 2.522499e+00 8.114795e-01 2.549022e+00 8.196697e-01 2.576855e+00 8.282180e-01 2.150750e+00 8.769304e-01
2.485047e+00 7.936638e-01 2.490429e+00 7.953660e-01 2.513167e+00 8.024550e-01 2.538331e+00 8.102314e-01 2.565081e+00 8.184534e-01 2.593150e+00 8.270334e-01 2.166659e+00 8.752212e-01
2.500414e+00 7.923659e-01 2.505844e+00 7.940755e-01 2.528780e+00 8.011943e-01 2.554160e+00 8.090022e-01 2.581138e+00 8.172557e-01 2.609443e+00 8.258670e-01 2.182562e+00 8.735384e-01
2.515777e+00 7.910870e-01 2.521255e+00 7.928040e-01 2.544390e+00 7.999525e-01 2.569986e+00 8.077914e-01 2.597192e+00 8.160762e-01 2.625734e+00 8.247187e-01 2.198460e+00 8.718815e-01
2.531136e+00 7.898270e-01 2.536663e+00 7.915512e-01 2.559996e+00 7.987291e-01 2.585810e+00 8.065989e-01 2.613244e+00 8.149148e-01 2.642024e+00 8.235880e-01 2.214353e+00 8.702501e-01
2.546492e+00 7.885854e-01 2.552067e+00 7.903168e-01 2.575600e+00 7.975240e-01 2.601631e+00 8.054244e-01 2.629294e+00 8.137710e-01 2.658311e+00 8.224748e-01 2.230242e+00 8.686438e-01
2.561844e+00 7.873621e-01 2.567467e+00 7.891006e-01 2.591200e+00 7.963368e-01 2.617449e+00 8.042676e-01 2.645342e+00 8.126447e-01 2.674598e+00 8.213788e-01 2.246125e+00 8.670620e-01
2.577193e+00 7.861567e-01 2.582865e+00 7.879023e-01 2.606798e+00 7.951672e-01 2.633266e+00 8.031282e-01 2.661388e+00 8.115355e-01 2.690883e+00 8.202996e-01 2.262005e+00 8.655045e-01
2.592539e+00 7.849690e-01 2.598259e+00 7.867217e-01 2.622393e+00 7.940151e-01 2.649080e+00 8.020059e-01 2.677432e+00 8.104433e-01 2.707166e+00 8.192372e-01 2.277880e+00 8.639708e-01
2.607881e+00 7.837988e-01 2.613650e+00 7.855584e-01 2.637985e+00 7.928801e-01 2.664891e+00 8.009006e-01 2.693475e+00 8.093677e-01 2.723448e+00 8.181911e-01 2.293751e+00 8.624604e-01
2.623220e+00 7.826457e-01 2.629038e+00 7.844122e-01 2.653575e+00 7.917621e-01 2.680701e+00 7.998119e-01 2.709516e+00 8.083085e-01 2.739729e+00 8.171611e-01 2.309618e+00 8.609731e-01
2.638557e+00 7.815096e-01 2.644423e+00 7.832830e-01 2.669162e+00 7.906607e-01 2.696509e+00 7.987397e-01 2.725555e+00 8.072655e-01 2.756009e+00 8.161471e-01 2.325482e+00 8.595083e-01
2.653890e+00 7.803901e-01 2.659806e+00 7.821704e-01 2.684748e+00 7.895757e-01 2.712315e+00 7.976836e-01 2.741593e+00 8.062384e-01 2.772288e+00 8.151487e-01 2.341341e+00 8.580658e-01
2.669221e+00 7.792871e-01 2.675186e+00 7.810741e-01 2.700331e+00 7.885069e-01 2.728119e+00 7.966435e-01 2.757630e+00 8.052270e-01 2.788567e+00 8.141657e-01 2.357198e+00 8.566452e-01
2.684549e+00 7.782004e-01 2.690563e+00 7.799940e-01 2.715911e+00 7.874540e-01 2.743922e+00 7.956190e-01 2.773666e+00 8.042310e-01 2.804844e+00 8.131980e-01 2.373051e+00 8.552460e-01
2.699875e+00 7.771296e-01 2.705938e+00 7.789299e-01 2.731490e+00 7.864168e-01 2.759723e+00 7.946100e-01 2.789701e+00 8.032503e-01 2.821121e+00 8.122452e-01 2.388901e+00 8.538680e-01
2.715198e+00 7.760745e-01 2.721311e+00 7.778815e-01 2.747067e+00 7.853952e-01 2.775523e+00 7.936163e-01 2.805734e+00 8.022845e-01 2.837398e+00 8.113072e-01 2.404747e+00 8.525108e-01
2.730519e+00 7.750350e-01 2.736681e+00 7.768485e-01 2.762643e+00 7.843888e-01 2.791322e+00 7.926376e-01 2.821767e+00 8.013336e-01 2.853674e+00 8.103837e-01 2.420591e+00 8.511740e-01
2.745838e+00 7.740109e-01 2.752050e+00 7.758309e-01 2.778216e+00 7.833974e-01 2.807119e+00 7.916738e-01 2.837799e+00 8.003972e-01 2.869949e+00 8.094745e-01 2.436432e+00 8.498574e-01
2.761155e+00 7.730018e-01 2.767416e+00 7.748282e-01 2.793788e+00 7.824209e-01 2.822915e+00 7.907245e-01 2.853831e+00 7.994752e-01 2.886225e+00 8.085794e-01 2.452271e+00 8.485606e-01
2.776469e+00 7.720077e-01 2.782780e+00 7.738405e-01 2.809359e+00 7.814590e-01 2.838710e+00 7.897896e-01 2.869861e+00 7.985673e-01 2.902500e+00 8.076983e-01 2.468107e+00 8.472832e-01
2.791782e+00 7.710282e-01 2.798143e+00 7.728673e-01 2.824928e+00 7.805115e-01 2.854504e+00 7.888689e-01 2.885892e+00 7.976734e-01 2.918775e+00 8.068308e-01 2.483940e+00 8.460251e-01
2.807093e+00 7.700632e-01 2.813504e+00 7.719086e-01 2.840496e+00 7.795783e-01 2.870298e+00 7.879622e-01 2.901922e+00 7.967933e-01 2.935050e+00 8.059769e-01 2.499772e+00 8.447858e-01
2.822402e+00 7.691126e-01 2.828864e+00 7.709642e-01 2.856063e+00 7.786591e-01 2.886090e+00 7.870693e-01 2.917951e+00 7.959267e-01 2.951326e+00 8.051362e-01 2.515601e+00 8.435651e-01
2.837710e+00 7.681760e-01 2.844221e+00 7.700338e-01 2.871629e+00 7.777537e-01 2.901882e+00 7.861900e-01 2.933981e+00 7.950734e-01 2.967601e+00 8.043087e-01 2.531427e+00 8.423626e-01
2.853016e+00 7.672533e-01 2.859578e+00 7.691172e-01 2.887194e+00 7.768619e-01 2.917674e+00 7.853241e-01 2.950010e+00 7.942333e-01 2.983877e+00 8.034941e-01 2.547252e+00 8.411782e-01
2.868321e+00 7.663443e-01 2.874933e+00 7.682143e-01 2.902758e+00 7.759836e-01 2.933465e+00 7.844714e-01 2.966040e+00 7.934062e-01 3.000154e+00 8.026922e-01 2.563075e+00 8.400114e-01
2.883624e+00 7.654489e-01 2.890287e+00 7.673249e-01 2.918321e+00 7.751186e-01 2.949256e+00 7.836317e-01 2.982069e+00 7.925919e-01 3.016431e+00 8.019029e-01 2.578897e+00 8.388621e-01
2.898927e+00 7.645668e-01 2.905640e+00 7.664488e-01 2.933884e+00 7.742666e-01 2.965047e+00 7.828049e-01 2.998099e+00 7.917902e-01 3.032708e+00 8.011259e-01 2.594716e+00 8.377300e-01
2.914228e+00 7.636978e-01 2.920992e+00 7.655857e-01 2.949446e+00 7.734275e-01 2.980837e+00 7.819908e-01 3.014129e+00 7.910009e-01 3.048986e+00 8.003612e-01 2.610534e+00 8.366148e-01
2.929528e+00 7.628419e-01 2.936344e+00 7.647356e-01 2.965007e+00 7.726011e-01 2.996627e+00 7.811891e-01 3.030160e+00 7.902239e-01 3.065265e+00 7.996085e-01 2.626351e+00 8.355162e-01
2.944828e+00 7.619988e-01 2.951694e+00 7.638983e-01 2.980568e+00 7.717873e-01 3.012418e+00 7.803998e-01 3.046190e+00 7.894590e-01 3.081545e+00 7.988676e-01 2.642166e+00 8.344341e-01
2.960126e+00 7.611683e-01 2.967044e+00 7.630736e-01 2.996129e+00 7.709859e-01 3.028209e+00 7.796226e-01 3.062222e+00 7.887060e-01 3.097826e+00 7.981384e-01 2.657980e+00 8.333680e-01
2.975424e+00 7.603502e-01 2.982393e+00 7.622612e-01 3.011690e+00 7.701967e-01 3.044000e+00 7.788574e-01 3.078254e+00 7.879647e-01 3.114108e+00 7.974207e-01 2.673792e+00 8.323179e-01
2.990722e+00 7.595445e-01 2.997742e+00 7.614611e-01 3.027251e+00 7.694195e-01 3.059791e+00 7.781040e-01 3.094287e+00 7.872350e-01 3.130391e+00 7.967143e-01 2.689604e+00 8.312835e-01
3.006019e+00 7.587509e-01 3.013090e+00 7.606731e-01 3.042812e+00 7.686541e-01 3.075582e+00 7.773622e-01 3.110321e+00 7.865167e-01 3.146675e+00 7.960191e-01 2.705414e+00 8.302645e-01
3.021315e+00 7.579692e-01 3.028438e+00 7.598970e-01 3.058373e+00 7.679005e-01 3.091375e+00 7.766320e-01 3.126355e+00 7.858097e-01 3.162961e+00 7.953350e-01 2.721224e+00 8.292607e-01
3.036611e+00 7.571994e-01 3.043786e+00 7.591327e-01 3.073934e+00 7.671584e-01 3.107168e+00 7.759130e-01 3.142391e+00 7.851137e-01 3.179248e+00 7.946616e-01 2.737033e+00 8.282719e-01
3.051908e+00 7.564412e-01 3.059134e+00 7.583800e-01 3.089495e+00 7.664277e-01 3.122961e+00 7.752052e-01 3.158428e+00 7.844287e-01 3.195536e+00 7.939990e-01 2.752841e+00 8.272979e-01
3.067204e+00 7.556945e-01 3.074482e+00 7.576387e-01 3.105057e+00 7.657083e-01 3.138756e+00 7.745084e-01 3.174466e+00 7.837545e-01 3.211826e+00 7.933470e-01 2.768648e+00 8.263384e-01
3.082500e+00 7.549592e-01 3.089830e+00 7.569087e-01 3.120619e+00 7.649999e-01 3.154551e+00 7.738225e-01 3.190505e+00 7.830909e-01 3.228118e+00 7.927053e-01 2.784455e+00 8.253933e-01
3.097796e+00 7.542350e-01 3.105178e+00 7.561898e-01 3.136182e+00 7.643024e-01 3.170347e+00 7.731472e-01 3.206545e+00 7.824377e-01 3.244411e+00 7.920739e-01 2.800261e+00 8.244622e-01
3.113092e+00 7.535219e-01 3.120526e+00 7.554819e-01 3.151746e+00 7.636157e-01 3.186144e+00 7.724825e-01 3.222587e+00 7.817949e-01 3.260706e+00 7.914525e-01 2.816067e+00 8.235451e-01
3.128389e+00 7.528196e-01 3.135875e+00 7.547848e-01 3.167310e+00 7.629397e-01 3.201943e+00 7.718282e-01 3.238631e+00 7.811623e-01 3.277003e+00 7.908411e-01 2.831873e+00 8.226418e-01
3.143686e+00 7.521281e-01 3.151225e+00 7.540985e-01 3.182875e+00 7.622741e-01 3.217743e+00 7.711842e-01 3.254676e+00 7.805396e-01 3.293302e+00 7.902395e-01 2.847678e+00 8.217519e-01
3.158984e+00 7.514472e-01 3.166575e+00 7.534226e-01 3.198442e+00 7.616188e-01 3.233544e+00 7.705503e-01 3.270723e+00 7.799269e-01 3.309603e+00 7.896476e-01 2.863483e+00 8.208754e-01
3.174282e+00 7.507767e-01 3.181925e+00 7.527572e-01 3.214009e+00 7.609737e-01 3.249346e+00 7.699263e-01 3.286772e+00 7.793239e-01 3.325907e+00 7.890652e-01 2.879289e+00 8.200120e-01
3.189581e+00 7.501165e-01 3.197277e+00 7.521020e-01 3.229577e+00 7.603387e-01 3.265150e+00 7.693121e-01 3.302822e+00 7.787305e-01 3.342212e+00 7.884921e-01 2.895094e+00 8.191616e-01
3.204881e+00 7.494665e-01 3.212629e+00 7.514569e-01 3.245147e+00 7.597136e-01 3.280956e+00 7.687077e-01 3.318875e+00 7.781465e-01 3.358520e+00 7.879283e-01 2.910899e+00 8.183240e-01
3.220181e+00 7.488265e-01 3.227982e+00 7.508218e-01 3.260718e+00 7.590982e-01 3.296763e+00 7.681127e-01 3.334929e+00 7.775719e-01 3.374830e+00 7.873735e-01 2.926705e+00 8.174989e-01
3.235483e+00 7.481964e-01 3.243337e+00 7.501965e-01 3.276290e+00 7.584924e-01 3.312572e+00 7.675272e-01 3.350986e+00 7.770064e-01 3.391142e+00 7.868277e-01 2.942511e+00 8.166863e-01
3.250785e+00 7.475760e-01 3.258692e+00 7.495809e-01 3.291864e+00 7.578962e-01 3.328383e+00 7.669510e-01 3.367045e+00 7.764500e-01 3.407457e+00 7.862908e-01 2.958317e+00 8.158859e-01
3.266089e+00 7.469652e-01 3.274049e+00 7.489749e-01 3.307439e+00 7.573093e-01 3.344196e+00 7.663838e-01 3.383106e+00 7.759025e-01 3.423775e+00 7.857625e-01 2.974123e+00 8.150976e-01
3.281394e+00 7.463639e-01 3.289407e+00 7.483783e-01 3.323016e+00 7.567316e-01 3.360011e+00 7.658257e-01 3.399169e+00 7.753638e-01 3.440095e+00 7.852428e-01 2.989931e+00 8.143211e-01
3.296700e+00 7.457720e-01 3.304766e+00 7.477909e-01 3.338595e+00 7.561630e-01 3.375827e+00 7.652765e-01 3.415235e+00 7.748337e-01 3.456418e+00 7.847315e-01 3.005738e+00 8.135564e-01
3.312008e+00 7.451892e-01 3.320127e+00 7.472128e-01 3.354176e+00 7.556033e-01 3.391646e+00 7.647359e-01 3.431303e+00 7.743122e-01 3.472743e+00 7.842285e-01 3.021547e+00 8.128033e-01
3.327317e+00 7.446156e-01 3.335489e+00 7.466437e-01 3.369758e+00 7.550525e-01 3.407467e+00 7.642040e-01 3.447374e+00 7.737990e-01 3.489072e+00 7.837336e-01 3.037356e+00 8.120616e-01
3.342628e+00 7.440509e-01 3.350853e+00 7.460834e-01 3.385342e+00 7.545103e-01 3.423291e+00 7.636806e-01 3.463447e+00 7.732941e-01 3.505403e+00 7.832468e-01 3.053166e+00 8.113311e-01
3.357940e+00 7.434950e-01 3.366219e+00 7.455320e-01 3.400929e+00 7.539768e-01 3.439117e+00 7.631655e-01 3.479523e+00 7.727973e-01 3.521737e+00 7.827680e-01 3.068977e+00 8.106117e-01
3.373254e+00 7.429478e-01 3.381586e+00 7.449892e-01 3.416517e+00 7.534517e-01 3.454945e+00 7.626586e-01 3.495602e+00 7.723085e-01 3.538075e+00 7.822969e-01 3.084789e+00 8.099032e-01
3.388570e+00 7.424091e-01 3.396956e+00 7.444549e-01 3.432108e+00 7.529348e-01 3.470776e+00 7.621599e-01 3.511683e+00 7.718277e-01 3.554415e+00 7.818334e-01 3.100602e+00 8.092055e-01
3.403887e+00 7.418789e-01 3.412327e+00 7.439290e-01 3.447701e+00 7.524262e-01 3.486609e+00 7.616691e-01 3.527768e+00 7.713545e-01 3.570759e+00 7.813776e-01 3.116416e+00 8.085184e-01
3.419207e+00 7.413571e-01 3.427701e+00 7.434113e-01 3.463296e+00 7.519257e-01 3.502445e+00 7.611862e-01 3.543855e+00 7.708891e-01 3.587106e+00 7.809291e-01 3.132231e+00 8.078418e-01
3.434529e+00 7.408434e-01 3.443076e+00 7.429019e-01 3.478894e+00 7.514331e-01 3.518284e+00 7.607110e-01 3.559945e+00 7.704311e-01 3.603456e+00 7.804880e-01 3.148048e+00 8.071756e-01
3.449853e+00 7.403378e-01 3.458454e+00 7.424004e-01 3.494494e+00 7.509483e-01 3.534125e+00 7.602434e-01 3.576039e+00 7.699805e-01 3.619809e+00 7.800540e-01 3.163866e+00 8.065195e-01
3.465179e+00 7.398402e-01 3.473834e+00 7.419069e-01 3.510097e+00 7.504713e-01 3.549969e+00 7.597834e-01 3.592135e+00 7.695372e-01 3.636166e+00 7.796271e-01 3.179685e+00 8.058735e-01
3.480507e+00 7.393504e-01 3.489216e+00 7.414211e-01 3.525702e+00 7.500018e-01 3.565816e+00 7.593307e-01 3.608235e+00 7.691011e-01 3.652526e+00 7.792072e-01 3.195506e+00 8.052374e-01
3.495837e+00 7.388683e-01 3.504601e+00 7.409430e-01 3.541310e+00 7.495398e-01 3.581666e+00 7.588852e-01 3.624338e+00 7.686720e-01 3.668890e+00 7.787941e-01 3.211329e+00 8.046110e-01
3.511170e+00 7.383938e-01 3.519988e+00 7.404725e-01 3.556921e+00 7.490851e-01 3.597520e+00 7.584469e-01 3.640444e+00 7.682499e-01 3.685257e+00 7.783877e-01 3.227153e+00 8.039943e-01
3.526506e+00 7.379268e-01 3.535377e+00 7.400094e-01 3.572535e+00 7.486377e-01 3.613376e+00 7.580156e-01 3.656553e+00 7.678346e-01 3.701627e+00 7.779879e-01 3.242979e+00 8.033870e-01
3.541844e+00 7.374671e-01 3.550770e+00 7.395536e-01 3.588151e+00 7.481974e-01 3.629235e+00 7.575913e-01 3.672666e+00 7.674260e-01 3.718002e+00 7.775946e-01 3.258807e+00 8.027892e-01
3.557184e+00 7.370147e-01 3.566165e+00 7.391050e-01 3.603770e+00 7.477641e-01 3.645097e+00 7.571737e-01 3.688782e+00 7.670240e-01 3.734380e+00 7.772078e-01 3.274636e+00 8.022005e-01
3.572528e+00 7.365695e-01 3.581562e+00 7.386635e-01 3.619393e+00 7.473377e-01 3.660963e+00 7.567629e-01 3.704902e+00 7.666284e-01 3.750761e+00 7.768272e-01 3.290468e+00 8.016209e-01
3.587873e+00 7.361313e-01 3.596963e+00 7.382290e-01 3.635018e+00 7.469181e-01 3.676832e+00 7.563586e-01 3.721025e+00 7.662393e-01 3.767147e+00 7.764527e-01 3.306301e+00 8.010504e-01
3.603222e+00 7.357000e-01 3.612366e+00 7.378014e-01 3.650647e+00 7.465052e-01 3.692704e+00 7.559608e-01 3.737152e+00 7.658563e-01 3.783536e+00 7.760843e-01 3.322137e+00 8.004886e-01
3.618574e+00 7.352755e-01 3.627772e+00 7.373805e-01 3.666278e+00 7.460988e-01 3.708580e+00 7.555693e-01 3.753282e+00 7.654796e-01 3.799929e+00 7.757219e-01 3.337974e+00 7.999356e-01
3.633928e+00 7.348576e-01 3.643181e+00 7.369663e-01 3.681913e+00 7.456989e-01 3.724459e+00 7.551841e-01 3.769417e+00 7.651089e-01 3.816326e+00 7.753653e-01 3.353814e+00 7.993911e-01
3.649286e+00 7.344464e-01 3.658593e+00 7.365586e-01 3.697551e+00 7.453054e-01 3.740342e+00 7.548051e-01 3.785554e+00 7.647441e-01 3.832727e+00 7.750145e-01 3.369656e+00 7.988551e-01
3.664646e+00 7.340417e-01 3.674008e+00 7.361573e-01 3.713192e+00 7.449180e-01 3.756228e+00 7.544320e-01 3.801696e+00 7.643852e-01 3.849132e+00 7.746693e-01 3.385501e+00 7.983274e-01
3.680009e+00 7.336433e-01 3.689427e+00 7.357624e-01 3.728837e+00 7.445368e-01 3.772118e+00 7.540649e-01 3.817841e+00 7.640320e-01 3.865540e+00 7.743296e-01 3.401348e+00 7.978080e-01
3.695376e+00 7.332511e-01 3.704848e+00 7.353736e-01 3.744485e+00 7.441616e-01 3.788011e+00 7.537037e-01 3.833990e+00 7.636845e-01 3.881953e+00 7.739954e-01 3.417197e+00 7.972967e-01
3.710746e+00 7.328652e-01 3.720273e+00 7.349910e-01 3.760136e+00 7.437924e-01 3.803908e+00 7.533481e-01 3.850143e+00 7.633424e-01 3.898370e+00 7.736665e-01 3.433049e+00 7.967933e-01
3.726119e+00 7.324852e-01 3.735701e+00 7.346144e-01 3.775791e+00 7.434290e-01 3.819809e+00 7.529982e-01 3.866300e+00 7.630058e-01 3.914790e+00 7.733428e-01 3.448903e+00 7.962978e-01
3.741495e+00 7.321112e-01 3.751132e+00 7.342436e-01 3.791450e+00 7.430712e-01 3.835713e+00 7.526538e-01 3.882461e+00 7.626746e-01 3.931215e+00 7.730242e-01 3.464760e+00 7.958101e-01
3.756874e+00 7.317431e-01 3.766567e+00 7.338787e-01 3.807112e+00 7.427191e-01 3.851621e+00 7.523148e-01 3.898625e+00 7.623485e-01 3.947644e+00 7.727107e-01 3.480620e+00 7.953299e-01
3.772257e+00 7.313807e-01 3.782005e+00 7.335195e-01 3.822777e+00 7.423725e-01 3.867533e+00 7.519812e-01 3.914794e+00 7.620276e-01 3.964077e+00 7.724022e-01 3.496482e+00 7.948573e-01
3.787643e+00 7.310239e-01 3.797446e+00 7.331658e-01 3.838447e+00 7.420313e-01 3.883448e+00 7.516527e-01 3.930966e+00 7.617117e-01 3.980515e+00 7.720984e-01 3.512347e+00 7.943921e-01
3.803033e+00 7.306727e-01 3.812891e+00 7.328177e-01 3.854119e+00 7.416955e-01 3.899368e+00 7.513294e-01 3.947143e+00 7.614007e-01 3.996956e+00 7.717994e-01 3.528215e+00 7.939342e-01
3.818426e+00 7.303269e-01 3.828339e+00 7.324749e-01 3.869796e+00 7.413648e-01 3.915291e+00 7.510111e-01 3.963324e+00 7.610946e-01 4.013401e+00 7.715051e-01 3.544086e+00 7.934835e-01
3.833823e+00 7.299864e-01 3.843791e+00 7.321374e-01 3.885476e+00 7.410392e-01 3.931219e+00 7.506978e-01 3.979508e+00 7.607932e-01 4.029851e+00 7.712153e-01 3.559960e+00 7.930399e-01
3.849223e+00 7.296512e-01 3.859247e+00 7.318052e-01 3.901160e+00 7.407187e-01 3.947150e+00 7.503892e-01 3.995697e+00 7.604964e-01 4.046305e+00 7.709300e-01 3.575837e+00 7.926032e-01
3.864627e+00 7.293211e-01 3.874706e+00 7.314780e-01 3.916848e+00 7.404031e-01 3.963085e+00 7.500854e-01 4.011890e+00 7.602042e-01 4.062763e+00 7.706490e-01 3.591717e+00 7.921734e-01
3.880034e+00 7.289960e-01 3.890169e+00 7.311558e-01 3.932540e+00 7.400923e-01 3.979024e+00 7.497863e-01 4.028087e+00 7.599165e-01 4.079226e+00 7.703724e-01 3.607600e+00 7.917503e-01
3.895445e+00 7.286759e-01 3.905636e+00 7.308385e-01 3.948235e+00 7.397862e-01 3.994967e+00 7.494916e-01 4.044288e+00 7.596331e-01 4.095693e+00 7.700999e-01 3.623486e+00 7.913339e-01
3.910860e+00 7.283607e-01 3.921106e+00 7.305261e-01 3.963934e+00 7.394848e-01 4.010914e+00 7.492015e-01 4.060493e+00 7.593540e-01 4.112164e+00 7.698315e-01 3.639375e+00 7.909240e-01
3.926278e+00 7.280502e-01 3.936580e+00 7.302183e-01 3.979638e+00 7.391880e-01 4.026865e+00 7.489157e-01 4.076702e+00 7.590791e-01 4.128639e+00 7.695671e-01 3.655268e+00 7.905206e-01
3.941700e+00 7.277444e-01 3.952057e+00 7.299152e-01 3.995345e+00 7.388955e-01 4.042820e+00 7.486342e-01 4.092916e+00 7.588083e-01 4.145118e+00 7.693067e-01 3.671164e+00 7.901235e-01
3.957126e+00 7.274431e-01 3.967539e+00 7.296166e-01 4.011056e+00 7.386075e-01 4.058780e+00 7.483569e-01 4.109134e+00 7.585415e-01 4.161602e+00 7.690501e-01 3.687063e+00 7.897326e-01
3.972555e+00 7.271464e-01 3.983024e+00 7.293225e-01 4.026771e+00 7.383237e-01 4.074743e+00 7.480837e-01 4.125356e+00 7.582786e-01 4.178090e+00 7.687972e-01 3.702965e+00 7.893479e-01
3.987989e+00 7.268540e-01 3.998513e+00 7.290327e-01 4.042489e+00 7.380441e-01 4.090710e+00 7.478144e-01 4.141582e+00 7.580196e-01 4.194582e+00 7.685481e-01 3.718871e+00 7.889692e-01
4.003426e+00 7.265659e-01 4.014006e+00 7.287471e-01 4.058212e+00 7.377686e-01 4.106681e+00 7.475492e-01 4.157812e+00 7.577643e-01 4.211079e+00 7.683025e-01 3.734781e+00 7.885964e-01
4.018867e+00 7.262820e-01 4.029503e+00 7.284658e-01 4.073939e+00 7.374971e-01 4.122657e+00 7.472877e-01 4.174046e+00 7.575127e-01 4.227580e+00 7.680604e-01 3.750693e+00 7.882295e-01
4.034311e+00 7.260023e-01 4.045003e+00 7.281885e-01 4.089670e+00 7.372295e-01 4.138636e+00 7.470300e-01 4.190285e+00 7.572647e-01 4.244085e+00 7.678217e-01 3.766610e+00 7.878683e-01
4.049760e+00 7.257265e-01 4.060508e+00 7.279152e-01 4.105405e+00 7.369658e-01 4.154620e+00 7.467760e-01 4.206528e+00 7.570202e-01 4.260595e+00 7.675864e-01 3.782530e+00 7.875128e-01
4.065212e+00 7.254548e-01 4.076016e+00 7.276458e-01 4.121143e+00 7.367058e-01 4.170608e+00 7.465256e-01 4.222775e+00 7.567791e-01 4.277108e+00 7.673544e-01 3.798453e+00 7.871628e-01
4.080669e+00 7.251868e-01 4.091528e+00 7.273802e-01 4.136886e+00 7.364495e-01 4.186600e+00 7.462786e-01 4.239026e+00 7.565414e-01 4.293626e+00 7.671255e-01 3.814380e+00 7.868183e-01
4.096129e+00 7.249227e-01 4.107044e+00 7.271184e-01 4.152633e+00 7.361968e-01 4.202595e+00 7.460351e-01 4.255281e+00 7.563069e-01 4.310149e+00 7.668997e-01 3.830311e+00 7.864791e-01
4.111593e+00 7.246623e-01 4.122564e+00 7.268602e-01 4.168383e+00 7.359475e-01 4.218595e+00 7.457950e-01 4.271541e+00 7.560756e-01 4.326675e+00 7.666770e-01 3.846245e+00 7.861452e-01
4.127061e+00 7.244054e-01 4.138088e+00 7.266056e-01 4.184138e+00 7.357017e-01 4.234600e+00 7.455581e-01 4.287804e+00 7.558474e-01 4.343206e+00 7.664572e-01 3.862184e+00 7.858165e-01
4.142533e+00 7.241521e-01 4.153616e+00 7.263545e-01 4.199897e+00 7.354592e-01 4.250608e+00 7.453243e-01 4.304072e+00 7.556223e-01 4.359741e+00 7.662403e-01 3.878125e+00 7.854929e-01
4.158008e+00 7.239023e-01 4.169148e+00 7.261068e-01 4.215660e+00 7.352200e-01 4.266620e+00 7.450937e-01 4.320344e+00 7.554001e-01 4.376280e+00 7.660262e-01 3.894071e+00 7.851742e-01
4.173488e+00 7.236558e-01 4.184683e+00 7.258625e-01 4.231426e+00 7.349840e-01 4.282636e+00 7.448661e-01 4.336620e+00 7.551807e-01 4.392823e+00 7.658148e-01 3.910020e+00 7.848605e-01
4.188971e+00 7.234125e-01 4.200223e+00 7.256213e-01 4.247197e+00 7.347511e-01 4.298657e+00 7.446415e-01 4.352900e+00 7.549642e-01 4.409370e+00 7.656061e-01 3.925974e+00 7.845516e-01
4.204459e+00 7.231725e-01 4.215766e+00 7.253834e-01 4.262972e+00 7.345212e-01 4.314681e+00 7.444198e-01 4.369185e+00 7.547504e-01 4.425922e+00 7.654000e-01 3.941931e+00 7.842474e-01
4.219950e+00 7.229357e-01 4.231314e+00 7.251485e-01 4.278750e+00 7.342942e-01 4.330709e+00 7.442008e-01 4.385473e+00 7.545393e-01 4.442478e+00 7.651964e-01 3.957891e+00 7.839479e-01
4.235445e+00 7.227018e-01 4.246865e+00 7.249167e-01 4.294533e+00 7.340702e-01 4.346742e+00 7.439846e-01 4.401765e+00 7.543308e-01 4.459037e+00 7.649953e-01 3.973856e+00 7.836529e-01
4.250944e+00 7.224710e-01 4.262420e+00 7.246878e-01 4.310319e+00 7.338489e-01 4.362778e+00 7.437711e-01 4.418062e+00 7.541248e-01 4.475601e+00 7.647965e-01 3.989825e+00 7.833624e-01
4.266447e+00 7.222430e-01 4.277979e+00 7.244618e-01 4.326110e+00 7.336304e-01 4.378819e+00 7.435601e-01 4.434362e+00 7.539212e-01 4.492169e+00 7.646000e-01 4.005797e+00 7.830763e-01
4.281953e+00 7.220179e-01 4.293542e+00 7.242385e-01 4.341904e+00 7.334145e-01 4.394863e+00 7.433517e-01 4.450667e+00 7.537200e-01 4.508741e+00 7.644058e-01 4.021774e+00 7.827945e-01
4.297464e+00 7.217955e-01 4.309109e+00 7.240180e-01 4.357703e+00 7.332012e-01 4.410911e+00 7.431457e-01 4.466975e+00 7.535211e-01 4.525317e+00 7.642138e-01 4.037754e+00 7.825169e-01
4.312978e+00 7.215758e-01 4.324679e+00 7.238001e-01 4.373505e+00 7.329904e-01 4.426964e+00 7.429421e-01 4.483288e+00 7.533245e-01 4.541897e+00 7.640239e-01 4.053738e+00 7.822434e-01
4.328496e+00 7.213587e-01 4.340254e+00 7.235848e-01 4.389311e+00 7.327821e-01 4.443020e+00 7.427408e-01 4.499604e+00 7.531300e-01 4.558481e+00 7.638360e-01 4.069727e+00 7.819740e-01
4.344018e+00 7.211441e-01 4.355832e+00 7.233720e-01 4.405121e+00 7.325762e-01 4.459080e+00 7.425417e-01 4.515925e+00 7.529377e-01 4.575069e+00 7.636502e-01 4.085719e+00 7.817086e-01
4.359544e+00 7.209321e-01 4.371414e+00 7.231617e-01 4.420935e+00 7.323725e-01 4.475144e+00 7.423448e-01 4.532249e+00 7.527474e-01 4.591660e+00 7.634662e-01 4.101715e+00 7.814471e-01
4.375074e+00 7.207224e-01 4.387000e+00 7.229537e-01 4.436752e+00 7.321711e-01 4.491212e+00 7.421501e-01 4.548577e+00 7.525592e-01 4.608256e+00 7.632842e-01 4.117715e+00 7.811894e-01
4.390607e+00 7.205150e-01 4.402589e+00 7.227480e-01 4.452573e+00 7.319719e-01 4.507283e+00 7.419574e-01 4.564909e+00 7.523728e-01 4.624855e+00 7.631039e-01 4.133720e+00 7.809355e-01
4.406144e+00 7.203099e-01 4.418182e+00 7.225445e-01 4.468399e+00 7.317748e-01 4.523358e+00 7.417667e-01 4.581244e+00 7.521883e-01 4.641458e+00 7.629254e-01 4.149728e+00 7.806852e-01
4.421684e+00 7.201070e-01 4.433779e+00 7.223433e-01 4.484227e+00 7.315798e-01 4.539438e+00 7.415779e-01 4.597583e+00 7.520056e-01 4.658065e+00 7.627486e-01 4.165740e+00 7.804385e-01
4.437229e+00 7.199062e-01 4.449380e+00 7.221441e-01 4.500060e+00 7.313867e-01 4.555520e+00 7.413910e-01 4.613927e+00 7.518247e-01 4.674676e+00 7.625734e-01 4.181756e+00 7.801953e-01
4.452776e+00 7.197075e-01 4.464984e+00 7.219469e-01 4.515896e+00 7.311956e-01 4.571607e+00 7.412058e-01 4.630273e+00 7.516454e-01 4.691290e+00 7.623998e-01 4.197776e+00 7.799556e-01
4.468328e+00 7.195108e-01 4.480592e+00 7.217517e-01 4.531736e+00 7.310063e-01 4.587697e+00 7.410225e-01 4.646624e+00 7.514678e-01 4.707908e+00 7.622277e-01 4.213800e+00 7.797192e-01
4.483883e+00 7.193160e-01 4.496204e+00 7.215585e-01 4.547579e+00 7.308188e-01 4.603790e+00 7.408408e-01 4.662978e+00 7.512918e-01 4.724529e+00 7.620571e-01 4.229829e+00 7.794861e-01
4.499442e+00 7.191232e-01 4.511819e+00 7.213671e-01 4.563426e+00 7.306331e-01 4.619888e+00 7.406608e-01 4.679335e+00 7.511173e-01 4.741154e+00 7.618879e-01 4.245861e+00 7.792562e-01
4.515004e+00 7.189321e-01 4.527437e+00 7.211775e-01 4.579277e+00 7.304490e-01 4.635989e+00 7.404823e-01 4.695696e+00 7.509443e-01 4.757783e+00 7.617200e-01 4.261897e+00 7.790295e-01
4.530570e+00 7.187428e-01 4.543059e+00 7.209896e-01 4.595131e+00 7.302666e-01 4.652093e+00 7.403053e-01 4.712061e+00 7.507726e-01 4.774415e+00 7.615535e-01 4.277937e+00 7.788059e-01
4.546139e+00 7.185552e-01 4.558685e+00 7.208034e-01 4.610988e+00 7.300857e-01 4.668201e+00 7.401299e-01 4.728429e+00 7.506024e-01 4.791050e+00 7.613883e-01 4.293981e+00 7.785852e-01
4.561712e+00 7.183692e-01 4.574314e+00 7.206188e-01 4.626849e+00 7.299064e-01 4.684312e+00 7.399558e-01 4.744800e+00 7.504334e-01 4.807689e+00 7.612242e-01 4.310029e+00 7.783675e-01
4.577287e+00 7.181849e-01 4.589946e+00 7.204358e-01 4.642714e+00 7.297285e-01 4.700426e+00 7.397831e-01 4.761175e+00 7.502657e-01 4.824331e+00 7.610613e-01 4.326081e+00 7.781527e-01
4.592867e+00 7.180020e-01 4.605582e+00 7.202542e-01 4.658581e+00 7.295521e-01 4.716544e+00 7.396117e-01 4.777553e+00 7.500992e-01 4.840976e+00 7.608996e-01 4.342137e+00 7.779407e-01
4.608450e+00 7.178207e-01 4.621221e+00 7.200742e-01 4.674452e+00 7.293770e-01 4.732666e+00 7.394415e-01 4.793934e+00 7.499339e-01 4.857625e+00 7.607389e-01 4.358197e+00 7.777314e-01
4.624035e+00 7.176407e-01 4.636863e+00 7.198955e-01 4.690327e+00 7.292032e-01 4.748790e+00 7.392726e-01 4.810319e+00 7.497697e-01 4.874277e+00 7.605792e-01 4.374261e+00 7.775247e-01
4.639625e+00 7.174621e-01 4.652509e+00 7.197182e-01 4.706204e+00 7.290306e-01 4.764918e+00 7.391048e-01 4.826707e+00 7.496066e-01 4.890932e+00 7.604205e-01 4.390329e+00 7.773207e-01
4.655217e+00 7.172849e-01 4.668158e+00 7.195421e-01 4.722085e+00 7.288593e-01 4.781048e+00 7.389382e-01 4.843098e+00 7.494445e-01 4.907590e+00 7.602628e-01 4.406401e+00 7.771192e-01
4.670813e+00 7.171089e-01 4.683810e+00 7.193673e-01 4.737969e+00 7.286891e-01 4.797182e+00 7.387726e-01 4.859492e+00 7.492833e-01 4.924251e+00 7.601059e-01 4.422476e+00 7.769202e-01
4.686411e+00 7.169341e-01 4.699465e+00 7.191937e-01 4.753856e+00 7.285200e-01 4.813319e+00 7.386080e-01 4.875889e+00 7.491231e-01 4.940915e+00 7.599499e-01 4.438556e+00 7.767236e-01
4.702013e+00 7.167605e-01 4.715123e+00 7.190213e-01 4.769746e+00 7.283520e-01 4.829459e+00 7.384444e-01 4.892289e+00 7.489638e-01 4.957582e+00 7.597947e-01 4.454639e+00 7.765293e-01
4.717618e+00 7.165880e-01 4.730784e+00 7.188499e-01 4.785639e+00 7.281849e-01 4.845602e+00 7.382817e-01 4.908691e+00 7.488054e-01 4.974252e+00 7.596403e-01 4.470726e+00 7.763374e-01
4.733226e+00 7.164165e-01 4.746448e+00 7.186796e-01 4.801534e+00 7.280189e-01 4.861748e+00 7.381199e-01 4.925097e+00 7.486477e-01 4.990925e+00 7.594866e-01 4.486817e+00 7.761476e-01
4.748836e+00 7.162461e-01 4.762115e+00 7.185103e-01 4.817433e+00 7.278538e-01 4.877897e+00 7.379590e-01 4.941506e+00 7.484908e-01 5.007600e+00 7.593336e-01 4.502912e+00 7.759601e-01
4.764450e+00 7.160767e-01 4.777785e+00 7.183420e-01 4.833335e+00 7.276895e-01 4.894049e+00 7.377989e-01 4.957917e+00 7.483347e-01 5.024279e+00 7.591813e-01 4.519011e+00 7.757746e-01
4.780067e+00 7.159082e-01 4.793458e+00 7.181745e-01 4.849240e+00 7.275261e-01 4.910203e+00 7.376395e-01 4.974331e+00 7.481792e-01 5.040959e+00 7.590296e-01 4.535113e+00 7.755912e-01
4.795686e+00 7.157406e-01 4.809134e+00 7.180080e-01 4.865147e+00 7.273635e-01 4.926360e+00 7.374808e-01 4.990748e+00 7.480244e-01 5.057643e+00 7.588784e-01 4.551219e+00 7.754098e-01
4.811308e+00 7.155738e-01 4.824812e+00 7.178422e-01 4.881057e+00 7.272017e-01 4.942520e+00 7.373229e-01 5.007168e+00 7.478702e-01 5.074329e+00 7.587279e-01 4.567329e+00 7.752303e-01
4.826933e+00 7.154079e-01 4.840493e+00 7.176773e-01 4.896970e+00 7.270406e-01 4.958683e+00 7.371656e-01 5.023590e+00 7.477166e-01 5.091018e+00 7.585778e-01 4.583442e+00 7.750527e-01
4.842560e+00 7.152427e-01 4.856177e+00 7.175131e-01 4.912885e+00 7.268801e-01 4.974848e+00 7.370089e-01 5.040014e+00 7.475636e-01 5.107709e+00 7.584283e-01 4.599559e+00 7.748770e-01
4.858190e+00 7.150782e-01 4.871863e+00 7.173496e-01 4.928803e+00 7.267203e-01 4.991015e+00 7.368527e-01 5.056441e+00 7.474110e-01 5.124402e+00 7.582791e-01 4.615680e+00 7.747030e-01
4.873822e+00 7.149145e-01 4.887552e+00 7.171868e-01 4.944723e+00 7.265611e-01 5.007185e+00 7.366972e-01 5.072870e+00 7.472590e-01 5.141098e+00 7.581305e-01 4.631804e+00 7.745307e-01
4.889457e+00 7.147513e-01 4.903243e+00 7.170246e-01 4.960646e+00 7.264025e-01 5.023357e+00 7.365421e-01 5.089302e+00 7.471074e-01 5.157796e+00 7.579822e-01 4.647932e+00 7.743601e-01
4.905095e+00 7.145888e-01 4.918937e+00 7.168630e-01 4.976571e+00 7.262444e-01 5.039532e+00 7.363875e-01 5.105736e+00 7.469562e-01 5.174496e+00 7.578342e-01 4.664063e+00 7.741911e-01
4.920735e+00 7.144269e-01 4.934633e+00 7.167020e-01 4.992499e+00 7.260868e-01 5.055709e+00 7.362334e-01 5.122172e+00 7.468054e-01 5.191199e+00 7.576866e-01 4.680198e+00 7.740237e-01
4.936377e+00 7.142655e-01 4.950331e+00 7.165415e-01 5.008428e+00 7.259297e-01 5.071888e+00 7.360796e-01 5.138611e+00 7.466549e-01 5.207903e+00 7.575394e-01 4.696337e+00 7.738578e-01
4.952021e+00 7.141046e-01 4.966032e+00 7.163814e-01 5.024360e+00 7.257730e-01 5.088069e+00 7.359263e-01 5.155051e+00 7.465048e-01 5.224610e+00 7.573924e-01 4.712478e+00 7.736933e-01
4.967668e+00 7.139442e-01 4.981735e+00 7.162219e-01 5.040294e+00 7.256168e-01 5.104253e+00 7.357733e-01 5.171494e+00 7.463550e-01 5.241318e+00 7.572456e-01 4.728623e+00 7.735303e-01
4.983317e+00 7.137842e-01 4.997440e+00 7.160628e-01 5.056231e+00 7.254609e-01 5.120438e+00 7.356206e-01 5.187938e+00 7.462055e-01 5.258029e+00 7.570991e-01 4.744772e+00 7.733687e-01
4.998968e+00 7.136246e-01 5.013147e+00 7.159040e-01 5.072169e+00 7.253053e-01 5.136626e+00 7.354682e-01 5.204384e+00 7.460562e-01 5.274741e+00 7.569529e-01 4.760924e+00 7.732083e-01
5.014621e+00 7.134654e-01 5.028857e+00 7.157457e-01 5.088109e+00 7.251501e-01 5.152815e+00 7.353161e-01 5.220833e+00 7.459072e-01 5.291455e+00 7.568068e-01 4.777079e+00 7.730493e-01
5.030276e+00 7.133066e-01 5.044568e+00 7.155876e-01 5.104052e+00 7.249951e-01 5.169007e+00 7.351643e-01 5.237283e+00 7.457584e-01 5.308171e+00 7.566608e-01 4.793237e+00 7.728915e-01
5.045933e+00 7.131481e-01 5.060281e+00 7.154299e-01 5.119996e+00 7.248405e-01 5.185200e+00 7.350127e-01 5.253735e+00 7.456097e-01 5.324889e+00 7.565150e-01 4.809399e+00 7.727348e-01
5.061591e+00 7.129899e-01 5.075996e+00 7.152725e-01 5.135942e+00 7.246860e-01 5.201395e+00 7.348612e-01 5.270188e+00 7.454612e-01 5.341608e+00 7.563694e-01 4.825564e+00 7.725793e-01
5.077252e+00 7.128319e-01 5.091713e+00 7.151153e-01 5.151889e+00 7.245318e-01 5.217591e+00 7.347100e-01 5.286643e+00 7.453129e-01 5.358329e+00 7.562239e-01 4.841731e+00 7.724249e-01
5.092914e+00 7.126742e-01 5.107431e+00 7.149584e-01 5.167839e+00 7.243778e-01 5.233789e+00 7.345589e-01 5.303100e+00 7.451647e-01 5.375051e+00 7.560784e-01 4.857902e+00 7.722716e-01
5.108579e+00 7.125167e-01 5.123152e+00 7.148016e-01 5.183790e+00 7.242239e-01 5.249989e+00 7.344079e-01 5.319559e+00 7.450166e-01 5.391775e+00 7.559330e-01 4.874076e+00 7.721193e-01
5.124244e+00 7.123594e-01 5.138873e+00 7.146451e-01 5.199743e+00 7.240702e-01 5.266190e+00 7.342571e-01 5.336018e+00 7.448685e-01 5.408500e+00 7.557877e-01 4.890253e+00 7.719679e-01
5.139912e+00 7.122022e-01 5.154597e+00 7.144887e-01 5.215697e+00 7.239166e-01 5.282393e+00 7.341064e-01 5.352479e+00 7.447206e-01 5.425226e+00 7.556424e-01 4.906433e+00 7.718175e-01
5.155580e+00 7.120453e-01 5.170322e+00 7.143324e-01 5.231652e+00 7.237631e-01 5.298597e+00 7.339557e-01 5.368942e+00 7.445726e-01 5.441954e+00 7.554972e-01 4.922616e+00 7.716680e-01
5.171251e+00 7.118884e-01 5.186048e+00 7.141763e-01 5.247609e+00 7.236098e-01 5.314803e+00 7.338051e-01 5.385406e+00 7.444248e-01 5.458683e+00 7.553519e-01 4.938802e+00 7.715194e-01
5.186923e+00 7.117316e-01 5.201776e+00 7.140202e-01 5.263568e+00 7.234564e-01 5.331010e+00 7.336545e-01 5.401870e+00 7.442769e-01 5.475413e+00 7.552067e-01 4.954991e+00 7.713716e-01
5.202596e+00 7.115750e-01 5.217505e+00 7.138642e-01 5.279527e+00 7.233032e-01 5.347218e+00 7.335040e-01 5.418337e+00 7.441291e-01 5.492144e+00 7.550614e-01 4.971182e+00 7.712245e-01
5.218270e+00 7.114184e-01 5.233236e+00 7.137083e-01 5.295488e+00 7.231499e-01 5.363427e+00 7.333535e-01 5.434804e+00 7.439812e-01 5.508876e+00 7.549162e-01 4.987376e+00 7.710783e-01
5.233946e+00 7.112618e-01 5.248967e+00 7.135525e-01 5.311450e+00 7.229967e-01 5.379637e+00 7.332029e-01 5.451272e+00 7.438333e-01 5.525609e+00 7.547709e-01 5.003573e+00 7.709327e-01
5.249622e+00 7.111053e-01 5.264700e+00 7.133966e-01 5.327413e+00 7.228435e-01 5.395848e+00 7.330524e-01 5.467741e+00 7.436854e-01 5.542343e+00 7.546255e-01 5.019773e+00 7.707878e-01
5.265300e+00 7.109488e-01 5.280434e+00 7.132408e-01 5.343377e+00 7.226903e-01 5.412060e+00 7.329018e-01 5.484211e+00 7.435375e-01 5.559078e+00 7.544801e-01 5.035975e+00 7.706436e-01
5.280979e+00 7.107923e-01 5.296169e+00 7.130850e-01 5.359342e+00 7.225371e-01 5.428274e+00 7.327512e-01 5.500682e+00 7.433895e-01 5.575814e+00 7.543347e-01 5.052180e+00 7.704999e-01
5.296659e+00 7.106358e-01 5.311905e+00 7.129292e-01 5.375308e+00 7.223838e-01 5.444488e+00 7.326006e-01 5.517154e+00 7.432414e-01 5.592550e+00 7.541891e-01 5.068387e+00 7.703569e-01
5.312340e+00 7.104793e-01 5.327642e+00 7.127733e-01 5.391275e+00 7.222305e-01 5.460702e+00 7.324499e-01 5.533626e+00 7.430933e-01 5.609287e+00 7.540435e-01 5.084596e+00 7.702144e-01
5.328021e+00 7.103228e-01 5.343379e+00 7.126174e-01 5.407243e+00 7.220771e-01 5.476918e+00 7.322991e-01 5.550099e+00 7.429451e-01 5.626025e+00 7.538979e-01 5.100809e+00 7.700725e-01
5.343704e+00 7.101661e-01 5.359118e+00 7.124614e-01 5.423211e+00 7.219237e-01 5.493134e+00 7.321483e-01 5.566573e+00 7.427969e-01 5.642763e+00 7.537521e-01 5.117023e+00 7.699310e-01
5.359387e+00 7.100095e-01 5.374857e+00 7.123054e-01 5.439180e+00 7.217702e-01 5.509351e+00 7.319974e-01 5.583047e+00 7.426485e-01 5.659502e+00 7.536063e-01 5.133240e+00 7.697900e-01
5.375071e+00 7.098528e-01 5.390597e+00 7.121493e-01 5.455150e+00 7.216166e-01 5.525568e+00 7.318464e-01 5.599522e+00 7.425001e-01 5.676241e+00 7.534603e-01 5.149459e+00 7.696494e-01
5.390755e+00 7.096959e-01 5.406337e+00 7.119931e-01 5.471120e+00 7.214630e-01 5.541786e+00 7.316953e-01 5.615997e+00 7.423515e-01 5.692980e+00 7.533143e-01 5.165680e+00 7.695093e-01
5.406441e+00 7.095391e-01 5.422078e+00 7.118369e-01 5.487091e+00 7.213092e-01 5.558005e+00 7.315441e-01 5.632473e+00 7.422029e-01 5.709720e+00 7.531682e-01 5.181903e+00 7.693695e-01
5.422126e+00 7.093821e-01 5.437820e+00 7.116805e-01 5.503062e+00 7.211553e-01 5.574223e+00 7.313928e-01 5.648949e+00 7.420542e-01 5.726460e+00 7.530220e-01 5.198129e+00 7.692301e-01
5.437812e+00 7.092250e-01 5.453562e+00 7.115241e-01 5.519034e+00 7.210014e-01 5.590442e+00 7.312414e-01 5.665425e+00 7.419054e-01 5.743201e+00 7.528757e-01 5.214357e+00 7.690910e-01
5.453499e+00 7.090678e-01 5.469304e+00 7.113675e-01 5.535006e+00 7.208473e-01 5.606662e+00 7.310899e-01 5.681902e+00 7.417564e-01 5.759941e+00 7.527293e-01 5.230586e+00 7.689522e-01
5.469185e+00 7.089105e-01 5.485047e+00 7.112108e-01 5.550978e+00 7.206931e-01 5.622881e+00 7.309383e-01 5.698378e+00 7.416074e-01 5.776682e+00 7.525828e-01 5.246818e+00 7.688137e-01
5.484872e+00 7.087531e-01 5.500790e+00 7.110540e-01 5.566950e+00 7.205388e-01 5.639101e+00 7.307866e-01 5.714855e+00 7.414583e-01 5.793422e+00 7.524362e-01 5.263051e+00 7.686755e-01
5.500560e+00 7.085956e-01 5.516533e+00 7.108972e-01 5.582923e+00 7.203844e-01 5.655321e+00 7.306348e-01 5.731332e+00 7.413090e-01 5.810163e+00 7.522895e-01 5.279286e+00 7.685375e-01
5.516247e+00 7.084380e-01 5.532276e+00 7.107401e-01 5.598896e+00 7.202299e-01 5.671541e+00 7.304828e-01 5.747808e+00 7.411597e-01 5.826904e+00 7.521428e-01 5.295524e+00 7.683997e-01
5.531934e+00 7.082802e-01 5.548019e+00 7.105830e-01 5.614868e+00 7.200752e-01 5.687760e+00 7.303308e-01 5.764285e+00 7.410103e-01 5.843644e+00 7.519960e-01 5.311762e+00 7.682621e-01
5.547622e+00 7.081223e-01 5.563763e+00 7.104257e-01 5.630841e+00 7.199205e-01 5.703980e+00 7.301787e-01 5.780762e+00 7.408608e-01 5.860384e+00 7.518491e-01 5.328003e+00 7.681247e-01
5.563310e+00 7.079644e-01 5.579506e+00 7.102684e-01 5.646814e+00 7.197656e-01 5.720200e+00 7.300264e-01 5.797238e+00 7.407112e-01 5.877124e+00 7.517021e-01 5.344245e+00 7.679875e-01
5.578997e+00 7.078063e-01 5.595249e+00 7.101109e-01 5.662786e+00 7.196106e-01 5.736419e+00 7.298741e-01 5.813714e+00 7.405616e-01 5.893864e+00 7.515550e-01 5.360489e+00 7.678504e-01
5.594684e+00 7.076480e-01 5.610992e+00 7.099533e-01 5.678758e+00 7.194556e-01 5.752639e+00 7.297217e-01 5.830190e+00 7.404118e-01 5.910604e+00 7.514080e-01 5.376735e+00 7.677134e-01
5.610372e+00 7.074897e-01 5.626735e+00 7.097956e-01 5.694730e+00 7.193004e-01 5.768858e+00 7.295692e-01 5.846666e+00 7.402620e-01 5.927343e+00 7.512608e-01 5.392981e+00 7.675766e-01
5.626058e+00 7.073312e-01 5.642478e+00 7.096377e-01 5.710702e+00 7.191451e-01 5.785076e+00 7.294166e-01 5.863141e+00 7.401121e-01 5.944082e+00 7.511137e-01 5.409230e+00 7.674398e-01
5.641745e+00 7.071727e-01 5.658220e+00 7.094798e-01 5.726674e+00 7.189898e-01 5.801295e+00 7.292639e-01 5.879616e+00 7.399622e-01 5.960820e+00 7.509665e-01 5.425479e+00 7.673031e-01
5.657431e+00 7.070140e-01 5.673963e+00 7.093218e-01 5.742645e+00 7.188343e-01 5.817513e+00 7.291112e-01 5.896090e+00 7.398123e-01 5.977558e+00 7.508192e-01 5.441730e+00 7.671665e-01
5.673117e+00 7.068553e-01 5.689704e+00 7.091636e-01 5.758615e+00 7.186788e-01 5.833730e+00 7.289585e-01 5.912564e+00 7.396623e-01 5.994295e+00 7.506720e-01 5.457983e+00 7.670299e-01
5.688803e+00 7.066964e-01 5.705445e+00 7.090054e-01 5.774586e+00 7.185232e-01 5.849947e+00 7.288056e-01 5.929038e+00 7.395123e-01 6.011032e+00 7.505248e-01 5.474236e+00 7.668934e-01
5.704488e+00 7.065375e-01 5.721186e+00 7.088471e-01 5.790555e+00 7.183675e-01 5.866163e+00 7.286528e-01 5.945510e+00 7.393622e-01 6.027768e+00 7.503776e-01 5.490491e+00 7.667569e-01
5.720172e+00 7.063785e-01 5.736926e+00 7.086888e-01 5.806524e+00 7.182118e-01 5.882379e+00 7.284999e-01 5.961983e+00 7.392122e-01 6.044503e+00 7.502304e-01 5.506747e+00 7.666204e-01
5.735856e+00 7.062195e-01 5.752666e+00 7.085303e-01 5.822493e+00 7.180561e-01 5.898594e+00 7.283470e-01 5.978454e+00 7.390622e-01 6.061238e+00 7.500833e-01 5.523004e+00 7.664838e-01
5.751539e+00 7.060603e-01 5.768405e+00 7.083719e-01 5.838460e+00 7.179003e-01 5.914808e+00 7.281941e-01 5.994925e+00 7.389122e-01 6.077972e+00 7.499362e-01 5.539261e+00 7.663473e-01
5.767222e+00 7.059012e-01 5.784143e+00 7.082133e-01 5.854427e+00 7.177445e-01 5.931022e+00 7.280412e-01 6.011395e+00 7.387623e-01 6.094705e+00 7.497892e-01 5.555520e+00 7.662108e-01
5.782904e+00 7.057419e-01 5.799881e+00 7.080548e-01 5.870394e+00 7.175887e-01 5.947235e+00 7.278883e-01 6.027864e+00 7.386124e-01 6.111437e+00 7.496422e-01 5.571780e+00 7.660742e-01
5.798585e+00 7.055827e-01 5.815617e+00 7.078962e-01 5.886359e+00 7.174328e-01 5.963447e+00 7.277354e-01 6.044332e+00 7.384625e-01 6.128169e+00 7.494954e-01 5.588041e+00 7.659376e-01
5.814265e+00 7.054234e-01 5.831353e+00 7.077376e-01 5.902324e+00 7.172771e-01 5.979658e+00 7.275826e-01 6.060799e+00 7.383128e-01 6.144899e+00 7.493487e-01 5.604302e+00 7.658010e-01
5.829945e+00 7.052642e-01 5.847088e+00 7.075790e-01 5.918288e+00 7.171213e-01 5.995868e+00 7.274299e-01 6.077266e+00 7.381631e-01 6.161629e+00 7.492021e-01 5.620564e+00 7.656643e-01
5.845623e+00 7.051049e-01 5.862822e+00 7.074204e-01 5.934250e+00 7.169656e-01 6.012078e+00 7.272772e-01 6.093731e+00 7.380135e-01 6.178358e+00 7.490557e-01 5.636827e+00 7.655276e-01
5.861300e+00 7.049457e-01 5.878556e+00 7.072619e-01 5.950212e+00 7.168099e-01 6.028286e+00 7.271246e-01 6.110196e+00 7.378641e-01 6.195085e+00 7.489094e-01 5.653091e+00 7.653907e-01
5.876977e+00 7.047865e-01 5.894288e+00 7.071034e-01 5.966173e+00 7.166543e-01 6.044493e+00 7.269722e-01 6.126659e+00 7.377148e-01 6.211812e+00 7.487633e-01 5.669355e+00 7.652539e-01
5.892652e+00 7.046274e-01 5.910019e+00 7.069449e-01 5.982133e+00 7.164988e-01 6.060699e+00 7.268198e-01 6.143122e+00 7.375657e-01 6.228537e+00 7.486174e-01 5.685619e+00 7.651169e-01
5.908327e+00 7.044683e-01 5.925749e+00 7.067866e-01 5.998091e+00 7.163434e-01 6.076904e+00 7.266676e-01 6.159583e+00 7.374168e-01 6.245262e+00 7.484717e-01 5.701885e+00 7.649799e-01
5.924000e+00 7.043094e-01 5.941478e+00 7.066283e-01 6.014049e+00 7.161881e-01 6.093108e+00 7.265156e-01 6.176043e+00 7.372680e-01 6.261985e+00 7.483263e-01 5.718150e+00 7.648428e-01
5.939672e+00 7.041505e-01 5.957206e+00 7.064701e-01 6.030005e+00 7.160330e-01 6.109311e+00 7.263637e-01 6.192502e+00 7.371195e-01 6.278707e+00 7.481811e-01 5.734416e+00 7.647056e-01
5.955343e+00 7.039917e-01 5.972932e+00 7.063121e-01 6.045960e+00 7.158780e-01 6.125513e+00 7.262121e-01 6.208960e+00 7.369712e-01 6.295428e+00 7.480362e-01 5.750683e+00 7.645684e-01
5.971013e+00 7.038331e-01 5.988657e+00 7.061542e-01 6.061914e+00 7.157232e-01 6.141713e+00 7.260606e-01 6.225416e+00 7.368232e-01 6.312147e+00 7.478916e-01 5.766949e+00 7.644310e-01
5.986682e+00 7.036746e-01 6.004382e+00 7.059964e-01 6.077867e+00 7.155686e-01 6.157912e+00 7.259094e-01 6.241872e+00 7.366755e-01 6.328866e+00 7.477474e-01 5.783216e+00 7.642936e-01
6.002349e+00 7.035163e-01 6.020104e+00 7.058389e-01 6.093818e+00 7.154143e-01 6.174110e+00 7.257585e-01 6.258326e+00 7.365281e-01 6.345583e+00 7.476034e-01 5.799484e+00 7.641561e-01
6.018015e+00 7.033582e-01 6.035826e+00 7.056815e-01 6.109769e+00 7.152601e-01 6.190307e+00 7.256078e-01 6.274778e+00 7.363809e-01 6.362299e+00 7.474599e-01 5.815751e+00 7.640185e-01
6.033679e+00 7.032003e-01 6.051546e+00 7.055244e-01 6.125717e+00 7.151062e-01 6.206502e+00 7.254575e-01 6.291230e+00 7.362342e-01 6.379013e+00 7.473167e-01 5.832018e+00 7.638809e-01
6.049342e+00 7.030427e-01 6.067265e+00 7.053675e-01 6.141665e+00 7.149526e-01 6.222696e+00 7.253074e-01 6.307680e+00 7.360878e-01 6.395727e+00 7.471740e-01 5.848286e+00 7.637432e-01
6.065004e+00 7.028853e-01 6.082982e+00 7.052108e-01 6.157611e+00 7.147993e-01 6.238888e+00 7.251577e-01 6.324128e+00 7.359417e-01 6.412439e+00 7.470316e-01 5.864553e+00 7.636053e-01
6.080664e+00 7.027281e-01 6.098698e+00 7.050545e-01 6.173555e+00 7.146464e-01 6.255079e+00 7.250084e-01 6.340576e+00 7.357961e-01 6.429149e+00 7.468898e-01 5.880821e+00 7.634675e-01
6.096323e+00 7.025713e-01 6.114412e+00 7.048984e-01 6.189498e+00 7.144937e-01 6.271269e+00 7.248594e-01 6.357022e+00 7.356510e-01 6.445858e+00 7.467484e-01 5.897088e+00 7.633295e-01
6.111981e+00 7.024148e-01 6.130125e+00 7.047427e-01 6.205440e+00 7.143415e-01 6.287457e+00 7.247109e-01 6.373466e+00 7.355063e-01 6.462566e+00 7.466075e-01 5.913356e+00 7.631915e-01
6.127636e+00 7.022586e-01 6.145837e+00 7.045873e-01 6.221380e+00 7.141896e-01 6.303644e+00 7.245628e-01 6.389909e+00 7.353621e-01 6.479272e+00 7.464672e-01 5.929623e+00 7.630535e-01
6.143291e+00 7.021028e-01 6.161547e+00 7.044323e-01 6.237319e+00 7.140381e-01 6.319829e+00 7.244152e-01 6.406351e+00 7.352183e-01 6.495977e+00 7.463274e-01 5.945890e+00 7.629153e-01
6.158943e+00 7.019474e-01 6.177255e+00 7.042777e-01 6.253256e+00 7.138871e-01 6.336013e+00 7.242681e-01 6.422791e+00 7.350752e-01 6.512681e+00 7.461882e-01 5.962156e+00 7.627772e-01
6.174595e+00 7.017924e-01 6.192962e+00 7.041236e-01 6.269191e+00 7.137366e-01 6.352195e+00 7.241214e-01 6.439229e+00 7.349325e-01 6.529383e+00 7.460496e-01 5.978423e+00 7.626390e-01
6.190244e+00 7.016378e-01 6.208667e+00 7.039698e-01 6.285125e+00 7.135865e-01 6.368375e+00 7.239753e-01 6.455667e+00 7.347905e-01 6.546083e+00 7.459116e-01 5.994689e+00 7.625008e-01
6.205892e+00 7.014837e-01 6.224371e+00 7.038166e-01 6.301057e+00 7.134369e-01 6.384555e+00 7.238298e-01 6.472102e+00 7.346491e-01 6.562783e+00 7.457743e-01 6.010955e+00 7.623625e-01
6.221538e+00 7.013300e-01 6.240073e+00 7.036638e-01 6.316988e+00 7.132879e-01 6.400732e+00 7.236849e-01 6.488536e+00 7.345083e-01 6.579480e+00 7.456376e-01 6.027220e+00 7.622243e-01
6.237183e+00 7.011769e-01 6.255773e+00 7.035115e-01 6.332917e+00 7.131395e-01 6.416908e+00 7.235405e-01 6.504969e+00 7.343681e-01 6.596176e+00 7.455017e-01 6.043485e+00 7.620860e-01
6.252826e+00 7.010243e-01 6.271471e+00 7.033598e-01 6.348845e+00 7.129916e-01 6.433082e+00 7.233968e-01 6.521400e+00 7.342287e-01 6.612871e+00 7.453665e-01 6.059749e+00 7.619478e-01
6.268467e+00 7.008723e-01 6.287168e+00 7.032087e-01 6.364771e+00 7.128444e-01 6.449255e+00 7.232538e-01 6.537830e+00 7.340900e-01 6.629564e+00 7.452321e-01 6.076013e+00 7.618095e-01
6.284107e+00 7.007209e-01 6.302864e+00 7.030582e-01 6.380695e+00 7.126978e-01 6.465427e+00 7.231115e-01 6.554258e+00 7.339520e-01 6.646256e+00 7.450985e-01 6.092276e+00 7.616713e-01
6.299745e+00 7.005701e-01 6.318557e+00 7.029083e-01 6.396618e+00 7.125519e-01 6.481596e+00 7.229698e-01 6.570684e+00 7.338148e-01 6.662947e+00 7.449657e-01 6.108539e+00 7.615331e-01
6.315381e+00 7.004199e-01 6.334249e+00 7.027590e-01 6.412539e+00 7.124067e-01 6.497764e+00 7.228290e-01 6.587109e+00 7.336783e-01 6.679636e+00 7.448337e-01 6.124801e+00 7.613950e-01
6.331016e+00 7.002704e-01 6.349940e+00 7.026104e-01 6.428458e+00 7.122622e-01 6.513931e+00 7.226889e-01 6.603533e+00 7.335427e-01 6.696323e+00 7.447026e-01 6.141063e+00 7.612570e-01
6.346649e+00 7.001215e-01 6.365628e+00 7.024626e-01 6.444376e+00 7.121184e-01 6.530096e+00 7.225496e-01 6.619955e+00 7.334080e-01 6.713009e+00 7.445724e-01 6.157323e+00 7.611190e-01
6.362280e+00 6.999735e-01 6.381315e+00 7.023154e-01 6.460292e+00 7.119754e-01 6.546259e+00 7.224111e-01 6.636375e+00 7.332741e-01 6.729694e+00 7.444431e-01 6.173583e+00 7.609811e-01
6.377909e+00 6.998261e-01 6.397000e+00 7.021690e-01 6.476206e+00 7.118333e-01 6.562421e+00 7.222735e-01 6.652794e+00 7.331411e-01 6.746377e+00 7.443148e-01 6.189842e+00 7.608433e-01
6.393537e+00 6.996795e-01 6.412683e+00 7.020235e-01 6.492119e+00 7.116919e-01 6.578581e+00 7.221368e-01 6.669211e+00 7.330091e-01 6.763058e+00 7.441874e-01 6.206101e+00 7.607056e-01
6.409163e+00 6.995338e-01 6.428365e+00 7.018787e-01 6.508030e+00 7.115515e-01 6.594740e+00 7.220009e-01 6.685627e+00 7.328780e-01 6.779739e+00 7.440611e-01 6.222358e+00 7.605680e-01
6.424787e+00 6.993888e-01 6.444045e+00 7.017348e-01 6.523940e+00 7.114119e-01 6.610897e+00 7.218661e-01 6.702042e+00 7.327479e-01 6.796418e+00 7.439357e-01 6.238615e+00 7.604306e-01
6.440410e+00 6.992448e-01 6.459723e+00 7.015917e-01 6.539847e+00 7.112732e-01 6.627052e+00 7.217322e-01 6.718455e+00 7.326188e-01 6.813095e+00 7.438115e-01 6.254871e+00 7.602934e-01
6.456030e+00 6.991016e-01 6.475400e+00 7.014495e-01 6.555754e+00 7.111355e-01 6.643206e+00 7.215992e-01 6.734866e+00 7.324908e-01 6.829771e+00 7.436883e-01 6.271126e+00 7.601563e-01
6.471650e+00 6.989593e-01 6.491075e+00 7.013083e-01 6.571658e+00 7.109988e-01 6.659358e+00 7.214673e-01 6.751276e+00 7.323638e-01 6.846446e+00 7.435663e-01 6.287380e+00 7.600194e-01
6.487267e+00 6.988180e-01 6.506748e+00 7.011680e-01 6.587561e+00 7.108631e-01 6.675509e+00 7.213365e-01 6.767685e+00 7.322380e-01 6.863119e+00 7.434454e-01 6.303633e+00 7.598827e-01
6.502883e+00 6.986777e-01 6.522420e+00 7.010288e-01 6.603463e+00 7.107284e-01 6.691659e+00 7.212067e-01 6.784092e+00 7.321132e-01 6.879791e+00 7.433256e-01 6.319885e+00 7.597463e-01
6.518497e+00 6.985383e-01 6.538090e+00 7.008905e-01 6.619362e+00 7.105947e-01 6.707807e+00 7.210781e-01 6.800498e+00 7.319896e-01 6.896462e+00 7.432071e-01 6.336136e+00 7.596101e-01
6.534109e+00 6.984000e-01 6.553758e+00 7.007533e-01 6.635261e+00 7.104622e-01 6.723953e+00 7.209506e-01 6.816902e+00 7.318672e-01 6.913132e+00 7.430898e-01 6.352385e+00 7.594741e-01
6.549720e+00 6.982628e-01 6.569424e+00 7.006171e-01 6.651157e+00 7.103307e-01 6.740098e+00 7.208242e-01 6.833306e+00 7.317460e-01 6.929800e+00 7.429737e-01 6.368634e+00 7.593384e-01
6.565329e+00 6.981266e-01 6.585089e+00 7.004820e-01 6.667053e+00 7.102004e-01 6.756242e+00 7.206990e-01 6.849707e+00 7.316260e-01 6.946467e+00 7.428589e-01 6.384882e+00 7.592031e-01
6.580936e+00 6.979916e-01 6.600753e+00 7.003481e-01 6.682946e+00 7.100713e-01 6.772384e+00 7.205751e-01 6.866108e+00 7.315073e-01 6.963133e+00 7.427454e-01 6.401129e+00 7.590680e-01
6.596542e+00 6.978577e-01 6.616415e+00 7.002153e-01 6.698838e+00 7.099434e-01 6.788524e+00 7.204524e-01 6.882507e+00 7.313899e-01 6.979798e+00 7.426333e-01 6.417374e+00 7.589333e-01
6.612147e+00 6.977249e-01 6.632075e+00 7.000837e-01 6.714729e+00 7.098167e-01 6.804664e+00 7.203309e-01 6.898905e+00 7.312738e-01 6.996461e+00 7.425225e-01 6.433619e+00 7.587989e-01
6.627749e+00 6.975934e-01 6.647734e+00 6.999534e-01 6.730618e+00 7.096913e-01 6.820802e+00 7.202108e-01 6.915302e+00 7.311590e-01 7.013124e+00 7.424131e-01 6.449862e+00 7.586649e-01
6.643351e+00 6.974631e-01 6.663391e+00 6.998242e-01 6.746506e+00 7.095671e-01 6.836939e+00 7.200920e-01 6.931697e+00 7.310456e-01 7.029785e+00 7.423050e-01 6.466104e+00 7.585313e-01
6.658950e+00 6.973341e-01 6.679046e+00 6.996964e-01 6.762393e+00 7.094443e-01 6.853074e+00 7.199745e-01 6.948092e+00 7.309336e-01 7.046446e+00 7.421985e-01 6.482345e+00 7.583981e-01
6.674548e+00 6.972063e-01 6.694701e+00 6.995698e-01 6.778278e+00 7.093228e-01 6.869208e+00 7.198584e-01 6.964485e+00 7.308230e-01 7.063105e+00 7.420933e-01 6.498584e+00 7.582654e-01
6.690145e+00 6.970799e-01 6.710353e+00 6.994445e-01 6.794161e+00 7.092026e-01 6.885341e+00 7.197438e-01 6.980877e+00 7.307139e-01 7.079764e+00 7.419897e-01 6.514823e+00 7.581331e-01
6.705740e+00 6.969548e-01 6.726005e+00 6.993206e-01 6.810044e+00 7.090839e-01 6.901473e+00 7.196305e-01 6.997268e+00 7.306062e-01 7.096421e+00 7.418875e-01 6.531060e+00 7.580012e-01
6.721334e+00 6.968310e-01 6.741655e+00 6.991981e-01 6.825925e+00 7.089666e-01 6.917604e+00 7.195187e-01 7.013658e+00 7.305000e-01 7.113078e+00 7.417869e-01 6.547296e+00 7.578699e-01
6.736927e+00 6.967087e-01 6.757303e+00 6.990770e-01 6.841805e+00 7.088507e-01 6.933733e+00 7.194084e-01 7.030048e+00 7.303954e-01 7.129734e+00 7.416879e-01 6.563530e+00 7.577391e-01
6.752518e+00 6.965877e-01 6.772951e+00 6.989573e-01 6.857684e+00 7.087363e-01 6.949862e+00 7.192997e-01 7.046436e+00 7.302922e-01 7.146389e+00 7.415904e-01 6.579764e+00 7.576089e-01
6.768108e+00 6.964683e-01 6.788597e+00 6.988391e-01 6.873561e+00 7.086234e-01 6.965989e+00 7.191924e-01 7.062823e+00 7.301907e-01 7.163043e+00 7.414945e-01 6.595996e+00 7.574792e-01
6.783696e+00 6.963503e-01 6.804241e+00 6.987223e-01 6.889438e+00 7.085120e-01 6.982116e+00 7.190867e-01 7.079210e+00 7.300907e-01 7.179696e+00 7.414002e-01 6.612227e+00 7.573500e-01
6.799284e+00 6.962338e-01 6.819885e+00 6.986071e-01 6.905313e+00 7.084021e-01 6.998241e+00 7.189826e-01 7.095595e+00 7.299924e-01 7.196349e+00 7.413076e-01 6.628456e+00 7.572215e-01
6.814870e+00 6.961188e-01 6.835527e+00 6.984934e-01 6.921187e+00 7.082938e-01 7.014366e+00 7.188801e-01 7.111980e+00 7.298957e-01 7.213002e+00 7.412166e-01 6.644685e+00 7.570937e-01
6.830455e+00 6.960053e-01 6.851168e+00 6.983813e-01 6.937061e+00 7.081872e-01 7.030489e+00 7.187792e-01 7.128364e+00 7.298006e-01 7.229653e+00 7.411273e-01 6.660912e+00 7.569664e-01
6.846039e+00 6.958935e-01 6.866809e+00 6.982707e-01 6.952933e+00 7.080821e-01 7.046612e+00 7.186799e-01 7.144748e+00 7.297073e-01 7.246304e+00 7.410398e-01 6.677137e+00 7.568399e-01
6.861621e+00 6.957832e-01 6.882448e+00 6.981617e-01 6.968804e+00 7.079787e-01 7.062735e+00 7.185824e-01 7.161131e+00 7.296156e-01 7.262955e+00 7.409539e-01 6.693362e+00 7.567140e-01
6.877203e+00 6.956746e-01 6.898086e+00 6.980544e-01 6.984675e+00 7.078769e-01 7.078856e+00 7.184865e-01 7.177513e+00 7.295256e-01 7.279605e+00 7.408698e-01 6.709585e+00 7.565889e-01
6.892784e+00 6.955676e-01 6.913723e+00 6.979488e-01 7.000544e+00 7.077769e-01 7.094977e+00 7.183924e-01 7.193895e+00 7.294374e-01 7.296255e+00 7.407875e-01 6.725807e+00 7.564645e-01
6.908363e+00 6.954623e-01 6.929359e+00 6.978448e-01 7.016413e+00 7.076785e-01 7.111097e+00 7.183000e-01 7.210276e+00 7.293510e-01 7.312905e+00 7.407069e-01 6.742027e+00 7.563409e-01
6.923942e+00 6.953587e-01 6.944994e+00 6.977425e-01 7.032282e+00 7.075819e-01 7.127216e+00 7.182093e-01 7.226657e+00 7.292663e-01 7.329554e+00 7.406282e-01 6.758247e+00 7.562181e-01
6.939520e+00 6.952567e-01 6.960629e+00 6.976420e-01 7.048149e+00 7.074870e-01 7.143335e+00 7.181204e-01 7.243038e+00 7.291835e-01 7.346203e+00 7.405512e-01 6.774465e+00 7.560961e-01
6.955098e+00 6.951566e-01 6.976263e+00 6.975432e-01 7.064016e+00 7.073939e-01 7.159454e+00 7.180334e-01 7.259418e+00 7.291024e-01 7.362852e+00 7.404761e-01 6.790681e+00 7.559749e-01
6.970674e+00 6.950582e-01 6.991896e+00 6.974461e-01 7.079882e+00 7.073026e-01 7.175572e+00 7.179481e-01 7.275798e+00 7.290232e-01 7.379501e+00 7.404029e-01 6.806897e+00 7.558546e-01
6.986250e+00 6.949615e-01 7.007528e+00 6.973509e-01 7.095748e+00 7.072131e-01 7.191690e+00 7.178647e-01 7.292178e+00 7.289458e-01 7.396150e+00 7.403315e-01 6.823111e+00 7.557352e-01
7.001825e+00 6.948667e-01 7.023160e+00 6.972574e-01 7.111613e+00 7.071255e-01 7.207807e+00 7.177831e-01 7.308557e+00 7.288703e-01 7.412799e+00 7.402620e-01 6.839324e+00 7.556167e-01
7.017399e+00 6.947737e-01 7.038791e+00 6.971658e-01 7.127478e+00 7.070397e-01 7.223925e+00 7.177034e-01 7.324937e+00 7.287967e-01 7.429448e+00 7.401943e-01 6.855536e+00 7.554992e-01
7.032973e+00 6.946825e-01 7.054422e+00 6.970760e-01 7.143343e+00 7.069557e-01 7.240042e+00 7.176256e-01 7.341316e+00 7.287250e-01 7.446097e+00 7.401286e-01 6.871746e+00 7.553826e-01
7.048547e+00 6.945932e-01 7.070052e+00 6.969881e-01 7.159207e+00 7.068737e-01 7.256159e+00 7.175497e-01 7.357696e+00 7.286552e-01 7.462747e+00 7.400648e-01 6.887956e+00 7.552669e-01
7.064120e+00 6.945057e-01 7.085682e+00 6.969021e-01 7.175071e+00 7.067936e-01 7.272276e+00 7.174757e-01 7.374076e+00 7.285874e-01 7.479396e+00 7.400030e-01 6.904164e+00 7.551523e-01
7.079693e+00 6.944202e-01 7.101311e+00 6.968180e-01 7.190935e+00 7.067153e-01 7.288393e+00 7.174036e-01 7.390456e+00 7.285214e-01 7.496046e+00 7.399431e-01 6.920371e+00 7.550387e-01
7.095265e+00 6.943365e-01 7.116940e+00 6.967358e-01 7.206799e+00 7.066390e-01 7.304510e+00 7.173335e-01 7.406836e+00 7.284574e-01 7.512697e+00 7.398851e-01 6.936576e+00 7.549262e-01
7.110837e+00 6.942548e-01 7.132569e+00 6.966555e-01 7.222663e+00 7.065647e-01 7.320627e+00 7.172654e-01 7.423216e+00 7.283954e-01 7.529348e+00 7.398291e-01 6.952781e+00 7.548147e-01
7.126409e+00 6.941750e-01 7.148198e+00 6.965772e-01 7.238527e+00 7.064923e-01 7.336744e+00 7.171992e-01 7.439597e+00 7.283354e-01 7.545999e+00 7.397751e-01 6.968984e+00 7.547043e-01
7.141981e+00 6.940972e-01 7.163827e+00 6.965008e-01 7.254390e+00 7.064219e-01 7.352861e+00 7.171350e-01 7.455979e+00 7.282773e-01 7.562651e+00 7.397230e-01 6.985187e+00 7.545951e-01
7.157553e+00 6.940214e-01 7.179456e+00 6.964264e-01 7.270254e+00 7.063535e-01 7.368979e+00 7.170728e-01 7.472360e+00 7.282213e-01 7.579304e+00 7.396729e-01 7.001388e+00 7.544870e-01
7.173124e+00 6.939475e-01 7.195085e+00 6.963540e-01 7.286119e+00 7.062871e-01 7.385098e+00 7.170125e-01 7.488743e+00 7.281672e-01 7.595958e+00 7.396249e-01 7.017588e+00 7.543800e-01
7.188696e+00 6.938756e-01 7.210714e+00 6.962836e-01 7.301983e+00 7.062227e-01 7.401216e+00 7.169543e-01 7.505126e+00 7.281151e-01 7.612612e+00 7.395788e-01 7.033788e+00 7.542743e-01
7.204268e+00 6.938058e-01 7.226343e+00 6.962152e-01 7.317848e+00 7.061603e-01 7.417336e+00 7.168982e-01 7.521509e+00 7.280651e-01 7.629267e+00 7.395347e-01 7.049986e+00 7.541697e-01
7.219840e+00 6.937379e-01 7.241972e+00 6.961489e-01 7.333713e+00 7.060999e-01 7.433456e+00 7.168440e-01 7.537894e+00 7.280170e-01 7.645923e+00 7.394927e-01 7.066183e+00 7.540664e-01
7.235413e+00 6.936721e-01 7.257602e+00 6.960845e-01 7.349579e+00 7.060416e-01 7.449576e+00 7.167919e-01 7.554279e+00 7.279710e-01 7.662581e+00 7.394526e-01 7.082379e+00 7.539644e-01
7.250986e+00 6.936083e-01 7.273232e+00 6.960222e-01 7.365445e+00 7.059853e-01 7.465697e+00 7.167418e-01 7.570666e+00 7.279271e-01 7.679239e+00 7.394146e-01 7.098575e+00 7.538636e-01
7.266559e+00 6.935466e-01 7.288862e+00 6.959620e-01 7.381312e+00 7.059311e-01 7.481820e+00 7.166938e-01 7.587053e+00 7.278851e-01 7.695899e+00 7.393786e-01 7.114769e+00 7.537642e-01
7.282133e+00 6.934869e-01 7.304493e+00 6.959038e-01 7.397180e+00 7.058789e-01 7.497943e+00 7.166478e-01 7.603441e+00 7.278452e-01 7.712559e+00 7.393446e-01 7.130963e+00 7.536660e-01
7.297707e+00 6.934293e-01 7.320125e+00 6.958477e-01 7.413048e+00 7.058288e-01 7.514066e+00 7.166039e-01 7.619831e+00 7.278074e-01 7.729221e+00 7.393126e-01 7.147156e+00 7.535692e-01
7.313282e+00 6.933737e-01 7.335757e+00 6.957937e-01 7.428918e+00 7.057808e-01 7.530191e+00 7.165620e-01 7.636222e+00 7.277715e-01 7.745885e+00 7.392826e-01 7.163348e+00 7.534738e-01
7.328857e+00 6.933203e-01 7.351390e+00 6.957417e-01 7.444788e+00 7.057348e-01 7.546318e+00 7.165222e-01 7.652614e+00 7.277377e-01 7.762550e+00 7.392546e-01 7.179539e+00 7.533797e-01
7.344434e+00 6.932689e-01 7.367024e+00 6.956918e-01 7.460659e+00 7.056909e-01 7.562445e+00 7.164844e-01 7.669007e+00 7.277060e-01 7.779216e+00 7.392287e-01 7.195729e+00 7.532871e-01
7.360011e+00 6.932195e-01 7.382659e+00 6.956440e-01 7.476531e+00 7.056491e-01 7.578573e+00 7.164487e-01 7.685402e+00 7.276762e-01 7.795885e+00 7.392047e-01 7.211919e+00 7.531959e-01
7.375589e+00 6.931723e-01 7.398295e+00 6.955983e-01 7.492405e+00 7.056094e-01 7.594703e+00 7.164150e-01 7.701798e+00 7.276485e-01 7.812554e+00 7.391827e-01 7.228108e+00 7.531061e-01
7.391168e+00 6.931272e-01 7.413931e+00 6.955546e-01 7.508279e+00 7.055717e-01 7.610835e+00 7.163835e-01 7.718196e+00 7.276228e-01 7.829226e+00 7.391628e-01 7.244297e+00 7.530178e-01
7.406748e+00 6.930841e-01 7.429569e+00 6.955131e-01 7.524155e+00 7.055361e-01 7.626967e+00 7.163539e-01 7.734596e+00 7.275992e-01 7.845900e+00 7.391448e-01 7.260485e+00 7.529310e-01
7.422329e+00 6.930431e-01 7.445208e+00 6.954736e-01 7.540032e+00 7.055026e-01 7.643102e+00 7.163264e-01 7.750997e+00 7.275775e-01 7.862575e+00 7.391288e-01 7.276672e+00 7.528457e-01
7.437912e+00 6.930043e-01 7.460849e+00 6.954363e-01 7.555911e+00 7.054711e-01 7.659238e+00 7.163009e-01 7.767400e+00 7.275579e-01 7.879252e+00 7.391147e-01 7.292859e+00 7.527619e-01
7.453496e+00 6.929675e-01 7.476490e+00 6.954010e-01 7.571791e+00 7.054418e-01 7.675375e+00 7.162775e-01 7.783805e+00 7.275403e-01 7.895932e+00 7.391026e-01 7.309046e+00 7.526796e-01
7.469081e+00 6.929327e-01 7.492133e+00 6.953678e-01 7.587673e+00 7.054144e-01 7.691515e+00 7.162561e-01 7.800212e+00 7.275246e-01 7.912613e+00 7.390925e-01 7.325232e+00 7.525989e-01
7.484667e+00 6.929001e-01 7.507778e+00 6.953366e-01 7.603557e+00 7.053892e-01 7.707656e+00 7.162367e-01 7.816621e+00 7.275109e-01 7.929297e+00 7.390843e-01 7.341417e+00 7.525198e-01
7.500255e+00 6.928695e-01 7.523424e+00 6.953075e-01 7.619442e+00 7.053659e-01 7.723799e+00 7.162194e-01 7.833033e+00 7.274992e-01 7.945983e+00 7.390780e-01 7.357603e+00 7.524422e-01
7.515845e+00 6.928410e-01 7.539071e+00 6.952805e-01 7.635329e+00 7.053447e-01 7.739944e+00 7.162040e-01 7.849446e+00 7.274895e-01 7.962672e+00 7.390736e-01 7.373788e+00 7.523663e-01
7.531437e+00 6.928146e-01 7.554721e+00 6.952556e-01 7.651218e+00 7.053256e-01 7.756092e+00 7.161906e-01 7.865862e+00 7.274817e-01 7.979363e+00 7.390711e-01 7.389973e+00 7.522920e-01
7.547030e+00 6.927902e-01 7.570372e+00 6.952327e-01 7.667109e+00 7.053084e-01 7.772241e+00 7.161792e-01 7.882280e+00 7.274758e-01 7.996056e+00 7.390705e-01 7.406158e+00 7.522193e-01
7.562625e+00 6.927678e-01 7.586025e+00 6.952118e-01 7.683002e+00 7.052933e-01 7.788393e+00 7.161698e-01 7.898700e+00 7.274718e-01                           7.422342e+00 7.521482e-01
7.578221e+00 6.927475e-01 7.601680e+00 6.951930e-01 7.698897e+00 7.052801e-01 7.804547e+00 7.161623e-01 7.915123e+00 7.274697e-01                           7.438527e+00 7.520789e-01
7.593820e+00 6.927292e-01 7.617337e+00 6.951762e-01 7.714794e+00 7.052690e-01 7.820703e+00 7.161567e-01 7.931548e+00 7.274695e-01                           7.454711e+00 7.520112e-01
7.609421e+00 6.927129e-01 7.632996e+00 6.951614e-01 7.730694e+00 7.052598e-01 7.836862e+00 7.161531e-01 7.947976e+00 7.274712e-01                           7.470896e+00 7.519452e-01
7.625024e+00 6.926987e-01 7.648658e+00 6.951486e-01 7.746596e+00 7.052525e-01 7.853024e+00 7.161514e-01 7.964407e+00 7.274747e-01                           7.487080e+00 7.518809e-01
7.640629e+00 6.926864e-01 7.664321e+00 6.951377e-01 7.762500e+00 7.052472e-01 7.869188e+00 7.161515e-01 7.980841e+00 7.274800e-01                           7.503265e+00 7.518183e-01
7.656237e+00 6.926760e-01 7.679987e+00 6.951289e-01 7.778407e+00 7.052438e-01 7.885354e+00 7.161535e-01 7.997277e+00 7.274872e-01                           7.519450e+00 7.517575e-01
7.671847e+00 6.926676e-01 7.695656e+00 6.951219e-01 7.794317e+00 7.052423e-01 7.901524e+00 7.161573e-01                                                     7.535635e+00 7.516984e-01
7.687459e+00 6.926612e-01 7.711326e+00 6.951169e-01 7.810229e+00 7.052427e-01 7.917696e+00 7.161630e-01                                                     7.551820e+00 7.516410e-01
7.703074e+00 6.926567e-01 7.727000e+00 6.951138e-01 7.826144e+00 7.052450e-01 7.933871e+00 7.161705e-01                                                     7.568006e+00 7.515854e-01
7.718691e+00 6.926540e-01 7.742676e+00 6.951126e-01 7.842061e+00 7.052491e-01 7.950049e+00 7.161797e-01                                                     7.584192e+00 7.515316e-01
7.734311e+00 6.926533e-01 7.758354e+00 6.951133e-01 7.857982e+00 7.052550e-01 7.966231e+00 7.161907e-01                                                     7.600379e+00 7.514796e-01
7.749934e+00 6.926544e-01 7.774036e+00 6.951158e-01 7.873905e+00 7.052627e-01 7.982415e+00 7.162034e-01                                                     7.616566e+00 7.514293e-01
7.765559e+00 6.926573e-01 7.789720e+00 6.951201e-01 7.889832e+00 7.052721e-01 7.998603e+00 7.162178e-01                                                     7.632754e+00 7.513808e-01
7.781187e+00 6.926621e-01 7.805407e+00 6.951263e-01 7.905762e+00 7.052833e-01                                                                               7.648942e+00 7.513341e-01
7.796819e+00 6.926686e-01 7.821098e+00 6.951342e-01 7.921694e+00 7.052962e-01                                                                               7.665132e+00 7.512893e-01
7.812453e+00 6.926769e-01 7.836791e+00 6.951438e-01 7.937630e+00 7.053108e-01                                                                               7.681321e+00 7.512462e-01
7.828091e+00 6.926869e-01 7.852487e+00 6.951552e-01 7.953570e+00 7.053270e-01                                                                               7.697512e+00 7.512049e-01
7.843731e+00 6.926986e-01 7.868187e+00 6.951682e-01 7.969512e+00 7.053449e-01                                                                               7.713704e+00 7.511655e-01
7.859375e+00 6.927120e-01 7.883890e+00 6.951830e-01 7.985458e+00 7.053644e-01                                                                               7.729896e+00 7.511279e-01
7.875022e+00 6.927271e-01 7.899596e+00 6.951993e-01                                                                                                         7.746090e+00 7.510921e-01
7.890673e+00 6.927437e-01 7.915305e+00 6.952173e-01                                                                                                         7.762284e+00 7.510581e-01
7.906326e+00 6.927620e-01 7.931019e+00 6.952368e-01                                                                                                         7.778480e+00 7.510260e-01
7.921984e+00 6.927818e-01 7.946735e+00 6.952579e-01                                                                                                         7.794677e+00 7.509956e-01
7.937645e+00 6.928031e-01 7.962455e+00 6.952804e-01                                                                                                         7.810875e+00 7.509671e-01
7.953309e+00 6.928259e-01 7.978179e+00 6.953044e-01                                                                                                         7.827075e+00 7.509404e-01
7.968978e+00 6.928501e-01 7.993907e+00 6.953299e-01                                                                                                         7.843276e+00 7.509156e-01
7.984650e+00 6.928757e-01                                                                                                                                   7.859478e+00 7.508925e-01
                                                                                                                                                            7.875682e+00 7.508713e-01
                                                                                                                                                            7.891888e+00 7.508519e-01
                                                                                                                                                            7.908095e+00 7.508343e-01
                                                                                                                                                            7.924303e+00 7.508184e-01
                                                                                                                                                            7.940514e+00 7.508044e-01
                                                                                                                                                            7.956726e+00 7.507921e-01
                                                                                                                                                            7.972941e+00 7.507816e-01
                                                                                                                                                            7.989157e+00 7.507729e-01


==> figs/shear_cmrgd.dat <==
cx           cy           cx           cy           cx           cy           cx           cy           cx           cy           cx           cy           cx           cy          
-7.999360e+00 6.400000e-01 -7.999360e+00 6.400000e-01 -7.999360e+00 6.400000e-01 -7.999360e+00 6.400000e-01 -7.999360e+00 6.400000e-01 -7.999360e+00 6.400000e-01 -7.999360e+00 6.400000e-01
-7.984470e+00 6.401062e-01 -7.984470e+00 6.401062e-01 -7.985090e+00 6.401018e-01 -7.985090e+00 6.401018e-01 -7.985090e+00 6.401018e-01 -7.985090e+00 6.401018e-01 -7.985711e+00 6.400973e-01
-7.969580e+00 6.402130e-01 -7.969580e+00 6.402130e-01 -7.970821e+00 6.402041e-01 -7.970821e+00 6.402041e-01 -7.970821e+00 6.402041e-01 -7.970821e+00 6.402041e-01 -7.972061e+00 6.401952e-01
-7.954689e+00 6.403204e-01 -7.954689e+00 6.403204e-01 -7.956550e+00 6.403070e-01 -7.956550e+00 6.403070e-01 -7.956550e+00 6.403070e-01 -7.956550e+00 6.403070e-01 -7.958411e+00 6.402935e-01
-7.939797e+00 6.404284e-01 -7.939797e+00 6.404284e-01 -7.942279e+00 6.404104e-01 -7.942279e+00 6.404104e-01 -7.942279e+00 6.404104e-01 -7.942279e+00 6.404104e-01 -7.944761e+00 6.403924e-01
-7.924905e+00 6.405370e-01 -7.924905e+00 6.405370e-01 -7.928007e+00 6.405144e-01 -7.928007e+00 6.405144e-01 -7.928007e+00 6.405144e-01 -7.928007e+00 6.405144e-01 -7.931110e+00 6.404917e-01
-7.910011e+00 6.406463e-01 -7.910011e+00 6.406463e-01 -7.913735e+00 6.406189e-01 -7.913735e+00 6.406189e-01 -7.913735e+00 6.406189e-01 -7.913735e+00 6.406189e-01 -7.917458e+00 6.405916e-01
-7.895118e+00 6.407561e-01 -7.895118e+00 6.407561e-01 -7.899462e+00 6.407240e-01 -7.899462e+00 6.407240e-01 -7.899462e+00 6.407240e-01 -7.899462e+00 6.407240e-01 -7.903806e+00 6.406920e-01
-7.880223e+00 6.408666e-01 -7.880223e+00 6.408666e-01 -7.885188e+00 6.408297e-01 -7.885188e+00 6.408297e-01 -7.885188e+00 6.408297e-01 -7.885188e+00 6.408297e-01 -7.890153e+00 6.407929e-01
-7.865328e+00 6.409776e-01 -7.865328e+00 6.409776e-01 -7.870913e+00 6.409359e-01 -7.870913e+00 6.409359e-01 -7.870913e+00 6.409359e-01 -7.870913e+00 6.409359e-01 -7.876499e+00 6.408943e-01
-7.850432e+00 6.410894e-01 -7.850432e+00 6.410894e-01 -7.856638e+00 6.410427e-01 -7.856638e+00 6.410427e-01 -7.856638e+00 6.410427e-01 -7.856638e+00 6.410427e-01 -7.862845e+00 6.409962e-01
-7.835535e+00 6.412017e-01 -7.835535e+00 6.412017e-01 -7.842362e+00 6.411501e-01 -7.842362e+00 6.411501e-01 -7.842362e+00 6.411501e-01 -7.842362e+00 6.411501e-01 -7.849190e+00 6.410987e-01
-7.820637e+00 6.413147e-01 -7.820637e+00 6.413147e-01 -7.828086e+00 6.412581e-01 -7.828086e+00 6.412581e-01 -7.828086e+00 6.412581e-01 -7.828086e+00 6.412581e-01 -7.835535e+00 6.412017e-01
-7.805739e+00 6.414283e-01 -7.805739e+00 6.414283e-01 -7.813809e+00 6.413667e-01 -7.813809e+00 6.413667e-01 -7.813809e+00 6.413667e-01 -7.813809e+00 6.413667e-01 -7.821879e+00 6.413052e-01
-7.790840e+00 6.415426e-01 -7.790840e+00 6.415426e-01 -7.799531e+00 6.414758e-01 -7.799531e+00 6.414758e-01 -7.799531e+00 6.414758e-01 -7.799531e+00 6.414758e-01 -7.808222e+00 6.414093e-01
-7.775940e+00 6.416575e-01 -7.775940e+00 6.416575e-01 -7.785252e+00 6.415856e-01 -7.785252e+00 6.415856e-01 -7.785252e+00 6.415856e-01 -7.785252e+00 6.415856e-01 -7.794564e+00 6.415140e-01
-7.761039e+00 6.417731e-01 -7.761039e+00 6.417731e-01 -7.770973e+00 6.416960e-01 -7.770973e+00 6.416960e-01 -7.770973e+00 6.416960e-01 -7.770973e+00 6.416960e-01 -7.780906e+00 6.416191e-01
-7.746138e+00 6.418894e-01 -7.746138e+00 6.418894e-01 -7.756693e+00 6.418069e-01 -7.756693e+00 6.418069e-01 -7.756693e+00 6.418069e-01 -7.756693e+00 6.418069e-01 -7.767248e+00 6.417249e-01
-7.731235e+00 6.420063e-01 -7.731235e+00 6.420063e-01 -7.742412e+00 6.419185e-01 -7.742412e+00 6.419185e-01 -7.742412e+00 6.419185e-01 -7.742412e+00 6.419185e-01 -7.753588e+00 6.418311e-01
-7.716332e+00 6.421239e-01 -7.716332e+00 6.421239e-01 -7.728131e+00 6.420307e-01 -7.728131e+00 6.420307e-01 -7.728131e+00 6.420307e-01 -7.728131e+00 6.420307e-01 -7.739928e+00 6.419380e-01
-7.701429e+00 6.422421e-01 -7.701429e+00 6.422421e-01 -7.713849e+00 6.421435e-01 -7.713849e+00 6.421435e-01 -7.713849e+00 6.421435e-01 -7.713849e+00 6.421435e-01 -7.726268e+00 6.420454e-01
-7.686524e+00 6.423611e-01 -7.686524e+00 6.423611e-01 -7.699566e+00 6.422570e-01 -7.699566e+00 6.422570e-01 -7.699566e+00 6.422570e-01 -7.699566e+00 6.422570e-01 -7.712607e+00 6.421534e-01
-7.671619e+00 6.424807e-01 -7.671619e+00 6.424807e-01 -7.685282e+00 6.423710e-01 -7.685282e+00 6.423710e-01 -7.685282e+00 6.423710e-01 -7.685282e+00 6.423710e-01 -7.698945e+00 6.422619e-01
-7.656713e+00 6.426011e-01 -7.656713e+00 6.426011e-01 -7.670998e+00 6.424857e-01 -7.670998e+00 6.424857e-01 -7.670998e+00 6.424857e-01 -7.670998e+00 6.424857e-01 -7.685282e+00 6.423710e-01
-7.641806e+00 6.427221e-01 -7.641806e+00 6.427221e-01 -7.656713e+00 6.426011e-01 -7.656713e+00 6.426011e-01 -7.656713e+00 6.426011e-01 -7.656713e+00 6.426011e-01 -7.671619e+00 6.424807e-01
-7.626898e+00 6.428439e-01 -7.626898e+00 6.428439e-01 -7.642427e+00 6.427171e-01 -7.642427e+00 6.427171e-01 -7.642427e+00 6.427171e-01 -7.642427e+00 6.427171e-01 -7.657955e+00 6.425910e-01
-7.611990e+00 6.429663e-01 -7.611990e+00 6.429663e-01 -7.628140e+00 6.428337e-01 -7.628140e+00 6.428337e-01 -7.628140e+00 6.428337e-01 -7.628140e+00 6.428337e-01 -7.644290e+00 6.427019e-01
-7.597080e+00 6.430895e-01 -7.597080e+00 6.430895e-01 -7.613853e+00 6.429510e-01 -7.613853e+00 6.429510e-01 -7.613853e+00 6.429510e-01 -7.613853e+00 6.429510e-01 -7.630625e+00 6.428134e-01
-7.582170e+00 6.432134e-01 -7.582170e+00 6.432134e-01 -7.599565e+00 6.430689e-01 -7.599565e+00 6.430689e-01 -7.599565e+00 6.430689e-01 -7.599565e+00 6.430689e-01 -7.616959e+00 6.429254e-01
-7.567259e+00 6.433381e-01 -7.567259e+00 6.433381e-01 -7.585276e+00 6.431876e-01 -7.585276e+00 6.431876e-01 -7.585276e+00 6.431876e-01 -7.585276e+00 6.431876e-01 -7.603293e+00 6.430381e-01
-7.552347e+00 6.434634e-01 -7.552347e+00 6.434634e-01 -7.570987e+00 6.433068e-01 -7.570987e+00 6.433068e-01 -7.570987e+00 6.433068e-01 -7.570987e+00 6.433068e-01 -7.589625e+00 6.431514e-01
-7.537435e+00 6.435895e-01 -7.537435e+00 6.435895e-01 -7.556697e+00 6.434268e-01 -7.556697e+00 6.434268e-01 -7.556697e+00 6.434268e-01 -7.556697e+00 6.434268e-01 -7.575957e+00 6.432653e-01
-7.522521e+00 6.437164e-01 -7.522521e+00 6.437164e-01 -7.542406e+00 6.435474e-01 -7.542406e+00 6.435474e-01 -7.542406e+00 6.435474e-01 -7.542406e+00 6.435474e-01 -7.562289e+00 6.433798e-01
-7.507607e+00 6.438440e-01 -7.507607e+00 6.438440e-01 -7.528114e+00 6.436687e-01 -7.528114e+00 6.436687e-01 -7.528114e+00 6.436687e-01 -7.528114e+00 6.436687e-01 -7.548619e+00 6.434949e-01
-7.492692e+00 6.439724e-01 -7.492692e+00 6.439724e-01 -7.513822e+00 6.437908e-01 -7.513822e+00 6.437908e-01 -7.513822e+00 6.437908e-01 -7.513822e+00 6.437908e-01 -7.534949e+00 6.436106e-01
-7.477776e+00 6.441015e-01 -7.477776e+00 6.441015e-01 -7.499528e+00 6.439135e-01 -7.499528e+00 6.439135e-01 -7.499528e+00 6.439135e-01 -7.499528e+00 6.439135e-01 -7.521279e+00 6.437270e-01
-7.462859e+00 6.442314e-01 -7.462859e+00 6.442314e-01 -7.485234e+00 6.440369e-01 -7.485234e+00 6.440369e-01 -7.485234e+00 6.440369e-01 -7.485234e+00 6.440369e-01 -7.507607e+00 6.438440e-01
-7.447942e+00 6.443621e-01 -7.447942e+00 6.443621e-01 -7.470939e+00 6.441610e-01 -7.470939e+00 6.441610e-01 -7.470939e+00 6.441610e-01 -7.470939e+00 6.441610e-01 -7.493935e+00 6.439617e-01
-7.433023e+00 6.444936e-01 -7.433023e+00 6.444936e-01 -7.456644e+00 6.442858e-01 -7.456644e+00 6.442858e-01 -7.456644e+00 6.442858e-01 -7.456644e+00 6.442858e-01 -7.480262e+00 6.440799e-01
-7.418104e+00 6.446258e-01 -7.418104e+00 6.446258e-01 -7.442348e+00 6.444113e-01 -7.442348e+00 6.444113e-01 -7.442348e+00 6.444113e-01 -7.442348e+00 6.444113e-01 -7.466589e+00 6.441989e-01
-7.403184e+00 6.447589e-01 -7.403184e+00 6.447589e-01 -7.428050e+00 6.445376e-01 -7.428050e+00 6.445376e-01 -7.428050e+00 6.445376e-01 -7.428050e+00 6.445376e-01 -7.452914e+00 6.443185e-01
-7.388263e+00 6.448928e-01 -7.388263e+00 6.448928e-01 -7.413753e+00 6.446646e-01 -7.413753e+00 6.446646e-01 -7.413753e+00 6.446646e-01 -7.413753e+00 6.446646e-01 -7.439240e+00 6.444387e-01
-7.373341e+00 6.450274e-01 -7.373341e+00 6.450274e-01 -7.399454e+00 6.447923e-01 -7.399454e+00 6.447923e-01 -7.399454e+00 6.447923e-01 -7.399454e+00 6.447923e-01 -7.425564e+00 6.445596e-01
-7.358418e+00 6.451629e-01 -7.358418e+00 6.451629e-01 -7.385154e+00 6.449208e-01 -7.385154e+00 6.449208e-01 -7.385154e+00 6.449208e-01 -7.385154e+00 6.449208e-01 -7.411888e+00 6.446812e-01
-7.343495e+00 6.452992e-01 -7.343495e+00 6.452992e-01 -7.370854e+00 6.450500e-01 -7.370854e+00 6.450500e-01 -7.370854e+00 6.450500e-01 -7.370854e+00 6.450500e-01 -7.398210e+00 6.448034e-01
-7.328570e+00 6.454364e-01 -7.328570e+00 6.454364e-01 -7.356553e+00 6.451799e-01 -7.356553e+00 6.451799e-01 -7.356553e+00 6.451799e-01 -7.356553e+00 6.451799e-01 -7.384533e+00 6.449264e-01
-7.313645e+00 6.455744e-01 -7.313645e+00 6.455744e-01 -7.342251e+00 6.453106e-01 -7.342251e+00 6.453106e-01 -7.342251e+00 6.453106e-01 -7.342251e+00 6.453106e-01 -7.370854e+00 6.450500e-01
-7.298719e+00 6.457132e-01 -7.298719e+00 6.457132e-01 -7.327948e+00 6.454421e-01 -7.327948e+00 6.454421e-01 -7.327948e+00 6.454421e-01 -7.327948e+00 6.454421e-01 -7.357175e+00 6.451743e-01
-7.283792e+00 6.458529e-01 -7.283792e+00 6.458529e-01 -7.313645e+00 6.455744e-01 -7.313645e+00 6.455744e-01 -7.313645e+00 6.455744e-01 -7.313645e+00 6.455744e-01 -7.343495e+00 6.452992e-01
-7.268864e+00 6.459934e-01 -7.268864e+00 6.459934e-01 -7.299341e+00 6.457074e-01 -7.299341e+00 6.457074e-01 -7.299341e+00 6.457074e-01 -7.299341e+00 6.457074e-01 -7.329814e+00 6.454249e-01
-7.253935e+00 6.461348e-01 -7.253935e+00 6.461348e-01 -7.285036e+00 6.458412e-01 -7.285036e+00 6.458412e-01 -7.285036e+00 6.458412e-01 -7.285036e+00 6.458412e-01 -7.316133e+00 6.455513e-01
-7.239005e+00 6.462771e-01 -7.239005e+00 6.462771e-01 -7.270730e+00 6.459758e-01 -7.270730e+00 6.459758e-01 -7.270730e+00 6.459758e-01 -7.270730e+00 6.459758e-01 -7.302450e+00 6.456784e-01
-7.224074e+00 6.464202e-01 -7.224074e+00 6.464202e-01 -7.256423e+00 6.461112e-01 -7.256423e+00 6.461112e-01 -7.256423e+00 6.461112e-01 -7.256423e+00 6.461112e-01 -7.288767e+00 6.458062e-01
-7.209142e+00 6.465643e-01 -7.209142e+00 6.465643e-01 -7.242115e+00 6.462474e-01 -7.242115e+00 6.462474e-01 -7.242115e+00 6.462474e-01 -7.242115e+00 6.462474e-01 -7.275084e+00 6.459347e-01
-7.194210e+00 6.467092e-01 -7.194210e+00 6.467092e-01 -7.227807e+00 6.463844e-01 -7.227807e+00 6.463844e-01 -7.227807e+00 6.463844e-01 -7.227807e+00 6.463844e-01 -7.261399e+00 6.460640e-01
-7.179276e+00 6.468551e-01 -7.179276e+00 6.468551e-01 -7.213498e+00 6.465222e-01 -7.213498e+00 6.465222e-01 -7.213498e+00 6.465222e-01 -7.213498e+00 6.465222e-01 -7.247714e+00 6.461940e-01
-7.164342e+00 6.470018e-01 -7.164342e+00 6.470018e-01 -7.199188e+00 6.466608e-01 -7.199188e+00 6.466608e-01 -7.199188e+00 6.466608e-01 -7.199188e+00 6.466608e-01 -7.234028e+00 6.463247e-01
-7.149407e+00 6.471495e-01 -7.149407e+00 6.471495e-01 -7.184877e+00 6.468003e-01 -7.184877e+00 6.468003e-01 -7.184877e+00 6.468003e-01 -7.184877e+00 6.468003e-01 -7.220341e+00 6.464562e-01
-7.134471e+00 6.472981e-01 -7.134471e+00 6.472981e-01 -7.170565e+00 6.469406e-01 -7.170565e+00 6.469406e-01 -7.170565e+00 6.469406e-01 -7.170565e+00 6.469406e-01 -7.206654e+00 6.465884e-01
-7.119533e+00 6.474476e-01 -7.119533e+00 6.474476e-01 -7.156252e+00 6.470817e-01 -7.156252e+00 6.470817e-01 -7.156252e+00 6.470817e-01 -7.156252e+00 6.470817e-01 -7.192965e+00 6.467213e-01
-7.104595e+00 6.475981e-01 -7.104595e+00 6.475981e-01 -7.141939e+00 6.472237e-01 -7.141939e+00 6.472237e-01 -7.141939e+00 6.472237e-01 -7.141939e+00 6.472237e-01 -7.179276e+00 6.468551e-01
-7.089656e+00 6.477495e-01 -7.089656e+00 6.477495e-01 -7.127624e+00 6.473665e-01 -7.127624e+00 6.473665e-01 -7.127624e+00 6.473665e-01 -7.127624e+00 6.473665e-01 -7.165587e+00 6.469895e-01
-7.074716e+00 6.479019e-01 -7.074716e+00 6.479019e-01 -7.113309e+00 6.475102e-01 -7.113309e+00 6.475102e-01 -7.113309e+00 6.475102e-01 -7.113309e+00 6.475102e-01 -7.151896e+00 6.471248e-01
-7.059775e+00 6.480552e-01 -7.059775e+00 6.480552e-01 -7.098993e+00 6.476548e-01 -7.098993e+00 6.476548e-01 -7.098993e+00 6.476548e-01 -7.098993e+00 6.476548e-01 -7.138205e+00 6.472608e-01
-7.044833e+00 6.482096e-01 -7.044833e+00 6.482096e-01 -7.084676e+00 6.478002e-01 -7.084676e+00 6.478002e-01 -7.084676e+00 6.478002e-01 -7.084676e+00 6.478002e-01 -7.124513e+00 6.473977e-01
-7.029890e+00 6.483649e-01 -7.029890e+00 6.483649e-01 -7.070359e+00 6.479465e-01 -7.070359e+00 6.479465e-01 -7.070359e+00 6.479465e-01 -7.070359e+00 6.479465e-01 -7.110820e+00 6.475353e-01
-7.014947e+00 6.485212e-01 -7.014947e+00 6.485212e-01 -7.056040e+00 6.480937e-01 -7.056040e+00 6.480937e-01 -7.056040e+00 6.480937e-01 -7.056040e+00 6.480937e-01 -7.097126e+00 6.476737e-01
-7.000002e+00 6.486785e-01 -7.000002e+00 6.486785e-01 -7.041720e+00 6.482418e-01 -7.041720e+00 6.482418e-01 -7.041720e+00 6.482418e-01 -7.041720e+00 6.482418e-01 -7.083431e+00 6.478129e-01
-6.985056e+00 6.488368e-01 -6.985056e+00 6.488368e-01 -7.027400e+00 6.483909e-01 -7.027400e+00 6.483909e-01 -7.027400e+00 6.483909e-01 -7.027400e+00 6.483909e-01 -7.069736e+00 6.479529e-01
-6.970109e+00 6.489961e-01 -6.970109e+00 6.489961e-01 -7.013079e+00 6.485408e-01 -7.013079e+00 6.485408e-01 -7.013079e+00 6.485408e-01 -7.013079e+00 6.485408e-01 -7.056040e+00 6.480937e-01
-6.955162e+00 6.491565e-01 -6.955162e+00 6.491565e-01 -6.998756e+00 6.486916e-01 -6.998756e+00 6.486916e-01 -6.998756e+00 6.486916e-01 -6.998756e+00 6.486916e-01 -7.042343e+00 6.482354e-01
-6.940213e+00 6.493179e-01 -6.940213e+00 6.493179e-01 -6.984433e+00 6.488434e-01 -6.984433e+00 6.488434e-01 -6.984433e+00 6.488434e-01 -6.984433e+00 6.488434e-01 -7.028645e+00 6.483779e-01
-6.925263e+00 6.494803e-01 -6.925263e+00 6.494803e-01 -6.970109e+00 6.489961e-01 -6.970109e+00 6.489961e-01 -6.970109e+00 6.489961e-01 -6.970109e+00 6.489961e-01 -7.014947e+00 6.485212e-01
-6.910312e+00 6.496438e-01 -6.910312e+00 6.496438e-01 -6.955784e+00 6.491498e-01 -6.955784e+00 6.491498e-01 -6.955784e+00 6.491498e-01 -6.955784e+00 6.491498e-01 -7.001247e+00 6.486653e-01
-6.895361e+00 6.498084e-01 -6.895361e+00 6.498084e-01 -6.941459e+00 6.493044e-01 -6.941459e+00 6.493044e-01 -6.941459e+00 6.493044e-01 -6.941459e+00 6.493044e-01 -6.987547e+00 6.488103e-01
-6.880408e+00 6.499740e-01 -6.880408e+00 6.499740e-01 -6.927132e+00 6.494599e-01 -6.927132e+00 6.494599e-01 -6.927132e+00 6.494599e-01 -6.927132e+00 6.494599e-01 -6.973846e+00 6.489562e-01
-6.865454e+00 6.501407e-01 -6.865454e+00 6.501407e-01 -6.912804e+00 6.496165e-01 -6.912804e+00 6.496165e-01 -6.912804e+00 6.496165e-01 -6.912804e+00 6.496165e-01 -6.960144e+00 6.491029e-01
-6.850499e+00 6.503085e-01 -6.850499e+00 6.503085e-01 -6.898476e+00 6.497740e-01 -6.898476e+00 6.497740e-01 -6.898476e+00 6.497740e-01 -6.898476e+00 6.497740e-01 -6.946442e+00 6.492505e-01
-6.835544e+00 6.504774e-01 -6.835544e+00 6.504774e-01 -6.884146e+00 6.499325e-01 -6.884146e+00 6.499325e-01 -6.884146e+00 6.499325e-01 -6.884146e+00 6.499325e-01 -6.932738e+00 6.493990e-01
-6.820587e+00 6.506474e-01 -6.820587e+00 6.506474e-01 -6.869816e+00 6.500920e-01 -6.869816e+00 6.500920e-01 -6.869816e+00 6.500920e-01 -6.869816e+00 6.500920e-01 -6.919034e+00 6.495483e-01
-6.805629e+00 6.508186e-01 -6.805629e+00 6.508186e-01 -6.855484e+00 6.502525e-01 -6.855484e+00 6.502525e-01 -6.855484e+00 6.502525e-01 -6.855484e+00 6.502525e-01 -6.905329e+00 6.496985e-01
-6.790670e+00 6.509909e-01 -6.790670e+00 6.509909e-01 -6.841152e+00 6.504139e-01 -6.841152e+00 6.504139e-01 -6.841152e+00 6.504139e-01 -6.841152e+00 6.504139e-01 -6.891623e+00 6.498497e-01
-6.775710e+00 6.511643e-01 -6.775710e+00 6.511643e-01 -6.826819e+00 6.505765e-01 -6.826819e+00 6.505765e-01 -6.826819e+00 6.505765e-01 -6.826819e+00 6.505765e-01 -6.877916e+00 6.500017e-01
-6.760749e+00 6.513389e-01 -6.760749e+00 6.513389e-01 -6.812485e+00 6.507400e-01 -6.812485e+00 6.507400e-01 -6.812485e+00 6.507400e-01 -6.812485e+00 6.507400e-01 -6.864208e+00 6.501546e-01
-6.745787e+00 6.515146e-01 -6.745787e+00 6.515146e-01 -6.798150e+00 6.509046e-01 -6.798150e+00 6.509046e-01 -6.798150e+00 6.509046e-01 -6.798150e+00 6.509046e-01 -6.850499e+00 6.503085e-01
-6.730824e+00 6.516915e-01 -6.730824e+00 6.516915e-01 -6.783814e+00 6.510702e-01 -6.783814e+00 6.510702e-01 -6.783814e+00 6.510702e-01 -6.783814e+00 6.510702e-01 -6.836790e+00 6.504633e-01
-6.715860e+00 6.518696e-01 -6.715860e+00 6.518696e-01 -6.769477e+00 6.512369e-01 -6.769477e+00 6.512369e-01 -6.769477e+00 6.512369e-01 -6.769477e+00 6.512369e-01 -6.823080e+00 6.506190e-01
-6.700895e+00 6.520489e-01 -6.700895e+00 6.520489e-01 -6.755139e+00 6.514046e-01 -6.755139e+00 6.514046e-01 -6.755139e+00 6.514046e-01 -6.755139e+00 6.514046e-01 -6.809369e+00 6.507757e-01
-6.685929e+00 6.522294e-01 -6.685929e+00 6.522294e-01 -6.740800e+00 6.515734e-01 -6.740800e+00 6.515734e-01 -6.740800e+00 6.515734e-01 -6.740800e+00 6.515734e-01 -6.795657e+00 6.509333e-01
-6.670961e+00 6.524111e-01 -6.670961e+00 6.524111e-01 -6.726460e+00 6.517433e-01 -6.726460e+00 6.517433e-01 -6.726460e+00 6.517433e-01 -6.726460e+00 6.517433e-01 -6.781944e+00 6.510919e-01
-6.655993e+00 6.525941e-01 -6.655993e+00 6.525941e-01 -6.712119e+00 6.519143e-01 -6.712119e+00 6.519143e-01 -6.712119e+00 6.519143e-01 -6.712119e+00 6.519143e-01 -6.768230e+00 6.512514e-01
-6.641023e+00 6.527783e-01 -6.641023e+00 6.527783e-01 -6.697777e+00 6.520864e-01 -6.697777e+00 6.520864e-01 -6.697777e+00 6.520864e-01 -6.697777e+00 6.520864e-01 -6.754515e+00 6.514119e-01
-6.626053e+00 6.529637e-01 -6.626053e+00 6.529637e-01 -6.683434e+00 6.522596e-01 -6.683434e+00 6.522596e-01 -6.683434e+00 6.522596e-01 -6.683434e+00 6.522596e-01 -6.740800e+00 6.515734e-01
-6.611081e+00 6.531504e-01 -6.611081e+00 6.531504e-01 -6.669090e+00 6.524339e-01 -6.669090e+00 6.524339e-01 -6.669090e+00 6.524339e-01 -6.669090e+00 6.524339e-01 -6.727083e+00 6.517359e-01
-6.596108e+00 6.533384e-01 -6.596108e+00 6.533384e-01 -6.654745e+00 6.526094e-01 -6.654745e+00 6.526094e-01 -6.654745e+00 6.526094e-01 -6.654745e+00 6.526094e-01 -6.713366e+00 6.518994e-01
-6.581134e+00 6.535276e-01 -6.581134e+00 6.535276e-01 -6.640400e+00 6.527860e-01 -6.640400e+00 6.527860e-01 -6.640400e+00 6.527860e-01 -6.640400e+00 6.527860e-01 -6.699648e+00 6.520639e-01
-6.566159e+00 6.537182e-01 -6.566159e+00 6.537182e-01 -6.626053e+00 6.529637e-01 -6.626053e+00 6.529637e-01 -6.626053e+00 6.529637e-01 -6.626053e+00 6.529637e-01 -6.685929e+00 6.522294e-01
-6.551183e+00 6.539101e-01 -6.551183e+00 6.539101e-01 -6.611705e+00 6.531426e-01 -6.611705e+00 6.531426e-01 -6.611705e+00 6.531426e-01 -6.611705e+00 6.531426e-01 -6.672209e+00 6.523959e-01
-6.536206e+00 6.541033e-01 -6.536206e+00 6.541033e-01 -6.597356e+00 6.533227e-01 -6.597356e+00 6.533227e-01 -6.597356e+00 6.533227e-01 -6.597356e+00 6.533227e-01 -6.658488e+00 6.525635e-01
-6.521227e+00 6.542978e-01 -6.521227e+00 6.542978e-01 -6.583006e+00 6.535039e-01 -6.583006e+00 6.535039e-01 -6.583006e+00 6.535039e-01 -6.583006e+00 6.535039e-01 -6.644766e+00 6.527321e-01
-6.506248e+00 6.544937e-01 -6.506248e+00 6.544937e-01 -6.568655e+00 6.536864e-01 -6.568655e+00 6.536864e-01 -6.568655e+00 6.536864e-01 -6.568655e+00 6.536864e-01 -6.631043e+00 6.529017e-01
-6.491267e+00 6.546910e-01 -6.491267e+00 6.546910e-01 -6.554303e+00 6.538700e-01 -6.554303e+00 6.538700e-01 -6.554303e+00 6.538700e-01 -6.554303e+00 6.538700e-01 -6.617319e+00 6.530725e-01
-6.476285e+00 6.548896e-01 -6.476285e+00 6.548896e-01 -6.539950e+00 6.540549e-01 -6.539950e+00 6.540549e-01 -6.539950e+00 6.540549e-01 -6.539950e+00 6.540549e-01 -6.603595e+00 6.532442e-01
-6.461302e+00 6.550896e-01 -6.461302e+00 6.550896e-01 -6.525596e+00 6.542410e-01 -6.525596e+00 6.542410e-01 -6.525596e+00 6.542410e-01 -6.525596e+00 6.542410e-01 -6.589869e+00 6.534171e-01
-6.446318e+00 6.552910e-01 -6.446318e+00 6.552910e-01 -6.511241e+00 6.544283e-01 -6.511241e+00 6.544283e-01 -6.511241e+00 6.544283e-01 -6.511241e+00 6.544283e-01 -6.576143e+00 6.535910e-01
-6.431333e+00 6.554938e-01 -6.431333e+00 6.554938e-01 -6.496885e+00 6.546168e-01 -6.496885e+00 6.546168e-01 -6.496885e+00 6.546168e-01 -6.496885e+00 6.546168e-01 -6.562415e+00 6.537661e-01
-6.416347e+00 6.556981e-01 -6.416347e+00 6.556981e-01 -6.482528e+00 6.548067e-01 -6.482528e+00 6.548067e-01 -6.482528e+00 6.548067e-01 -6.482528e+00 6.548067e-01 -6.548687e+00 6.539422e-01
-6.401359e+00 6.559038e-01 -6.401359e+00 6.559038e-01 -6.468170e+00 6.549978e-01 -6.468170e+00 6.549978e-01 -6.468170e+00 6.549978e-01 -6.468170e+00 6.549978e-01 -6.534958e+00 6.541195e-01
-6.386370e+00 6.561109e-01 -6.386370e+00 6.561109e-01 -6.453810e+00 6.551901e-01 -6.453810e+00 6.551901e-01 -6.453810e+00 6.551901e-01 -6.453810e+00 6.551901e-01 -6.521227e+00 6.542978e-01
-6.371380e+00 6.563196e-01 -6.371380e+00 6.563196e-01 -6.439450e+00 6.553838e-01 -6.439450e+00 6.553838e-01 -6.439450e+00 6.553838e-01 -6.439450e+00 6.553838e-01 -6.507496e+00 6.544773e-01
-6.356389e+00 6.565297e-01 -6.356389e+00 6.565297e-01 -6.425089e+00 6.555788e-01 -6.425089e+00 6.555788e-01 -6.425089e+00 6.555788e-01 -6.425089e+00 6.555788e-01 -6.493764e+00 6.546580e-01
-6.341396e+00 6.567413e-01 -6.341396e+00 6.567413e-01 -6.410726e+00 6.557751e-01 -6.410726e+00 6.557751e-01 -6.410726e+00 6.557751e-01 -6.410726e+00 6.557751e-01 -6.480031e+00 6.548398e-01
-6.326403e+00 6.569544e-01 -6.326403e+00 6.569544e-01 -6.396363e+00 6.559727e-01 -6.396363e+00 6.559727e-01 -6.396363e+00 6.559727e-01 -6.396363e+00 6.559727e-01 -6.466297e+00 6.550228e-01
-6.311408e+00 6.571690e-01 -6.311408e+00 6.571690e-01 -6.381998e+00 6.561716e-01 -6.381998e+00 6.561716e-01 -6.381998e+00 6.561716e-01 -6.381998e+00 6.561716e-01 -6.452562e+00 6.552069e-01
-6.296412e+00 6.573852e-01 -6.296412e+00 6.573852e-01 -6.367632e+00 6.563720e-01 -6.367632e+00 6.563720e-01 -6.367632e+00 6.563720e-01 -6.367632e+00 6.563720e-01 -6.438826e+00 6.553922e-01
-6.281415e+00 6.576030e-01 -6.281415e+00 6.576030e-01 -6.353266e+00 6.565736e-01 -6.353266e+00 6.565736e-01 -6.353266e+00 6.565736e-01 -6.353266e+00 6.565736e-01 -6.425089e+00 6.555788e-01
-6.266416e+00 6.578223e-01 -6.266416e+00 6.578223e-01 -6.338898e+00 6.567767e-01 -6.338898e+00 6.567767e-01 -6.338898e+00 6.567767e-01 -6.338898e+00 6.567767e-01 -6.411351e+00 6.557665e-01
-6.251417e+00 6.580432e-01 -6.251417e+00 6.580432e-01 -6.324529e+00 6.569811e-01 -6.324529e+00 6.569811e-01 -6.324529e+00 6.569811e-01 -6.324529e+00 6.569811e-01 -6.397612e+00 6.559554e-01
-6.236416e+00 6.582657e-01 -6.236416e+00 6.582657e-01 -6.310158e+00 6.571870e-01 -6.310158e+00 6.571870e-01 -6.310158e+00 6.571870e-01 -6.310158e+00 6.571870e-01 -6.383872e+00 6.561456e-01
-6.221414e+00 6.584899e-01 -6.221414e+00 6.584899e-01 -6.295787e+00 6.573943e-01 -6.295787e+00 6.573943e-01 -6.295787e+00 6.573943e-01 -6.295787e+00 6.573943e-01 -6.370131e+00 6.563370e-01
-6.206410e+00 6.587156e-01 -6.206410e+00 6.587156e-01 -6.281415e+00 6.576030e-01 -6.281415e+00 6.576030e-01 -6.281415e+00 6.576030e-01 -6.281415e+00 6.576030e-01 -6.356389e+00 6.565297e-01
-6.191405e+00 6.589431e-01 -6.191405e+00 6.589431e-01 -6.267041e+00 6.578131e-01 -6.267041e+00 6.578131e-01 -6.267041e+00 6.578131e-01 -6.267041e+00 6.578131e-01 -6.342646e+00 6.567236e-01
-6.176400e+00 6.591722e-01 -6.176400e+00 6.591722e-01 -6.252667e+00 6.580248e-01 -6.252667e+00 6.580248e-01 -6.252667e+00 6.580248e-01 -6.252667e+00 6.580248e-01 -6.328902e+00 6.569188e-01
-6.161392e+00 6.594030e-01 -6.161392e+00 6.594030e-01 -6.238291e+00 6.582378e-01 -6.238291e+00 6.582378e-01 -6.238291e+00 6.582378e-01 -6.238291e+00 6.582378e-01 -6.315157e+00 6.571152e-01
-6.146384e+00 6.596354e-01 -6.146384e+00 6.596354e-01 -6.223914e+00 6.584524e-01 -6.223914e+00 6.584524e-01 -6.223914e+00 6.584524e-01 -6.223914e+00 6.584524e-01 -6.301411e+00 6.573130e-01
-6.131374e+00 6.598697e-01 -6.131374e+00 6.598697e-01 -6.209536e+00 6.586685e-01 -6.209536e+00 6.586685e-01 -6.209536e+00 6.586685e-01 -6.209536e+00 6.586685e-01 -6.287664e+00 6.575121e-01
-6.116363e+00 6.601056e-01 -6.116363e+00 6.601056e-01 -6.195157e+00 6.588861e-01 -6.195157e+00 6.588861e-01 -6.195157e+00 6.588861e-01 -6.195157e+00 6.588861e-01 -6.273916e+00 6.577125e-01
-6.101351e+00 6.603433e-01 -6.101351e+00 6.603433e-01 -6.180776e+00 6.591052e-01 -6.180776e+00 6.591052e-01 -6.180776e+00 6.591052e-01 -6.180776e+00 6.591052e-01 -6.260167e+00 6.579142e-01
-6.086337e+00 6.605828e-01 -6.086337e+00 6.605828e-01 -6.166395e+00 6.593258e-01 -6.166395e+00 6.593258e-01 -6.166395e+00 6.593258e-01 -6.166395e+00 6.593258e-01 -6.246417e+00 6.581172e-01
-6.071322e+00 6.608240e-01 -6.071322e+00 6.608240e-01 -6.152012e+00 6.595481e-01 -6.152012e+00 6.595481e-01 -6.152012e+00 6.595481e-01 -6.152012e+00 6.595481e-01 -6.232665e+00 6.583216e-01
-6.056306e+00 6.610671e-01 -6.056306e+00 6.610671e-01 -6.137628e+00 6.597719e-01 -6.137628e+00 6.597719e-01 -6.137628e+00 6.597719e-01 -6.137628e+00 6.597719e-01 -6.218913e+00 6.585274e-01
-6.041288e+00 6.613120e-01 -6.041288e+00 6.613120e-01 -6.123243e+00 6.599972e-01 -6.123243e+00 6.599972e-01 -6.123243e+00 6.599972e-01 -6.123243e+00 6.599972e-01 -6.205160e+00 6.587345e-01
-6.026269e+00 6.615588e-01 -6.026269e+00 6.615588e-01 -6.108857e+00 6.602242e-01 -6.108857e+00 6.602242e-01 -6.108857e+00 6.602242e-01 -6.108857e+00 6.602242e-01 -6.191405e+00 6.589431e-01
-6.011249e+00 6.618074e-01 -6.011249e+00 6.618074e-01 -6.094470e+00 6.604528e-01 -6.094470e+00 6.604528e-01 -6.094470e+00 6.604528e-01 -6.094470e+00 6.604528e-01 -6.177650e+00 6.591530e-01
-5.996228e+00 6.620579e-01 -5.996228e+00 6.620579e-01 -6.080081e+00 6.606831e-01 -6.080081e+00 6.606831e-01 -6.080081e+00 6.606831e-01 -6.080081e+00 6.606831e-01 -6.163894e+00 6.593644e-01
-5.981205e+00 6.623103e-01 -5.981205e+00 6.623103e-01 -6.065691e+00 6.609150e-01 -6.065691e+00 6.609150e-01 -6.065691e+00 6.609150e-01 -6.065691e+00 6.609150e-01 -6.150136e+00 6.595772e-01
-5.966180e+00 6.625647e-01 -5.966180e+00 6.625647e-01 -6.051300e+00 6.611486e-01 -6.051300e+00 6.611486e-01 -6.051300e+00 6.611486e-01 -6.051300e+00 6.611486e-01 -6.136377e+00 6.597914e-01
-5.951155e+00 6.628210e-01 -5.951155e+00 6.628210e-01 -6.036908e+00 6.613838e-01 -6.036908e+00 6.613838e-01 -6.036908e+00 6.613838e-01 -6.036908e+00 6.613838e-01 -6.122618e+00 6.600071e-01
-5.936128e+00 6.630792e-01 -5.936128e+00 6.630792e-01 -6.022514e+00 6.616208e-01 -6.022514e+00 6.616208e-01 -6.022514e+00 6.616208e-01 -6.022514e+00 6.616208e-01 -6.108857e+00 6.602242e-01
-5.921099e+00 6.633395e-01 -5.921099e+00 6.633395e-01 -6.008120e+00 6.618594e-01 -6.008120e+00 6.618594e-01 -6.008120e+00 6.618594e-01 -6.008120e+00 6.618594e-01 -6.095095e+00 6.604429e-01
-5.906070e+00 6.636017e-01 -5.906070e+00 6.636017e-01 -5.993724e+00 6.620999e-01 -5.993724e+00 6.620999e-01 -5.993724e+00 6.620999e-01 -5.993724e+00 6.620999e-01 -6.081332e+00 6.606630e-01
-5.891039e+00 6.638660e-01 -5.891039e+00 6.638660e-01 -5.979327e+00 6.623420e-01 -5.979327e+00 6.623420e-01 -5.979327e+00 6.623420e-01 -5.979327e+00 6.623420e-01 -6.067568e+00 6.608846e-01
-5.876006e+00 6.641323e-01 -5.876006e+00 6.641323e-01 -5.964928e+00 6.625860e-01 -5.964928e+00 6.625860e-01 -5.964928e+00 6.625860e-01 -5.964928e+00 6.625860e-01 -6.053803e+00 6.611078e-01
-5.860972e+00 6.644007e-01 -5.860972e+00 6.644007e-01 -5.950529e+00 6.628317e-01 -5.950529e+00 6.628317e-01 -5.950529e+00 6.628317e-01 -5.950529e+00 6.628317e-01 -6.040037e+00 6.613325e-01
-5.845937e+00 6.646712e-01 -5.845937e+00 6.646712e-01 -5.936128e+00 6.630792e-01 -5.936128e+00 6.630792e-01 -5.936128e+00 6.630792e-01 -5.936128e+00 6.630792e-01 -6.026269e+00 6.615588e-01
-5.830900e+00 6.649438e-01 -5.830900e+00 6.649438e-01 -5.921726e+00 6.633286e-01 -5.921726e+00 6.633286e-01 -5.921726e+00 6.633286e-01 -5.921726e+00 6.633286e-01 -6.012501e+00 6.617866e-01
-5.815862e+00 6.652186e-01 -5.815862e+00 6.652186e-01 -5.907322e+00 6.635798e-01 -5.907322e+00 6.635798e-01 -5.907322e+00 6.635798e-01 -5.907322e+00 6.635798e-01 -5.998731e+00 6.620160e-01
-5.800822e+00 6.654955e-01 -5.800822e+00 6.654955e-01 -5.892918e+00 6.638328e-01 -5.892918e+00 6.638328e-01 -5.892918e+00 6.638328e-01 -5.892918e+00 6.638328e-01 -5.984961e+00 6.622471e-01
-5.785781e+00 6.657746e-01 -5.785781e+00 6.657746e-01 -5.878512e+00 6.640878e-01 -5.878512e+00 6.640878e-01 -5.878512e+00 6.640878e-01 -5.878512e+00 6.640878e-01 -5.971189e+00 6.624797e-01
-5.770739e+00 6.660559e-01 -5.770739e+00 6.660559e-01 -5.864104e+00 6.643446e-01 -5.864104e+00 6.643446e-01 -5.864104e+00 6.643446e-01 -5.864104e+00 6.643446e-01 -5.957416e+00 6.627139e-01
-5.755695e+00 6.663394e-01 -5.755695e+00 6.663394e-01 -5.849696e+00 6.646034e-01 -5.849696e+00 6.646034e-01 -5.849696e+00 6.646034e-01 -5.849696e+00 6.646034e-01 -5.943641e+00 6.629498e-01
-5.740650e+00 6.666252e-01 -5.740650e+00 6.666252e-01 -5.835286e+00 6.648641e-01 -5.835286e+00 6.648641e-01 -5.835286e+00 6.648641e-01 -5.835286e+00 6.648641e-01 -5.929866e+00 6.631874e-01
-5.725603e+00 6.669133e-01 -5.725603e+00 6.669133e-01 -5.820875e+00 6.651267e-01 -5.820875e+00 6.651267e-01 -5.820875e+00 6.651267e-01 -5.820875e+00 6.651267e-01 -5.916090e+00 6.634266e-01
-5.710555e+00 6.672037e-01 -5.710555e+00 6.672037e-01 -5.806462e+00 6.653914e-01 -5.806462e+00 6.653914e-01 -5.806462e+00 6.653914e-01 -5.806462e+00 6.653914e-01 -5.902312e+00 6.636676e-01
-5.695505e+00 6.674964e-01 -5.695505e+00 6.674964e-01 -5.792049e+00 6.656580e-01 -5.792049e+00 6.656580e-01 -5.792049e+00 6.656580e-01 -5.792049e+00 6.656580e-01 -5.888533e+00 6.639102e-01
-5.680454e+00 6.677915e-01 -5.680454e+00 6.677915e-01 -5.777634e+00 6.659267e-01 -5.777634e+00 6.659267e-01 -5.777634e+00 6.659267e-01 -5.777634e+00 6.659267e-01 -5.874753e+00 6.641546e-01
-5.665401e+00 6.680889e-01 -5.665401e+00 6.680889e-01 -5.763217e+00 6.661974e-01 -5.763217e+00 6.661974e-01 -5.763217e+00 6.661974e-01 -5.763217e+00 6.661974e-01 -5.860972e+00 6.644007e-01
-5.650347e+00 6.683888e-01 -5.650347e+00 6.683888e-01 -5.748800e+00 6.664701e-01 -5.748800e+00 6.664701e-01 -5.748800e+00 6.664701e-01 -5.748800e+00 6.664701e-01 -5.847190e+00 6.646486e-01
-5.635291e+00 6.686911e-01 -5.635291e+00 6.686911e-01 -5.734380e+00 6.667450e-01 -5.734380e+00 6.667450e-01 -5.734380e+00 6.667450e-01 -5.734380e+00 6.667450e-01 -5.833406e+00 6.648982e-01
-5.620234e+00 6.689959e-01 -5.620234e+00 6.689959e-01 -5.719960e+00 6.670219e-01 -5.719960e+00 6.670219e-01 -5.719960e+00 6.670219e-01 -5.719960e+00 6.670219e-01 -5.819622e+00 6.651497e-01
-5.605175e+00 6.693031e-01 -5.605175e+00 6.693031e-01 -5.705538e+00 6.673010e-01 -5.705538e+00 6.673010e-01 -5.705538e+00 6.673010e-01 -5.705538e+00 6.673010e-01 -5.805836e+00 6.654029e-01
-5.590115e+00 6.696129e-01 -5.590115e+00 6.696129e-01 -5.691115e+00 6.675822e-01 -5.691115e+00 6.675822e-01 -5.691115e+00 6.675822e-01 -5.691115e+00 6.675822e-01 -5.792049e+00 6.656580e-01
-5.575053e+00 6.699253e-01 -5.575053e+00 6.699253e-01 -5.676691e+00 6.678656e-01 -5.676691e+00 6.678656e-01 -5.676691e+00 6.678656e-01 -5.676691e+00 6.678656e-01 -5.778260e+00 6.659149e-01
-5.559990e+00 6.702402e-01 -5.559990e+00 6.702402e-01 -5.662265e+00 6.681512e-01 -5.662265e+00 6.681512e-01 -5.662265e+00 6.681512e-01 -5.662265e+00 6.681512e-01 -5.764471e+00 6.661737e-01
-5.544925e+00 6.705577e-01 -5.544925e+00 6.705577e-01 -5.647838e+00 6.684390e-01 -5.647838e+00 6.684390e-01 -5.647838e+00 6.684390e-01 -5.647838e+00 6.684390e-01 -5.750680e+00 6.664344e-01
-5.529859e+00 6.708778e-01 -5.529859e+00 6.708778e-01 -5.633409e+00 6.687291e-01 -5.633409e+00 6.687291e-01 -5.633409e+00 6.687291e-01 -5.633409e+00 6.687291e-01 -5.736888e+00 6.666970e-01
-5.514791e+00 6.712007e-01 -5.514791e+00 6.712007e-01 -5.618979e+00 6.690214e-01 -5.618979e+00 6.690214e-01 -5.618979e+00 6.690214e-01 -5.618979e+00 6.690214e-01 -5.723095e+00 6.669615e-01
-5.499721e+00 6.715262e-01 -5.499721e+00 6.715262e-01 -5.604548e+00 6.693160e-01 -5.604548e+00 6.693160e-01 -5.604548e+00 6.693160e-01 -5.604548e+00 6.693160e-01 -5.709301e+00 6.672280e-01
-5.484650e+00 6.718544e-01 -5.484650e+00 6.718544e-01 -5.590115e+00 6.696129e-01 -5.590115e+00 6.696129e-01 -5.590115e+00 6.696129e-01 -5.590115e+00 6.696129e-01 -5.695505e+00 6.674964e-01
-5.469577e+00 6.721854e-01 -5.469577e+00 6.721854e-01 -5.575681e+00 6.699122e-01 -5.575681e+00 6.699122e-01 -5.575681e+00 6.699122e-01 -5.575681e+00 6.699122e-01 -5.681708e+00 6.677668e-01
-5.454503e+00 6.725192e-01 -5.454503e+00 6.725192e-01 -5.561245e+00 6.702138e-01 -5.561245e+00 6.702138e-01 -5.561245e+00 6.702138e-01 -5.561245e+00 6.702138e-01 -5.667910e+00 6.680392e-01
-5.439427e+00 6.728558e-01 -5.439427e+00 6.728558e-01 -5.546808e+00 6.705179e-01 -5.546808e+00 6.705179e-01 -5.546808e+00 6.705179e-01 -5.546808e+00 6.705179e-01 -5.654111e+00 6.683136e-01
-5.424350e+00 6.731953e-01 -5.424350e+00 6.731953e-01 -5.532370e+00 6.708243e-01 -5.532370e+00 6.708243e-01 -5.532370e+00 6.708243e-01 -5.532370e+00 6.708243e-01 -5.640310e+00 6.685901e-01
-5.409270e+00 6.735376e-01 -5.409270e+00 6.735376e-01 -5.517930e+00 6.711332e-01 -5.517930e+00 6.711332e-01 -5.517930e+00 6.711332e-01 -5.517930e+00 6.711332e-01 -5.626508e+00 6.688686e-01
-5.394190e+00 6.738829e-01 -5.394190e+00 6.738829e-01 -5.503489e+00 6.714445e-01 -5.503489e+00 6.714445e-01 -5.503489e+00 6.714445e-01 -5.503489e+00 6.714445e-01 -5.612705e+00 6.691492e-01
-5.379107e+00 6.742312e-01 -5.379107e+00 6.742312e-01 -5.489046e+00 6.717584e-01 -5.489046e+00 6.717584e-01 -5.489046e+00 6.717584e-01 -5.489046e+00 6.717584e-01 -5.598900e+00 6.694319e-01
-5.364023e+00 6.745824e-01 -5.364023e+00 6.745824e-01 -5.474602e+00 6.720748e-01 -5.474602e+00 6.720748e-01 -5.474602e+00 6.720748e-01 -5.474602e+00 6.720748e-01 -5.585095e+00 6.697168e-01
-5.348938e+00 6.749366e-01 -5.348938e+00 6.749366e-01 -5.460156e+00 6.723937e-01 -5.460156e+00 6.723937e-01 -5.460156e+00 6.723937e-01 -5.460156e+00 6.723937e-01 -5.571288e+00 6.700038e-01
-5.333850e+00 6.752939e-01 -5.333850e+00 6.752939e-01 -5.445709e+00 6.727152e-01 -5.445709e+00 6.727152e-01 -5.445709e+00 6.727152e-01 -5.445709e+00 6.727152e-01 -5.557479e+00 6.702929e-01
-5.318761e+00 6.756544e-01 -5.318761e+00 6.756544e-01 -5.431260e+00 6.730393e-01 -5.431260e+00 6.730393e-01 -5.431260e+00 6.730393e-01 -5.431260e+00 6.730393e-01 -5.543670e+00 6.705843e-01
-5.303671e+00 6.760179e-01 -5.303671e+00 6.760179e-01 -5.416810e+00 6.733661e-01 -5.416810e+00 6.733661e-01 -5.416810e+00 6.733661e-01 -5.416810e+00 6.733661e-01 -5.529859e+00 6.708778e-01
-5.288578e+00 6.763846e-01 -5.288578e+00 6.763846e-01 -5.402359e+00 6.736955e-01 -5.402359e+00 6.736955e-01 -5.402359e+00 6.736955e-01 -5.402359e+00 6.736955e-01 -5.516046e+00 6.711737e-01
-5.273484e+00 6.767545e-01 -5.273484e+00 6.767545e-01 -5.387906e+00 6.740277e-01 -5.387906e+00 6.740277e-01 -5.387906e+00 6.740277e-01 -5.387906e+00 6.740277e-01 -5.502233e+00 6.714717e-01
-5.258389e+00 6.771277e-01 -5.258389e+00 6.771277e-01 -5.373451e+00 6.743625e-01 -5.373451e+00 6.743625e-01 -5.373451e+00 6.743625e-01 -5.373451e+00 6.743625e-01 -5.488418e+00 6.717721e-01
-5.243291e+00 6.775042e-01 -5.243291e+00 6.775042e-01 -5.358995e+00 6.747001e-01 -5.358995e+00 6.747001e-01 -5.358995e+00 6.747001e-01 -5.358995e+00 6.747001e-01 -5.474602e+00 6.720748e-01
-5.228192e+00 6.778840e-01 -5.228192e+00 6.778840e-01 -5.344537e+00 6.750405e-01 -5.344537e+00 6.750405e-01 -5.344537e+00 6.750405e-01 -5.344537e+00 6.750405e-01 -5.460784e+00 6.723798e-01
-5.213091e+00 6.782671e-01 -5.213091e+00 6.782671e-01 -5.330078e+00 6.753838e-01 -5.330078e+00 6.753838e-01 -5.330078e+00 6.753838e-01 -5.330078e+00 6.753838e-01 -5.446965e+00 6.726872e-01
-5.197989e+00 6.786537e-01 -5.197989e+00 6.786537e-01 -5.315618e+00 6.757298e-01 -5.315618e+00 6.757298e-01 -5.315618e+00 6.757298e-01 -5.315618e+00 6.757298e-01 -5.433145e+00 6.729969e-01
-5.182884e+00 6.790437e-01 -5.182884e+00 6.790437e-01 -5.301155e+00 6.760788e-01 -5.301155e+00 6.760788e-01 -5.301155e+00 6.760788e-01 -5.301155e+00 6.760788e-01 -5.419323e+00 6.733091e-01
-5.167778e+00 6.794372e-01 -5.167778e+00 6.794372e-01 -5.286692e+00 6.764307e-01 -5.286692e+00 6.764307e-01 -5.286692e+00 6.764307e-01 -5.286692e+00 6.764307e-01 -5.405500e+00 6.736237e-01
-5.152671e+00 6.798343e-01 -5.152671e+00 6.798343e-01 -5.272226e+00 6.767855e-01 -5.272226e+00 6.767855e-01 -5.272226e+00 6.767855e-01 -5.272226e+00 6.767855e-01 -5.391676e+00 6.739408e-01
-5.137561e+00 6.802349e-01 -5.137561e+00 6.802349e-01 -5.257760e+00 6.771433e-01 -5.257760e+00 6.771433e-01 -5.257760e+00 6.771433e-01 -5.257760e+00 6.771433e-01 -5.377850e+00 6.742603e-01
-5.122450e+00 6.806392e-01 -5.122450e+00 6.806392e-01 -5.243291e+00 6.775042e-01 -5.243291e+00 6.775042e-01 -5.243291e+00 6.775042e-01 -5.243291e+00 6.775042e-01 -5.364023e+00 6.745824e-01
-5.107337e+00 6.810471e-01 -5.107337e+00 6.810471e-01 -5.228821e+00 6.778681e-01 -5.228821e+00 6.778681e-01 -5.228821e+00 6.778681e-01 -5.228821e+00 6.778681e-01 -5.350195e+00 6.749070e-01
-5.092222e+00 6.814587e-01 -5.092222e+00 6.814587e-01 -5.214350e+00 6.782351e-01 -5.214350e+00 6.782351e-01 -5.214350e+00 6.782351e-01 -5.214350e+00 6.782351e-01 -5.336365e+00 6.752342e-01
-5.077105e+00 6.818741e-01 -5.077105e+00 6.818741e-01 -5.199877e+00 6.786052e-01 -5.199877e+00 6.786052e-01 -5.199877e+00 6.786052e-01 -5.199877e+00 6.786052e-01 -5.322534e+00 6.755640e-01
-5.061987e+00 6.822933e-01 -5.061987e+00 6.822933e-01 -5.185402e+00 6.789785e-01 -5.185402e+00 6.789785e-01 -5.185402e+00 6.789785e-01 -5.185402e+00 6.789785e-01 -5.308701e+00 6.758964e-01
-5.046866e+00 6.827164e-01 -5.046866e+00 6.827164e-01 -5.170926e+00 6.793550e-01 -5.170926e+00 6.793550e-01 -5.170926e+00 6.793550e-01 -5.170926e+00 6.793550e-01 -5.294867e+00 6.762314e-01
-5.031744e+00 6.831433e-01 -5.031744e+00 6.831433e-01 -5.156448e+00 6.797347e-01 -5.156448e+00 6.797347e-01 -5.156448e+00 6.797347e-01 -5.156448e+00 6.797347e-01 -5.281032e+00 6.765692e-01
-5.016620e+00 6.835742e-01 -5.016620e+00 6.835742e-01 -5.141968e+00 6.801177e-01 -5.141968e+00 6.801177e-01 -5.141968e+00 6.801177e-01 -5.141968e+00 6.801177e-01 -5.267195e+00 6.769096e-01
-5.001495e+00 6.840091e-01 -5.001495e+00 6.840091e-01 -5.127487e+00 6.805040e-01 -5.127487e+00 6.805040e-01 -5.127487e+00 6.805040e-01 -5.127487e+00 6.805040e-01 -5.253356e+00 6.772528e-01
-4.986367e+00 6.844481e-01 -4.986367e+00 6.844481e-01 -5.113004e+00 6.808937e-01 -5.113004e+00 6.808937e-01 -5.113004e+00 6.808937e-01 -5.113004e+00 6.808937e-01 -5.239517e+00 6.775988e-01
-4.971238e+00 6.848912e-01 -4.971238e+00 6.848912e-01 -5.098520e+00 6.812867e-01 -5.098520e+00 6.812867e-01 -5.098520e+00 6.812867e-01 -5.098520e+00 6.812867e-01 -5.225675e+00 6.779476e-01
-4.956106e+00 6.853384e-01 -4.956106e+00 6.853384e-01 -5.084034e+00 6.816832e-01 -5.084034e+00 6.816832e-01 -5.084034e+00 6.816832e-01 -5.084034e+00 6.816832e-01 -5.211833e+00 6.782992e-01
-4.940973e+00 6.857899e-01 -4.940973e+00 6.857899e-01 -5.069546e+00 6.820832e-01 -5.069546e+00 6.820832e-01 -5.069546e+00 6.820832e-01 -5.069546e+00 6.820832e-01 -5.197989e+00 6.786537e-01
-4.925838e+00 6.862456e-01 -4.925838e+00 6.862456e-01 -5.055057e+00 6.824867e-01 -5.055057e+00 6.824867e-01 -5.055057e+00 6.824867e-01 -5.055057e+00 6.824867e-01 -5.184143e+00 6.790111e-01
-4.910701e+00 6.867056e-01 -4.910701e+00 6.867056e-01 -5.040566e+00 6.828938e-01 -5.040566e+00 6.828938e-01 -5.040566e+00 6.828938e-01 -5.040566e+00 6.828938e-01 -5.170296e+00 6.793714e-01
-4.895562e+00 6.871700e-01 -4.895562e+00 6.871700e-01 -5.026073e+00 6.833044e-01 -5.026073e+00 6.833044e-01 -5.026073e+00 6.833044e-01 -5.026073e+00 6.833044e-01 -5.156448e+00 6.797347e-01
-4.880422e+00 6.876389e-01 -4.880422e+00 6.876389e-01 -5.011579e+00 6.837187e-01 -5.011579e+00 6.837187e-01 -5.011579e+00 6.837187e-01 -5.011579e+00 6.837187e-01 -5.142598e+00 6.801010e-01
-4.865279e+00 6.881122e-01 -4.865279e+00 6.881122e-01 -4.997083e+00 6.841367e-01 -4.997083e+00 6.841367e-01 -4.997083e+00 6.841367e-01 -4.997083e+00 6.841367e-01 -5.128746e+00 6.804703e-01
-4.850135e+00 6.885901e-01 -4.850135e+00 6.885901e-01 -4.982585e+00 6.845585e-01 -4.982585e+00 6.845585e-01 -4.982585e+00 6.845585e-01 -4.982585e+00 6.845585e-01 -5.114893e+00 6.808427e-01
-4.834988e+00 6.890726e-01 -4.834988e+00 6.890726e-01 -4.968086e+00 6.849840e-01 -4.968086e+00 6.849840e-01 -4.968086e+00 6.849840e-01 -4.968086e+00 6.849840e-01 -5.101039e+00 6.812181e-01
-4.819840e+00 6.895598e-01 -4.819840e+00 6.895598e-01 -4.953584e+00 6.854134e-01 -4.953584e+00 6.854134e-01 -4.953584e+00 6.854134e-01 -4.953584e+00 6.854134e-01 -5.087183e+00 6.815968e-01
-4.804689e+00 6.900517e-01 -4.804689e+00 6.900517e-01 -4.939081e+00 6.858466e-01 -4.939081e+00 6.858466e-01 -4.939081e+00 6.858466e-01 -4.939081e+00 6.858466e-01 -5.073326e+00 6.819785e-01
-4.789537e+00 6.905484e-01 -4.789537e+00 6.905484e-01 -4.924577e+00 6.862837e-01 -4.924577e+00 6.862837e-01 -4.924577e+00 6.862837e-01 -4.924577e+00 6.862837e-01 -5.059467e+00 6.823635e-01
-4.774383e+00 6.910500e-01 -4.774383e+00 6.910500e-01 -4.910071e+00 6.867249e-01 -4.910071e+00 6.867249e-01 -4.910071e+00 6.867249e-01 -4.910071e+00 6.867249e-01 -5.045606e+00 6.827518e-01
-4.759226e+00 6.915565e-01 -4.759226e+00 6.915565e-01 -4.895562e+00 6.871700e-01 -4.895562e+00 6.871700e-01 -4.895562e+00 6.871700e-01 -4.895562e+00 6.871700e-01 -5.031744e+00 6.831433e-01
-4.744068e+00 6.920680e-01 -4.744068e+00 6.920680e-01 -4.881053e+00 6.876192e-01 -4.881053e+00 6.876192e-01 -4.881053e+00 6.876192e-01 -4.881053e+00 6.876192e-01 -5.017881e+00 6.835382e-01
-4.728908e+00 6.925845e-01 -4.728908e+00 6.925845e-01 -4.866541e+00 6.880726e-01 -4.866541e+00 6.880726e-01 -4.866541e+00 6.880726e-01 -4.866541e+00 6.880726e-01 -5.004016e+00 6.839364e-01
-4.713746e+00 6.931062e-01 -4.713746e+00 6.931062e-01 -4.852028e+00 6.885301e-01 -4.852028e+00 6.885301e-01 -4.852028e+00 6.885301e-01 -4.852028e+00 6.885301e-01 -4.990149e+00 6.843380e-01
-4.698581e+00 6.936331e-01 -4.698581e+00 6.936331e-01 -4.837513e+00 6.889919e-01 -4.837513e+00 6.889919e-01 -4.837513e+00 6.889919e-01 -4.837513e+00 6.889919e-01 -4.976281e+00 6.847430e-01
-4.683415e+00 6.941652e-01 -4.683415e+00 6.941652e-01 -4.822996e+00 6.894579e-01 -4.822996e+00 6.894579e-01 -4.822996e+00 6.894579e-01 -4.822996e+00 6.894579e-01 -4.962411e+00 6.851516e-01
-4.668247e+00 6.947027e-01 -4.668247e+00 6.947027e-01 -4.808477e+00 6.899283e-01 -4.808477e+00 6.899283e-01 -4.808477e+00 6.899283e-01 -4.808477e+00 6.899283e-01 -4.948540e+00 6.855636e-01
-4.653076e+00 6.952457e-01 -4.653076e+00 6.952457e-01 -4.793957e+00 6.904030e-01 -4.793957e+00 6.904030e-01 -4.793957e+00 6.904030e-01 -4.793957e+00 6.904030e-01 -4.934667e+00 6.859792e-01
-4.637904e+00 6.957941e-01 -4.637904e+00 6.957941e-01 -4.779434e+00 6.908822e-01 -4.779434e+00 6.908822e-01 -4.779434e+00 6.908822e-01 -4.779434e+00 6.908822e-01 -4.920793e+00 6.863984e-01
-4.622730e+00 6.963480e-01 -4.622730e+00 6.963480e-01 -4.764910e+00 6.913660e-01 -4.764910e+00 6.913660e-01 -4.764910e+00 6.913660e-01 -4.764910e+00 6.913660e-01 -4.906917e+00 6.868213e-01
-4.607553e+00 6.969077e-01 -4.607553e+00 6.969077e-01 -4.750384e+00 6.918542e-01 -4.750384e+00 6.918542e-01 -4.750384e+00 6.918542e-01 -4.750384e+00 6.918542e-01 -4.893039e+00 6.872478e-01
-4.592374e+00 6.974730e-01 -4.592374e+00 6.974730e-01 -4.735857e+00 6.923471e-01 -4.735857e+00 6.923471e-01 -4.735857e+00 6.923471e-01 -4.735857e+00 6.923471e-01 -4.879160e+00 6.876781e-01
-4.577194e+00 6.980442e-01 -4.577194e+00 6.980442e-01 -4.721327e+00 6.928447e-01 -4.721327e+00 6.928447e-01 -4.721327e+00 6.928447e-01 -4.721327e+00 6.928447e-01 -4.865279e+00 6.881122e-01
-4.562011e+00 6.986212e-01 -4.562011e+00 6.986212e-01 -4.706796e+00 6.933470e-01 -4.706796e+00 6.933470e-01 -4.706796e+00 6.933470e-01 -4.706796e+00 6.933470e-01 -4.851397e+00 6.885501e-01
-4.546826e+00 6.992042e-01 -4.546826e+00 6.992042e-01 -4.692262e+00 6.938542e-01 -4.692262e+00 6.938542e-01 -4.692262e+00 6.938542e-01 -4.692262e+00 6.938542e-01 -4.837513e+00 6.889919e-01
-4.531639e+00 6.997932e-01 -4.531639e+00 6.997932e-01 -4.677727e+00 6.943662e-01 -4.677727e+00 6.943662e-01 -4.677727e+00 6.943662e-01 -4.677727e+00 6.943662e-01 -4.823627e+00 6.894375e-01
-4.516450e+00 7.003884e-01 -4.516450e+00 7.003884e-01 -4.663190e+00 6.948831e-01 -4.663190e+00 6.948831e-01 -4.663190e+00 6.948831e-01 -4.663190e+00 6.948831e-01 -4.809740e+00 6.898872e-01
-4.501259e+00 7.009898e-01 -4.501259e+00 7.009898e-01 -4.648651e+00 6.954050e-01 -4.648651e+00 6.954050e-01 -4.648651e+00 6.954050e-01 -4.648651e+00 6.954050e-01 -4.795851e+00 6.903408e-01
-4.486065e+00 7.015976e-01 -4.486065e+00 7.015976e-01 -4.634111e+00 6.959320e-01 -4.634111e+00 6.959320e-01 -4.634111e+00 6.959320e-01 -4.634111e+00 6.959320e-01 -4.781960e+00 6.907986e-01
-4.470870e+00 7.022117e-01 -4.470870e+00 7.022117e-01 -4.619568e+00 6.964642e-01 -4.619568e+00 6.964642e-01 -4.619568e+00 6.964642e-01 -4.619568e+00 6.964642e-01 -4.768068e+00 6.912604e-01
-4.455672e+00 7.028323e-01 -4.455672e+00 7.028323e-01 -4.605023e+00 6.970015e-01 -4.605023e+00 6.970015e-01 -4.605023e+00 6.970015e-01 -4.605023e+00 6.970015e-01 -4.754174e+00 6.917264e-01
-4.440472e+00 7.034596e-01 -4.440472e+00 7.034596e-01 -4.590477e+00 6.975441e-01 -4.590477e+00 6.975441e-01 -4.590477e+00 6.975441e-01 -4.590477e+00 6.975441e-01 -4.740278e+00 6.921966e-01
-4.425270e+00 7.040935e-01 -4.425270e+00 7.040935e-01 -4.575929e+00 6.980920e-01 -4.575929e+00 6.980920e-01 -4.575929e+00 6.980920e-01 -4.575929e+00 6.980920e-01 -4.726381e+00 6.926711e-01
-4.410066e+00 7.047342e-01 -4.410066e+00 7.047342e-01 -4.561378e+00 6.986454e-01 -4.561378e+00 6.986454e-01 -4.561378e+00 6.986454e-01 -4.561378e+00 6.986454e-01 -4.712482e+00 6.931499e-01
-4.394859e+00 7.053818e-01 -4.394859e+00 7.053818e-01 -4.546826e+00 6.992042e-01 -4.546826e+00 6.992042e-01 -4.546826e+00 6.992042e-01 -4.546826e+00 6.992042e-01 -4.698581e+00 6.936331e-01
-4.379651e+00 7.060363e-01 -4.379651e+00 7.060363e-01 -4.532272e+00 6.997686e-01 -4.532272e+00 6.997686e-01 -4.532272e+00 6.997686e-01 -4.532272e+00 6.997686e-01 -4.684679e+00 6.941207e-01
-4.364440e+00 7.066980e-01 -4.364440e+00 7.066980e-01 -4.517716e+00 7.003386e-01 -4.517716e+00 7.003386e-01 -4.517716e+00 7.003386e-01 -4.517716e+00 7.003386e-01 -4.670775e+00 6.946128e-01
-4.349227e+00 7.073668e-01 -4.349227e+00 7.073668e-01 -4.503158e+00 7.009143e-01 -4.503158e+00 7.009143e-01 -4.503158e+00 7.009143e-01 -4.503158e+00 7.009143e-01 -4.656869e+00 6.951094e-01
-4.334011e+00 7.080430e-01 -4.334011e+00 7.080430e-01 -4.488598e+00 7.014958e-01 -4.488598e+00 7.014958e-01 -4.488598e+00 7.014958e-01 -4.488598e+00 7.014958e-01 -4.642962e+00 6.956107e-01
-4.318794e+00 7.087266e-01 -4.318794e+00 7.087266e-01 -4.474036e+00 7.020832e-01 -4.474036e+00 7.020832e-01 -4.474036e+00 7.020832e-01 -4.474036e+00 7.020832e-01 -4.629052e+00 6.961165e-01
-4.303574e+00 7.094176e-01 -4.303574e+00 7.094176e-01 -4.459472e+00 7.026766e-01 -4.459472e+00 7.026766e-01 -4.459472e+00 7.026766e-01 -4.459472e+00 7.026766e-01 -4.615142e+00 6.966271e-01
-4.288352e+00 7.101164e-01 -4.288352e+00 7.101164e-01 -4.444906e+00 7.032759e-01 -4.444906e+00 7.032759e-01 -4.444906e+00 7.032759e-01 -4.444906e+00 7.032759e-01 -4.601229e+00 6.971425e-01
-4.273127e+00 7.108228e-01 -4.273127e+00 7.108228e-01 -4.430338e+00 7.038814e-01 -4.430338e+00 7.038814e-01 -4.430338e+00 7.038814e-01 -4.430338e+00 7.038814e-01 -4.587314e+00 6.976627e-01
-4.257900e+00 7.115371e-01 -4.257900e+00 7.115371e-01 -4.415768e+00 7.044931e-01 -4.415768e+00 7.044931e-01 -4.415768e+00 7.044931e-01 -4.415768e+00 7.044931e-01 -4.573398e+00 6.981879e-01
-4.242671e+00 7.122595e-01 -4.242671e+00 7.122595e-01 -4.401196e+00 7.051111e-01 -4.401196e+00 7.051111e-01 -4.401196e+00 7.051111e-01 -4.401196e+00 7.051111e-01 -4.559480e+00 6.987179e-01
-4.227440e+00 7.129899e-01 -4.227440e+00 7.129899e-01 -4.386622e+00 7.057354e-01 -4.386622e+00 7.057354e-01 -4.386622e+00 7.057354e-01 -4.386622e+00 7.057354e-01 -4.545561e+00 6.992530e-01
-4.212206e+00 7.137285e-01 -4.212206e+00 7.137285e-01 -4.372046e+00 7.063663e-01 -4.372046e+00 7.063663e-01 -4.372046e+00 7.063663e-01 -4.372046e+00 7.063663e-01 -4.531639e+00 6.997932e-01
-4.196970e+00 7.144755e-01 -4.196970e+00 7.144755e-01 -4.357467e+00 7.070036e-01 -4.357467e+00 7.070036e-01 -4.357467e+00 7.070036e-01 -4.357467e+00 7.070036e-01 -4.517716e+00 7.003386e-01
-4.181732e+00 7.152310e-01 -4.181732e+00 7.152310e-01 -4.342887e+00 7.076477e-01 -4.342887e+00 7.076477e-01 -4.342887e+00 7.076477e-01 -4.342887e+00 7.076477e-01 -4.503791e+00 7.008892e-01
-4.166491e+00 7.159952e-01 -4.166491e+00 7.159952e-01 -4.328305e+00 7.082985e-01 -4.328305e+00 7.082985e-01 -4.328305e+00 7.082985e-01 -4.328305e+00 7.082985e-01 -4.489864e+00 7.014450e-01
-4.151248e+00 7.167680e-01 -4.151248e+00 7.167680e-01 -4.313721e+00 7.089561e-01 -4.313721e+00 7.089561e-01 -4.313721e+00 7.089561e-01 -4.313721e+00 7.089561e-01 -4.475935e+00 7.020063e-01
-4.136002e+00 7.175498e-01 -4.136002e+00 7.175498e-01 -4.299134e+00 7.096206e-01 -4.299134e+00 7.096206e-01 -4.299134e+00 7.096206e-01 -4.299134e+00 7.096206e-01 -4.462005e+00 7.025729e-01
-4.120754e+00 7.183406e-01 -4.120754e+00 7.183406e-01 -4.284546e+00 7.102922e-01 -4.284546e+00 7.102922e-01 -4.284546e+00 7.102922e-01 -4.284546e+00 7.102922e-01 -4.448072e+00 7.031451e-01
-4.105504e+00 7.191405e-01 -4.105504e+00 7.191405e-01 -4.269955e+00 7.109710e-01 -4.269955e+00 7.109710e-01 -4.269955e+00 7.109710e-01 -4.269955e+00 7.109710e-01 -4.434138e+00 7.037229e-01
-4.090251e+00 7.199498e-01 -4.090251e+00 7.199498e-01 -4.255362e+00 7.116570e-01 -4.255362e+00 7.116570e-01 -4.255362e+00 7.116570e-01 -4.255362e+00 7.116570e-01 -4.420202e+00 7.043063e-01
-4.074996e+00 7.207685e-01 -4.074996e+00 7.207685e-01 -4.240768e+00 7.123503e-01 -4.240768e+00 7.123503e-01 -4.240768e+00 7.123503e-01 -4.240768e+00 7.123503e-01 -4.406264e+00 7.048954e-01
-4.059738e+00 7.215969e-01 -4.059738e+00 7.215969e-01 -4.226171e+00 7.130511e-01 -4.226171e+00 7.130511e-01 -4.226171e+00 7.130511e-01 -4.226171e+00 7.130511e-01 -4.392325e+00 7.054904e-01
-4.044478e+00 7.224350e-01 -4.044478e+00 7.224350e-01 -4.211571e+00 7.137595e-01 -4.211571e+00 7.137595e-01 -4.211571e+00 7.137595e-01 -4.211571e+00 7.137595e-01 -4.378383e+00 7.060912e-01
-4.029215e+00 7.232830e-01 -4.029215e+00 7.232830e-01 -4.196970e+00 7.144755e-01 -4.196970e+00 7.144755e-01 -4.196970e+00 7.144755e-01 -4.196970e+00 7.144755e-01 -4.364440e+00 7.066980e-01
-4.013950e+00 7.241411e-01 -4.013950e+00 7.241411e-01 -4.182367e+00 7.151994e-01 -4.182367e+00 7.151994e-01 -4.182367e+00 7.151994e-01 -4.182367e+00 7.151994e-01 -4.350495e+00 7.073108e-01
-3.998683e+00 7.250095e-01 -3.998683e+00 7.250095e-01 -4.167761e+00 7.159311e-01 -4.167761e+00 7.159311e-01 -4.167761e+00 7.159311e-01 -4.167761e+00 7.159311e-01 -4.336547e+00 7.079298e-01
-3.983412e+00 7.258882e-01 -3.983412e+00 7.258882e-01 -4.153153e+00 7.166709e-01 -4.153153e+00 7.166709e-01 -4.153153e+00 7.166709e-01 -4.153153e+00 7.166709e-01 -4.322598e+00 7.085550e-01
-3.968140e+00 7.267776e-01 -3.968140e+00 7.267776e-01 -4.138543e+00 7.174189e-01 -4.138543e+00 7.174189e-01 -4.138543e+00 7.174189e-01 -4.138543e+00 7.174189e-01 -4.308647e+00 7.091864e-01
-3.952864e+00 7.276777e-01 -3.952864e+00 7.276777e-01 -4.123931e+00 7.181751e-01 -4.123931e+00 7.181751e-01 -4.123931e+00 7.181751e-01 -4.123931e+00 7.181751e-01 -4.294694e+00 7.098243e-01
-3.937587e+00 7.285887e-01 -3.937587e+00 7.285887e-01 -4.109317e+00 7.189397e-01 -4.109317e+00 7.189397e-01 -4.109317e+00 7.189397e-01 -4.109317e+00 7.189397e-01 -4.280740e+00 7.104686e-01
-3.922306e+00 7.295109e-01 -3.922306e+00 7.295109e-01 -4.094700e+00 7.197128e-01 -4.094700e+00 7.197128e-01 -4.094700e+00 7.197128e-01 -4.094700e+00 7.197128e-01 -4.266783e+00 7.111195e-01
-3.907023e+00 7.304443e-01 -3.907023e+00 7.304443e-01 -4.080081e+00 7.204945e-01 -4.080081e+00 7.204945e-01 -4.080081e+00 7.204945e-01 -4.080081e+00 7.204945e-01 -4.252824e+00 7.117770e-01
-3.891737e+00 7.313893e-01 -3.891737e+00 7.313893e-01 -4.065460e+00 7.212851e-01 -4.065460e+00 7.212851e-01 -4.065460e+00 7.212851e-01 -4.065460e+00 7.212851e-01 -4.238864e+00 7.124413e-01
-3.876449e+00 7.323459e-01 -3.876449e+00 7.323459e-01 -4.050837e+00 7.220846e-01 -4.050837e+00 7.220846e-01 -4.050837e+00 7.220846e-01 -4.050837e+00 7.220846e-01 -4.224901e+00 7.131124e-01
-3.861158e+00 7.333143e-01 -3.861158e+00 7.333143e-01 -4.036211e+00 7.228931e-01 -4.036211e+00 7.228931e-01 -4.036211e+00 7.228931e-01 -4.036211e+00 7.228931e-01 -4.210937e+00 7.137905e-01
-3.845865e+00 7.342949e-01 -3.845865e+00 7.342949e-01 -4.021583e+00 7.237108e-01 -4.021583e+00 7.237108e-01 -4.021583e+00 7.237108e-01 -4.021583e+00 7.237108e-01 -4.196970e+00 7.144755e-01
-3.830568e+00 7.352877e-01 -3.830568e+00 7.352877e-01 -4.006953e+00 7.245378e-01 -4.006953e+00 7.245378e-01 -4.006953e+00 7.245378e-01 -4.006953e+00 7.245378e-01 -4.183002e+00 7.151678e-01
-3.815269e+00 7.362930e-01 -3.815269e+00 7.362930e-01 -3.992320e+00 7.253743e-01 -3.992320e+00 7.253743e-01 -3.992320e+00 7.253743e-01 -3.992320e+00 7.253743e-01 -4.169031e+00 7.158672e-01
-3.799968e+00 7.373110e-01 -3.799968e+00 7.373110e-01 -3.977685e+00 7.262205e-01 -3.977685e+00 7.262205e-01 -3.977685e+00 7.262205e-01 -3.977685e+00 7.262205e-01 -4.155059e+00 7.165740e-01
-3.784663e+00 7.383419e-01 -3.784663e+00 7.383419e-01 -3.963048e+00 7.270764e-01 -3.963048e+00 7.270764e-01 -3.963048e+00 7.270764e-01 -3.963048e+00 7.270764e-01 -4.141084e+00 7.172882e-01
-3.769356e+00 7.393859e-01 -3.769356e+00 7.393859e-01 -3.948409e+00 7.279423e-01 -3.948409e+00 7.279423e-01 -3.948409e+00 7.279423e-01 -3.948409e+00 7.279423e-01 -4.127108e+00 7.180100e-01
-3.754046e+00 7.404433e-01 -3.754046e+00 7.404433e-01 -3.933767e+00 7.288182e-01 -3.933767e+00 7.288182e-01 -3.933767e+00 7.288182e-01 -3.933767e+00 7.288182e-01 -4.113129e+00 7.187394e-01
-3.738733e+00 7.415142e-01 -3.738733e+00 7.415142e-01 -3.919122e+00 7.297044e-01 -3.919122e+00 7.297044e-01 -3.919122e+00 7.297044e-01 -3.919122e+00 7.297044e-01 -4.099149e+00 7.194766e-01
-3.723417e+00 7.425990e-01 -3.723417e+00 7.425990e-01 -3.904476e+00 7.306010e-01 -3.904476e+00 7.306010e-01 -3.904476e+00 7.306010e-01 -3.904476e+00 7.306010e-01 -4.085166e+00 7.202216e-01
-3.708098e+00 7.436979e-01 -3.708098e+00 7.436979e-01 -3.889827e+00 7.315082e-01 -3.889827e+00 7.315082e-01 -3.889827e+00 7.315082e-01 -3.889827e+00 7.315082e-01 -4.071182e+00 7.209747e-01
-3.692777e+00 7.448111e-01 -3.692777e+00 7.448111e-01 -3.875175e+00 7.324261e-01 -3.875175e+00 7.324261e-01 -3.875175e+00 7.324261e-01 -3.875175e+00 7.324261e-01 -4.057195e+00 7.217359e-01
-3.677453e+00 7.459388e-01 -3.677453e+00 7.459388e-01 -3.860521e+00 7.333549e-01 -3.860521e+00 7.333549e-01 -3.860521e+00 7.333549e-01 -3.860521e+00 7.333549e-01 -4.043206e+00 7.225052e-01
-3.662125e+00 7.470813e-01 -3.662125e+00 7.470813e-01 -3.845865e+00 7.342949e-01 -3.845865e+00 7.342949e-01 -3.845865e+00 7.342949e-01 -3.845865e+00 7.342949e-01 -4.029215e+00 7.232830e-01
-3.646795e+00 7.482390e-01 -3.646795e+00 7.482390e-01 -3.831206e+00 7.352461e-01 -3.831206e+00 7.352461e-01 -3.831206e+00 7.352461e-01 -3.831206e+00 7.352461e-01 -4.015222e+00 7.240692e-01
-3.631462e+00 7.494119e-01 -3.631462e+00 7.494119e-01 -3.816544e+00 7.362087e-01 -3.816544e+00 7.362087e-01 -3.816544e+00 7.362087e-01 -3.816544e+00 7.362087e-01 -4.001227e+00 7.248640e-01
-3.616125e+00 7.506005e-01 -3.616125e+00 7.506005e-01 -3.801880e+00 7.371830e-01 -3.801880e+00 7.371830e-01 -3.801880e+00 7.371830e-01 -3.801880e+00 7.371830e-01 -3.987230e+00 7.256676e-01
-3.600786e+00 7.518050e-01 -3.600786e+00 7.518050e-01 -3.787214e+00 7.381691e-01 -3.787214e+00 7.381691e-01 -3.787214e+00 7.381691e-01 -3.787214e+00 7.381691e-01 -3.973231e+00 7.264800e-01
-3.585443e+00 7.530257e-01 -3.585443e+00 7.530257e-01 -3.772545e+00 7.391673e-01 -3.772545e+00 7.391673e-01 -3.772545e+00 7.391673e-01 -3.772545e+00 7.391673e-01 -3.959229e+00 7.273013e-01
-3.570098e+00 7.542628e-01 -3.570098e+00 7.542628e-01 -3.757873e+00 7.401777e-01 -3.757873e+00 7.401777e-01 -3.757873e+00 7.401777e-01 -3.757873e+00 7.401777e-01 -3.945226e+00 7.281318e-01
-3.554749e+00 7.555168e-01 -3.554749e+00 7.555168e-01 -3.743199e+00 7.412005e-01 -3.743199e+00 7.412005e-01 -3.743199e+00 7.412005e-01 -3.743199e+00 7.412005e-01 -3.931220e+00 7.289716e-01
-3.539397e+00 7.567878e-01 -3.539397e+00 7.567878e-01 -3.728523e+00 7.422359e-01 -3.728523e+00 7.422359e-01 -3.728523e+00 7.422359e-01 -3.728523e+00 7.422359e-01 -3.917212e+00 7.298208e-01
-3.524042e+00 7.580762e-01 -3.524042e+00 7.580762e-01 -3.713843e+00 7.432842e-01 -3.713843e+00 7.432842e-01 -3.713843e+00 7.432842e-01 -3.713843e+00 7.432842e-01 -3.903202e+00 7.306795e-01
-3.508683e+00 7.593823e-01 -3.508683e+00 7.593823e-01 -3.699161e+00 7.443455e-01 -3.699161e+00 7.443455e-01 -3.699161e+00 7.443455e-01 -3.699161e+00 7.443455e-01 -3.889190e+00 7.315479e-01
-3.493321e+00 7.607064e-01 -3.493321e+00 7.607064e-01 -3.684477e+00 7.454201e-01 -3.684477e+00 7.454201e-01 -3.684477e+00 7.454201e-01 -3.684477e+00 7.454201e-01 -3.875175e+00 7.324261e-01
-3.477956e+00 7.620489e-01 -3.477956e+00 7.620489e-01 -3.669789e+00 7.465082e-01 -3.669789e+00 7.465082e-01 -3.669789e+00 7.465082e-01 -3.669789e+00 7.465082e-01 -3.861158e+00 7.333143e-01
-3.462587e+00 7.634101e-01 -3.462587e+00 7.634101e-01 -3.655099e+00 7.476100e-01 -3.655099e+00 7.476100e-01 -3.655099e+00 7.476100e-01 -3.655099e+00 7.476100e-01 -3.847139e+00 7.342127e-01
-3.447215e+00 7.647904e-01 -3.447215e+00 7.647904e-01 -3.640406e+00 7.487258e-01 -3.640406e+00 7.487258e-01 -3.640406e+00 7.487258e-01 -3.640406e+00 7.487258e-01 -3.833118e+00 7.351214e-01
-3.431840e+00 7.661901e-01 -3.431840e+00 7.661901e-01 -3.625711e+00 7.498558e-01 -3.625711e+00 7.498558e-01 -3.625711e+00 7.498558e-01 -3.625711e+00 7.498558e-01 -3.819094e+00 7.360405e-01
-3.416460e+00 7.676095e-01 -3.416460e+00 7.676095e-01 -3.611013e+00 7.510002e-01 -3.611013e+00 7.510002e-01 -3.611013e+00 7.510002e-01 -3.611013e+00 7.510002e-01 -3.805068e+00 7.369702e-01
-3.401077e+00 7.690491e-01 -3.401077e+00 7.690491e-01 -3.596311e+00 7.521594e-01 -3.596311e+00 7.521594e-01 -3.596311e+00 7.521594e-01 -3.596311e+00 7.521594e-01 -3.791040e+00 7.379107e-01
-3.385691e+00 7.705092e-01 -3.385691e+00 7.705092e-01 -3.581607e+00 7.533334e-01 -3.581607e+00 7.533334e-01 -3.581607e+00 7.533334e-01 -3.581607e+00 7.533334e-01 -3.777010e+00 7.388622e-01
-3.370300e+00 7.719902e-01 -3.370300e+00 7.719902e-01 -3.566900e+00 7.545227e-01 -3.566900e+00 7.545227e-01 -3.566900e+00 7.545227e-01 -3.566900e+00 7.545227e-01 -3.762977e+00 7.398248e-01
-3.354906e+00 7.734926e-01 -3.354906e+00 7.734926e-01 -3.552191e+00 7.557274e-01 -3.552191e+00 7.557274e-01 -3.552191e+00 7.557274e-01 -3.552191e+00 7.557274e-01 -3.748942e+00 7.407987e-01
-3.339508e+00 7.750166e-01 -3.339508e+00 7.750166e-01 -3.537478e+00 7.569479e-01 -3.537478e+00 7.569479e-01 -3.537478e+00 7.569479e-01 -3.537478e+00 7.569479e-01 -3.734904e+00 7.417841e-01
-3.324106e+00 7.765628e-01 -3.324106e+00 7.765628e-01 -3.522762e+00 7.581843e-01 -3.522762e+00 7.581843e-01 -3.522762e+00 7.581843e-01 -3.522762e+00 7.581843e-01 -3.720864e+00 7.427812e-01
-3.308700e+00 7.781315e-01 -3.308700e+00 7.781315e-01 -3.508043e+00 7.594371e-01 -3.508043e+00 7.594371e-01 -3.508043e+00 7.594371e-01 -3.508043e+00 7.594371e-01 -3.706822e+00 7.437901e-01
-3.293290e+00 7.797233e-01 -3.293290e+00 7.797233e-01 -3.493321e+00 7.607064e-01 -3.493321e+00 7.607064e-01 -3.493321e+00 7.607064e-01 -3.493321e+00 7.607064e-01 -3.692777e+00 7.448111e-01
-3.277875e+00 7.813384e-01 -3.277875e+00 7.813384e-01 -3.478596e+00 7.619926e-01 -3.478596e+00 7.619926e-01 -3.478596e+00 7.619926e-01 -3.478596e+00 7.619926e-01 -3.678730e+00 7.458443e-01
-3.262457e+00 7.829774e-01 -3.262457e+00 7.829774e-01 -3.463868e+00 7.632960e-01 -3.463868e+00 7.632960e-01 -3.463868e+00 7.632960e-01 -3.463868e+00 7.632960e-01 -3.664680e+00 7.468899e-01
-3.247034e+00 7.846408e-01 -3.247034e+00 7.846408e-01 -3.449137e+00 7.646168e-01 -3.449137e+00 7.646168e-01 -3.449137e+00 7.646168e-01 -3.449137e+00 7.646168e-01 -3.650628e+00 7.479481e-01
-3.231606e+00 7.863291e-01 -3.231606e+00 7.863291e-01 -3.434402e+00 7.659554e-01 -3.434402e+00 7.659554e-01 -3.434402e+00 7.659554e-01 -3.434402e+00 7.659554e-01 -3.636573e+00 7.490192e-01
-3.216174e+00 7.880426e-01 -3.216174e+00 7.880426e-01 -3.419665e+00 7.673121e-01 -3.419665e+00 7.673121e-01 -3.419665e+00 7.673121e-01 -3.419665e+00 7.673121e-01 -3.622516e+00 7.501034e-01
-3.200737e+00 7.897819e-01 -3.200737e+00 7.897819e-01 -3.404923e+00 7.686873e-01 -3.404923e+00 7.686873e-01 -3.404923e+00 7.686873e-01 -3.404923e+00 7.686873e-01 -3.608456e+00 7.512008e-01
-3.185295e+00 7.915476e-01 -3.185295e+00 7.915476e-01 -3.390179e+00 7.700812e-01 -3.390179e+00 7.700812e-01 -3.390179e+00 7.700812e-01 -3.390179e+00 7.700812e-01 -3.594394e+00 7.523116e-01
-3.169849e+00 7.933401e-01 -3.169849e+00 7.933401e-01 -3.375431e+00 7.714942e-01 -3.375431e+00 7.714942e-01 -3.375431e+00 7.714942e-01 -3.375431e+00 7.714942e-01 -3.580329e+00 7.534362e-01
-3.154397e+00 7.951599e-01 -3.154397e+00 7.951599e-01 -3.360680e+00 7.729267e-01 -3.360680e+00 7.729267e-01 -3.360680e+00 7.729267e-01 -3.360680e+00 7.729267e-01 -3.566261e+00 7.545747e-01
-3.138940e+00 7.970077e-01 -3.138940e+00 7.970077e-01 -3.345925e+00 7.743789e-01 -3.345925e+00 7.743789e-01 -3.345925e+00 7.743789e-01 -3.345925e+00 7.743789e-01 -3.552191e+00 7.557274e-01
-3.123478e+00 7.988839e-01 -3.123478e+00 7.988839e-01 -3.331166e+00 7.758514e-01 -3.331166e+00 7.758514e-01 -3.331166e+00 7.758514e-01 -3.331166e+00 7.758514e-01 -3.538117e+00 7.568945e-01
-3.108010e+00 8.007892e-01 -3.108010e+00 8.007892e-01 -3.316404e+00 7.773443e-01 -3.316404e+00 7.773443e-01 -3.316404e+00 7.773443e-01 -3.316404e+00 7.773443e-01 -3.524042e+00 7.580762e-01
-3.092537e+00 8.027241e-01 -3.092537e+00 8.027241e-01 -3.301638e+00 7.788582e-01 -3.301638e+00 7.788582e-01 -3.301638e+00 7.788582e-01 -3.301638e+00 7.788582e-01 -3.509963e+00 7.592727e-01
-3.077057e+00 8.046892e-01 -3.077057e+00 8.046892e-01 -3.286868e+00 7.803934e-01 -3.286868e+00 7.803934e-01 -3.286868e+00 7.803934e-01 -3.286868e+00 7.803934e-01 -3.495882e+00 7.604844e-01
-3.061572e+00 8.066851e-01 -3.061572e+00 8.066851e-01 -3.272094e+00 7.819502e-01 -3.272094e+00 7.819502e-01 -3.272094e+00 7.819502e-01 -3.272094e+00 7.819502e-01 -3.481798e+00 7.617115e-01
-3.046081e+00 8.087125e-01 -3.046081e+00 8.087125e-01 -3.257316e+00 7.835292e-01 -3.257316e+00 7.835292e-01 -3.257316e+00 7.835292e-01 -3.257316e+00 7.835292e-01 -3.467711e+00 7.629543e-01
-3.030583e+00 8.107720e-01 -3.030583e+00 8.107720e-01 -3.242534e+00 7.851306e-01 -3.242534e+00 7.851306e-01 -3.242534e+00 7.851306e-01 -3.242534e+00 7.851306e-01 -3.453621e+00 7.642129e-01
-3.015079e+00 8.128642e-01 -3.015079e+00 8.128642e-01 -3.227748e+00 7.867550e-01 -3.227748e+00 7.867550e-01 -3.227748e+00 7.867550e-01 -3.227748e+00 7.867550e-01 -3.439528e+00 7.654878e-01
-2.999568e+00 8.149898e-01 -2.999568e+00 8.149898e-01 -3.212958e+00 7.884028e-01 -3.212958e+00 7.884028e-01 -3.212958e+00 7.884028e-01 -3.212958e+00 7.884028e-01 -3.425432e+00 7.667791e-01
-2.984050e+00 8.171494e-01 -2.984050e+00 8.171494e-01 -3.198164e+00 7.900744e-01 -3.198164e+00 7.900744e-01 -3.198164e+00 7.900744e-01 -3.198164e+00 7.900744e-01 -3.411333e+00 7.680871e-01
-2.968525e+00 8.193439e-01 -2.968525e+00 8.193439e-01 -3.183365e+00 7.917702e-01 -3.183365e+00 7.917702e-01 -3.183365e+00 7.917702e-01 -3.183365e+00 7.917702e-01 -3.397231e+00 7.694122e-01
-2.952992e+00 8.215738e-01 -2.952992e+00 8.215738e-01 -3.168561e+00 7.934907e-01 -3.168561e+00 7.934907e-01 -3.168561e+00 7.934907e-01 -3.168561e+00 7.934907e-01 -3.383126e+00 7.707546e-01
-2.937451e+00 8.238399e-01 -2.937451e+00 8.238399e-01 -3.153753e+00 7.952364e-01 -3.153753e+00 7.952364e-01 -3.153753e+00 7.952364e-01 -3.153753e+00 7.952364e-01 -3.369018e+00 7.721146e-01
-2.921903e+00 8.261430e-01 -2.921903e+00 8.261430e-01 -3.138940e+00 7.970077e-01 -3.138940e+00 7.970077e-01 -3.138940e+00 7.970077e-01 -3.138940e+00 7.970077e-01 -3.354906e+00 7.734926e-01
-2.906346e+00 8.284839e-01 -2.906346e+00 8.284839e-01 -3.124122e+00 7.988052e-01 -3.124122e+00 7.988052e-01 -3.124122e+00 7.988052e-01 -3.124122e+00 7.988052e-01 -3.340792e+00 7.748888e-01
-2.890780e+00 8.308632e-01 -2.890780e+00 8.308632e-01 -3.109299e+00 8.006293e-01 -3.109299e+00 8.006293e-01 -3.109299e+00 8.006293e-01 -3.109299e+00 8.006293e-01 -3.326673e+00 7.763035e-01
-2.875205e+00 8.332818e-01 -2.875205e+00 8.332818e-01 -3.094471e+00 8.024806e-01 -3.094471e+00 8.024806e-01 -3.094471e+00 8.024806e-01 -3.094471e+00 8.024806e-01 -3.312552e+00 7.777372e-01
-2.859622e+00 8.357405e-01 -2.859622e+00 8.357405e-01 -3.079638e+00 8.043596e-01 -3.079638e+00 8.043596e-01 -3.079638e+00 8.043596e-01 -3.079638e+00 8.043596e-01 -3.298427e+00 7.791901e-01
-2.844028e+00 8.382401e-01 -2.844028e+00 8.382401e-01 -3.064799e+00 8.062667e-01 -3.064799e+00 8.062667e-01 -3.064799e+00 8.062667e-01 -3.064799e+00 8.062667e-01 -3.284299e+00 7.806626e-01
-2.828424e+00 8.407815e-01 -2.828424e+00 8.407815e-01 -3.049954e+00 8.082027e-01 -3.049954e+00 8.082027e-01 -3.049954e+00 8.082027e-01 -3.049954e+00 8.082027e-01 -3.270167e+00 7.821549e-01
-2.812810e+00 8.433655e-01 -2.812810e+00 8.433655e-01 -3.035104e+00 8.101679e-01 -3.035104e+00 8.101679e-01 -3.035104e+00 8.101679e-01 -3.035104e+00 8.101679e-01 -3.256031e+00 7.836675e-01
-2.797185e+00 8.459930e-01 -2.797185e+00 8.459930e-01 -3.020248e+00 8.121631e-01 -3.020248e+00 8.121631e-01 -3.020248e+00 8.121631e-01 -3.020248e+00 8.121631e-01 -3.241892e+00 7.852008e-01
-2.781549e+00 8.486650e-01 -2.781549e+00 8.486650e-01 -3.005385e+00 8.141887e-01 -3.005385e+00 8.141887e-01 -3.005385e+00 8.141887e-01 -3.005385e+00 8.141887e-01 -3.227748e+00 7.867550e-01
-2.765900e+00 8.513823e-01 -2.765900e+00 8.513823e-01 -2.990517e+00 8.162454e-01 -2.990517e+00 8.162454e-01 -2.990517e+00 8.162454e-01 -2.990517e+00 8.162454e-01 -3.213601e+00 7.883307e-01
-2.750240e+00 8.541459e-01 -2.750240e+00 8.541459e-01 -2.975641e+00 8.183337e-01 -2.975641e+00 8.183337e-01 -2.975641e+00 8.183337e-01 -2.975641e+00 8.183337e-01 -3.199450e+00 7.899280e-01
-2.734566e+00 8.569567e-01 -2.734566e+00 8.569567e-01 -2.960759e+00 8.204543e-01 -2.960759e+00 8.204543e-01 -2.960759e+00 8.204543e-01 -2.960759e+00 8.204543e-01 -3.185295e+00 7.915476e-01
-2.718879e+00 8.598157e-01 -2.718879e+00 8.598157e-01 -2.945870e+00 8.226079e-01 -2.945870e+00 8.226079e-01 -2.945870e+00 8.226079e-01 -2.945870e+00 8.226079e-01 -3.171136e+00 7.931897e-01
-2.703178e+00 8.627240e-01 -2.703178e+00 8.627240e-01 -2.930974e+00 8.247950e-01 -2.930974e+00 8.247950e-01 -2.930974e+00 8.247950e-01 -2.930974e+00 8.247950e-01 -3.156973e+00 7.948547e-01
-2.687462e+00 8.656824e-01 -2.687462e+00 8.656824e-01 -2.916070e+00 8.270164e-01 -2.916070e+00 8.270164e-01 -2.916070e+00 8.270164e-01 -2.916070e+00 8.270164e-01 -3.142805e+00 7.965431e-01
-2.671731e+00 8.686921e-01 -2.671731e+00 8.686921e-01 -2.901158e+00 8.292726e-01 -2.901158e+00 8.292726e-01 -2.901158e+00 8.292726e-01 -2.901158e+00 8.292726e-01 -3.128632e+00 7.982553e-01
-2.655985e+00 8.717541e-01 -2.655985e+00 8.717541e-01 -2.886238e+00 8.315645e-01 -2.886238e+00 8.315645e-01 -2.886238e+00 8.315645e-01 -2.886238e+00 8.315645e-01 -3.114456e+00 7.999918e-01
-2.640221e+00 8.748695e-01 -2.640221e+00 8.748695e-01 -2.871310e+00 8.338926e-01 -2.871310e+00 8.338926e-01 -2.871310e+00 8.338926e-01 -2.871310e+00 8.338926e-01 -3.100274e+00 8.017529e-01
-2.624440e+00 8.780393e-01 -2.624440e+00 8.780393e-01 -2.856374e+00 8.362578e-01 -2.856374e+00 8.362578e-01 -2.856374e+00 8.362578e-01 -2.856374e+00 8.362578e-01 -3.086088e+00 8.035392e-01
-2.608640e+00 8.812647e-01 -2.608640e+00 8.812647e-01 -2.841428e+00 8.386607e-01 -2.841428e+00 8.386607e-01 -2.841428e+00 8.386607e-01 -2.841428e+00 8.386607e-01 -3.071896e+00 8.053511e-01
-2.592821e+00 8.845469e-01 -2.592821e+00 8.845469e-01 -2.826473e+00 8.411021e-01 -2.826473e+00 8.411021e-01 -2.826473e+00 8.411021e-01 -2.826473e+00 8.411021e-01 -3.057700e+00 8.071890e-01
-2.576983e+00 8.878868e-01 -2.576983e+00 8.878868e-01 -2.811508e+00 8.435828e-01 -2.811508e+00 8.435828e-01 -2.811508e+00 8.435828e-01 -2.811508e+00 8.435828e-01 -3.043498e+00 8.090535e-01
-2.561123e+00 8.912858e-01 -2.561123e+00 8.912858e-01 -2.796534e+00 8.461035e-01 -2.796534e+00 8.461035e-01 -2.796534e+00 8.461035e-01 -2.796534e+00 8.461035e-01 -3.029291e+00 8.109451e-01
-2.545241e+00 8.947450e-01 -2.545241e+00 8.947450e-01 -2.781549e+00 8.486650e-01 -2.781549e+00 8.486650e-01 -2.781549e+00 8.486650e-01 -2.781549e+00 8.486650e-01 -3.015079e+00 8.128642e-01
-2.529336e+00 8.982656e-01 -2.529336e+00 8.982656e-01 -2.766552e+00 8.512682e-01 -2.766552e+00 8.512682e-01 -2.766552e+00 8.512682e-01 -2.766552e+00 8.512682e-01 -3.000861e+00 8.148113e-01
-2.513407e+00 9.018488e-01 -2.513407e+00 9.018488e-01 -2.751545e+00 8.539138e-01 -2.751545e+00 8.539138e-01 -2.751545e+00 8.539138e-01 -2.751545e+00 8.539138e-01 -2.986637e+00 8.167871e-01
-2.497453e+00 9.054958e-01 -2.497453e+00 9.054958e-01 -2.736526e+00 8.566027e-01 -2.736526e+00 8.566027e-01 -2.736526e+00 8.566027e-01 -2.736526e+00 8.566027e-01 -2.972407e+00 8.187920e-01
-2.481472e+00 9.092080e-01 -2.481472e+00 9.092080e-01 -2.721495e+00 8.593358e-01 -2.721495e+00 8.593358e-01 -2.721495e+00 8.593358e-01 -2.721495e+00 8.593358e-01 -2.958170e+00 8.208265e-01
-2.465463e+00 9.129865e-01 -2.465463e+00 9.129865e-01 -2.706450e+00 8.621140e-01 -2.706450e+00 8.621140e-01 -2.706450e+00 8.621140e-01 -2.706450e+00 8.621140e-01 -2.943927e+00 8.228913e-01
-2.449425e+00 9.168326e-01 -2.449425e+00 9.168326e-01 -2.691393e+00 8.649380e-01 -2.691393e+00 8.649380e-01 -2.691393e+00 8.649380e-01 -2.691393e+00 8.649380e-01 -2.929678e+00 8.249868e-01
-2.433357e+00 9.207476e-01 -2.433357e+00 9.207476e-01 -2.676321e+00 8.678089e-01 -2.676321e+00 8.678089e-01 -2.676321e+00 8.678089e-01 -2.676321e+00 8.678089e-01 -2.915422e+00 8.271137e-01
-2.417256e+00 9.247328e-01 -2.417256e+00 9.247328e-01 -2.661235e+00 8.707276e-01 -2.661235e+00 8.707276e-01 -2.661235e+00 8.707276e-01 -2.661235e+00 8.707276e-01 -2.901158e+00 8.292726e-01
-2.401122e+00 9.287896e-01 -2.401122e+00 9.287896e-01 -2.646134e+00 8.736949e-01 -2.646134e+00 8.736949e-01 -2.646134e+00 8.736949e-01 -2.646134e+00 8.736949e-01 -2.886887e+00 8.314641e-01
-2.384952e+00 9.329192e-01 -2.384952e+00 9.329192e-01 -2.631017e+00 8.767119e-01 -2.631017e+00 8.767119e-01 -2.631017e+00 8.767119e-01 -2.631017e+00 8.767119e-01 -2.872609e+00 8.336887e-01
-2.368745e+00 9.371229e-01 -2.368745e+00 9.371229e-01 -2.615884e+00 8.797795e-01 -2.615884e+00 8.797795e-01 -2.615884e+00 8.797795e-01 -2.615884e+00 8.797795e-01 -2.858322e+00 8.359472e-01
-2.352499e+00 9.414021e-01 -2.352499e+00 9.414021e-01 -2.600733e+00 8.828986e-01 -2.600733e+00 8.828986e-01 -2.600733e+00 8.828986e-01 -2.600733e+00 8.828986e-01 -2.844028e+00 8.382401e-01
-2.336212e+00 9.457581e-01 -2.336212e+00 9.457581e-01 -2.585565e+00 8.860704e-01 -2.585565e+00 8.860704e-01 -2.585565e+00 8.860704e-01 -2.585565e+00 8.860704e-01 -2.829725e+00 8.405681e-01
-2.319882e+00 9.501922e-01 -2.319882e+00 9.501922e-01 -2.570377e+00 8.892958e-01 -2.570377e+00 8.892958e-01 -2.570377e+00 8.892958e-01 -2.570377e+00 8.892958e-01 -2.815413e+00 8.429318e-01
-2.303507e+00 9.547057e-01 -2.303507e+00 9.547057e-01 -2.555170e+00 8.925759e-01 -2.555170e+00 8.925759e-01 -2.555170e+00 8.925759e-01 -2.555170e+00 8.925759e-01 -2.801092e+00 8.453320e-01
-2.287085e+00 9.593000e-01 -2.287085e+00 9.593000e-01 -2.539942e+00 8.959117e-01 -2.539942e+00 8.959117e-01 -2.539942e+00 8.959117e-01 -2.539942e+00 8.959117e-01 -2.786762e+00 8.477694e-01
-2.270613e+00 9.639763e-01 -2.270613e+00 9.639763e-01 -2.524693e+00 8.993042e-01 -2.524693e+00 8.993042e-01 -2.524693e+00 8.993042e-01 -2.524693e+00 8.993042e-01 -2.772422e+00 8.502445e-01
-2.254089e+00 9.687360e-01 -2.254089e+00 9.687360e-01 -2.509421e+00 9.027545e-01 -2.509421e+00 9.027545e-01 -2.509421e+00 9.027545e-01 -2.509421e+00 9.027545e-01 -2.758071e+00 8.527583e-01
-2.237510e+00 9.735803e-01 -2.237510e+00 9.735803e-01 -2.494126e+00 9.062638e-01 -2.494126e+00 9.062638e-01 -2.494126e+00 9.062638e-01 -2.494126e+00 9.062638e-01 -2.743711e+00 8.553113e-01
-2.220875e+00 9.785104e-01 -2.220875e+00 9.785104e-01 -2.478806e+00 9.098331e-01 -2.478806e+00 9.098331e-01 -2.478806e+00 9.098331e-01 -2.478806e+00 9.098331e-01 -2.729339e+00 8.579043e-01
-2.204178e+00 9.835276e-01 -2.204178e+00 9.835276e-01 -2.463460e+00 9.134635e-01 -2.463460e+00 9.134635e-01 -2.463460e+00 9.134635e-01 -2.463460e+00 9.134635e-01 -2.714955e+00 8.605381e-01
-2.187419e+00 9.886330e-01 -2.187419e+00 9.886330e-01 -2.448088e+00 9.171562e-01 -2.448088e+00 9.171562e-01 -2.448088e+00 9.171562e-01 -2.448088e+00 9.171562e-01 -2.700560e+00 8.632135e-01
-2.170594e+00 9.938279e-01 -2.170594e+00 9.938279e-01 -2.432687e+00 9.209122e-01 -2.432687e+00 9.209122e-01 -2.432687e+00 9.209122e-01 -2.432687e+00 9.209122e-01 -2.686152e+00 8.659312e-01
-2.153699e+00 9.991133e-01 -2.153699e+00 9.991133e-01 -2.417256e+00 9.247328e-01 -2.417256e+00 9.247328e-01 -2.417256e+00 9.247328e-01 -2.417256e+00 9.247328e-01 -2.671731e+00 8.686921e-01
-2.136731e+00 1.004490e+00 -2.136731e+00 1.004490e+00 -2.401795e+00 9.286191e-01 -2.401795e+00 9.286191e-01 -2.401795e+00 9.286191e-01 -2.401795e+00 9.286191e-01 -2.657297e+00 8.714969e-01
-2.119687e+00 1.009960e+00 -2.119687e+00 1.009960e+00 -2.386301e+00 9.325722e-01 -2.386301e+00 9.325722e-01 -2.386301e+00 9.325722e-01 -2.386301e+00 9.325722e-01 -2.642849e+00 8.743465e-01
-2.102563e+00 1.015523e+00 -2.102563e+00 1.015523e+00 -2.370773e+00 9.365933e-01 -2.370773e+00 9.365933e-01 -2.370773e+00 9.365933e-01 -2.370773e+00 9.365933e-01 -2.628387e+00 8.772417e-01
-2.085354e+00 1.021181e+00 -2.085354e+00 1.021181e+00 -2.355209e+00 9.406836e-01 -2.355209e+00 9.406836e-01 -2.355209e+00 9.406836e-01 -2.355209e+00 9.406836e-01 -2.613909e+00 8.801834e-01
-2.068058e+00 1.026933e+00 -2.068058e+00 1.026933e+00 -2.339608e+00 9.448442e-01 -2.339608e+00 9.448442e-01 -2.339608e+00 9.448442e-01 -2.339608e+00 9.448442e-01 -2.599415e+00 8.831723e-01
-2.050670e+00 1.032782e+00 -2.050670e+00 1.032782e+00 -2.323969e+00 9.490762e-01 -2.323969e+00 9.490762e-01 -2.323969e+00 9.490762e-01 -2.323969e+00 9.490762e-01 -2.584905e+00 8.862095e-01
-2.033186e+00 1.038727e+00 -2.033186e+00 1.038727e+00 -2.308288e+00 9.533810e-01 -2.308288e+00 9.533810e-01 -2.308288e+00 9.533810e-01 -2.308288e+00 9.533810e-01 -2.570377e+00 8.892958e-01
-2.015600e+00 1.044770e+00 -2.015600e+00 1.044770e+00 -2.292564e+00 9.577595e-01 -2.292564e+00 9.577595e-01 -2.292564e+00 9.577595e-01 -2.292564e+00 9.577595e-01 -2.555832e+00 8.924321e-01
-1.997909e+00 1.050909e+00 -1.997909e+00 1.050909e+00 -2.276796e+00 9.622130e-01 -2.276796e+00 9.622130e-01 -2.276796e+00 9.622130e-01 -2.276796e+00 9.622130e-01 -2.541267e+00 8.956194e-01
-1.980108e+00 1.057146e+00 -1.980108e+00 1.057146e+00 -2.260981e+00 9.667426e-01 -2.260981e+00 9.667426e-01 -2.260981e+00 9.667426e-01 -2.260981e+00 9.667426e-01 -2.526683e+00 8.988584e-01
-1.962190e+00 1.063482e+00 -1.962190e+00 1.063482e+00 -2.245116e+00 9.713494e-01 -2.245116e+00 9.713494e-01 -2.245116e+00 9.713494e-01 -2.245116e+00 9.713494e-01 -2.512079e+00 9.021503e-01
-1.944152e+00 1.069914e+00 -1.944152e+00 1.069914e+00 -2.229200e+00 9.760345e-01 -2.229200e+00 9.760345e-01 -2.229200e+00 9.760345e-01 -2.229200e+00 9.760345e-01 -2.497453e+00 9.054958e-01
-1.925988e+00 1.076444e+00 -1.925988e+00 1.076444e+00 -2.213230e+00 9.807990e-01 -2.213230e+00 9.807990e-01 -2.213230e+00 9.807990e-01 -2.213230e+00 9.807990e-01 -2.482805e+00 9.088961e-01
-1.907692e+00 1.083072e+00 -1.907692e+00 1.083072e+00 -2.197203e+00 9.856441e-01 -2.197203e+00 9.856441e-01 -2.197203e+00 9.856441e-01 -2.197203e+00 9.856441e-01 -2.468134e+00 9.123520e-01
-1.889258e+00 1.089796e+00 -1.889258e+00 1.089796e+00 -2.181118e+00 9.905706e-01 -2.181118e+00 9.905706e-01 -2.181118e+00 9.905706e-01 -2.181118e+00 9.905706e-01 -2.453438e+00 9.158646e-01
-1.870681e+00 1.096615e+00 -1.870681e+00 1.096615e+00 -2.164970e+00 9.955796e-01 -2.164970e+00 9.955796e-01 -2.164970e+00 9.955796e-01 -2.164970e+00 9.955796e-01 -2.438717e+00 9.194348e-01
-1.851954e+00 1.103529e+00 -1.851954e+00 1.103529e+00 -2.148757e+00 1.000672e+00 -2.148757e+00 1.000672e+00 -2.148757e+00 1.000672e+00 -2.148757e+00 1.000672e+00 -2.423969e+00 9.230637e-01
-1.833071e+00 1.110536e+00 -1.833071e+00 1.110536e+00 -2.132477e+00 1.005849e+00 -2.132477e+00 1.005849e+00 -2.132477e+00 1.005849e+00 -2.132477e+00 1.005849e+00 -2.409193e+00 9.267522e-01
-1.814025e+00 1.117635e+00 -1.814025e+00 1.117635e+00 -2.116126e+00 1.011111e+00 -2.116126e+00 1.011111e+00 -2.116126e+00 1.011111e+00 -2.116126e+00 1.011111e+00 -2.394389e+00 9.305013e-01
-1.794810e+00 1.124824e+00 -1.794810e+00 1.124824e+00 -2.099700e+00 1.016459e+00 -2.099700e+00 1.016459e+00 -2.099700e+00 1.016459e+00 -2.099700e+00 1.016459e+00 -2.379554e+00 9.343121e-01
-1.775419e+00 1.132101e+00 -1.775419e+00 1.132101e+00 -2.083197e+00 1.021895e+00 -2.083197e+00 1.021895e+00 -2.083197e+00 1.021895e+00 -2.083197e+00 1.021895e+00 -2.364687e+00 9.381856e-01
-1.755845e+00 1.139463e+00 -1.755845e+00 1.139463e+00 -2.066613e+00 1.027417e+00 -2.066613e+00 1.027417e+00 -2.066613e+00 1.027417e+00 -2.066613e+00 1.027417e+00 -2.349787e+00 9.421227e-01
-1.736081e+00 1.146907e+00 -1.736081e+00 1.146907e+00 -2.049944e+00 1.033028e+00 -2.049944e+00 1.033028e+00 -2.049944e+00 1.033028e+00 -2.049944e+00 1.033028e+00 -2.334853e+00 9.461246e-01
-1.716120e+00 1.154431e+00 -1.716120e+00 1.154431e+00 -2.033186e+00 1.038727e+00 -2.033186e+00 1.038727e+00 -2.033186e+00 1.038727e+00 -2.033186e+00 1.038727e+00 -2.319882e+00 9.501922e-01
-1.695954e+00 1.162030e+00 -1.695954e+00 1.162030e+00 -2.016335e+00 1.044516e+00 -2.016335e+00 1.044516e+00 -2.016335e+00 1.044516e+00 -2.016335e+00 1.044516e+00 -2.304873e+00 9.543265e-01
-1.675576e+00 1.169701e+00 -1.675576e+00 1.169701e+00 -1.999388e+00 1.050394e+00 -1.999388e+00 1.050394e+00 -1.999388e+00 1.050394e+00 -1.999388e+00 1.050394e+00 -2.289825e+00 9.585286e-01
-1.654979e+00 1.177439e+00 -1.654979e+00 1.177439e+00 -1.982339e+00 1.056361e+00 -1.982339e+00 1.056361e+00 -1.982339e+00 1.056361e+00 -1.982339e+00 1.056361e+00 -2.274736e+00 9.627995e-01
-1.634154e+00 1.185239e+00 -1.634154e+00 1.185239e+00 -1.965185e+00 1.062419e+00 -1.965185e+00 1.062419e+00 -1.965185e+00 1.062419e+00 -1.965185e+00 1.062419e+00 -2.259603e+00 9.671401e-01
-1.613095e+00 1.193096e+00 -1.613095e+00 1.193096e+00 -1.947921e+00 1.068566e+00 -1.947921e+00 1.068566e+00 -1.947921e+00 1.068566e+00 -1.947921e+00 1.068566e+00 -2.244425e+00 9.715514e-01
-1.591794e+00 1.201005e+00 -1.591794e+00 1.201005e+00 -1.930541e+00 1.074803e+00 -1.930541e+00 1.074803e+00 -1.930541e+00 1.074803e+00 -1.930541e+00 1.074803e+00 -2.229200e+00 9.760345e-01
-1.570244e+00 1.208957e+00 -1.570244e+00 1.208957e+00 -1.913042e+00 1.081129e+00 -1.913042e+00 1.081129e+00 -1.913042e+00 1.081129e+00 -1.913042e+00 1.081129e+00 -2.213925e+00 9.805902e-01
-1.548437e+00 1.216948e+00 -1.548437e+00 1.216948e+00 -1.895419e+00 1.087544e+00 -1.895419e+00 1.087544e+00 -1.895419e+00 1.087544e+00 -1.895419e+00 1.087544e+00 -2.198599e+00 9.852195e-01
-1.526365e+00 1.224969e+00 -1.526365e+00 1.224969e+00 -1.877665e+00 1.094047e+00 -1.877665e+00 1.094047e+00 -1.877665e+00 1.094047e+00 -1.877665e+00 1.094047e+00 -2.183219e+00 9.899233e-01
-1.504022e+00 1.233013e+00 -1.504022e+00 1.233013e+00 -1.859776e+00 1.100637e+00 -1.859776e+00 1.100637e+00 -1.859776e+00 1.100637e+00 -1.859776e+00 1.100637e+00 -2.167783e+00 9.947025e-01
-1.481401e+00 1.241070e+00 -1.481401e+00 1.241070e+00 -1.841746e+00 1.107313e+00 -1.841746e+00 1.107313e+00 -1.841746e+00 1.107313e+00 -1.841746e+00 1.107313e+00 -2.152288e+00 9.995579e-01
-1.458495e+00 1.249132e+00 -1.458495e+00 1.249132e+00 -1.823569e+00 1.114075e+00 -1.823569e+00 1.114075e+00 -1.823569e+00 1.114075e+00 -1.823569e+00 1.114075e+00 -2.136731e+00 1.004490e+00
-1.435298e+00 1.257188e+00 -1.435298e+00 1.257188e+00 -1.805240e+00 1.120919e+00 -1.805240e+00 1.120919e+00 -1.805240e+00 1.120919e+00 -1.805240e+00 1.120919e+00 -2.121110e+00 1.009501e+00
-1.411803e+00 1.265229e+00 -1.411803e+00 1.265229e+00 -1.786753e+00 1.127846e+00 -1.786753e+00 1.127846e+00 -1.786753e+00 1.127846e+00 -1.786753e+00 1.127846e+00 -2.105422e+00 1.014589e+00
-1.388006e+00 1.273243e+00 -1.388006e+00 1.273243e+00 -1.768101e+00 1.134852e+00 -1.768101e+00 1.134852e+00 -1.768101e+00 1.134852e+00 -1.768101e+00 1.134852e+00 -2.089665e+00 1.019757e+00
-1.363900e+00 1.281219e+00 -1.363900e+00 1.281219e+00 -1.749279e+00 1.141936e+00 -1.749279e+00 1.141936e+00 -1.749279e+00 1.141936e+00 -1.749279e+00 1.141936e+00 -2.073834e+00 1.025005e+00
-1.339481e+00 1.289144e+00 -1.339481e+00 1.289144e+00 -1.730280e+00 1.149094e+00 -1.730280e+00 1.149094e+00 -1.730280e+00 1.149094e+00 -1.730280e+00 1.149094e+00 -2.057927e+00 1.030333e+00
-1.314746e+00 1.297006e+00 -1.314746e+00 1.297006e+00 -1.711098e+00 1.156324e+00 -1.711098e+00 1.156324e+00 -1.711098e+00 1.156324e+00 -1.711098e+00 1.156324e+00 -2.041940e+00 1.035743e+00
-1.289690e+00 1.304792e+00 -1.289690e+00 1.304792e+00 -1.691726e+00 1.163622e+00 -1.691726e+00 1.163622e+00 -1.691726e+00 1.163622e+00 -1.691726e+00 1.163622e+00 -2.025871e+00 1.041233e+00
-1.264311e+00 1.312487e+00 -1.264311e+00 1.312487e+00 -1.672159e+00 1.170986e+00 -1.672159e+00 1.170986e+00 -1.672159e+00 1.170986e+00 -1.672159e+00 1.170986e+00 -2.009715e+00 1.046805e+00
-1.238607e+00 1.320077e+00 -1.238607e+00 1.320077e+00 -1.652388e+00 1.178411e+00 -1.652388e+00 1.178411e+00 -1.652388e+00 1.178411e+00 -1.652388e+00 1.178411e+00 -1.993469e+00 1.052459e+00
-1.212577e+00 1.327547e+00 -1.212577e+00 1.327547e+00 -1.632408e+00 1.185892e+00 -1.632408e+00 1.185892e+00 -1.632408e+00 1.185892e+00 -1.632408e+00 1.185892e+00 -1.977130e+00 1.058196e+00
-1.186221e+00 1.334882e+00 -1.186221e+00 1.334882e+00 -1.612213e+00 1.193425e+00 -1.612213e+00 1.193425e+00 -1.612213e+00 1.193425e+00 -1.612213e+00 1.193425e+00 -1.960692e+00 1.064014e+00
-1.159540e+00 1.342066e+00 -1.159540e+00 1.342066e+00 -1.591794e+00 1.201005e+00 -1.591794e+00 1.201005e+00 -1.591794e+00 1.201005e+00 -1.591794e+00 1.201005e+00 -1.944152e+00 1.069914e+00
-1.132535e+00 1.349083e+00 -1.132535e+00 1.349083e+00 -1.571147e+00 1.208625e+00 -1.571147e+00 1.208625e+00 -1.571147e+00 1.208625e+00 -1.571147e+00 1.208625e+00 -1.927507e+00 1.075897e+00
-1.105209e+00 1.355916e+00 -1.105209e+00 1.355916e+00 -1.550264e+00 1.216281e+00 -1.550264e+00 1.216281e+00 -1.550264e+00 1.216281e+00 -1.550264e+00 1.216281e+00 -1.910751e+00 1.081961e+00
-1.077566e+00 1.362550e+00 -1.077566e+00 1.362550e+00 -1.529139e+00 1.223965e+00 -1.529139e+00 1.223965e+00 -1.529139e+00 1.223965e+00 -1.529139e+00 1.223965e+00 -1.893880e+00 1.088106e+00
-1.049612e+00 1.368967e+00 -1.049612e+00 1.368967e+00 -1.507765e+00 1.231671e+00 -1.507765e+00 1.231671e+00 -1.507765e+00 1.231671e+00 -1.507765e+00 1.231671e+00 -1.876890e+00 1.094331e+00
-1.021353e+00 1.375151e+00 -1.021353e+00 1.375151e+00 -1.486137e+00 1.239391e+00 -1.486137e+00 1.239391e+00 -1.486137e+00 1.239391e+00 -1.486137e+00 1.239391e+00 -1.859776e+00 1.100637e+00
-9.927972e-01 1.381086e+00 -9.927972e-01 1.381086e+00 -1.464249e+00 1.247116e+00 -1.464249e+00 1.247116e+00 -1.464249e+00 1.247116e+00 -1.464249e+00 1.247116e+00 -1.842532e+00 1.107021e+00
-9.639526e-01 1.386754e+00 -9.639526e-01 1.386754e+00 -1.442094e+00 1.254839e+00 -1.442094e+00 1.254839e+00 -1.442094e+00 1.254839e+00 -1.442094e+00 1.254839e+00 -1.825155e+00 1.113483e+00
-9.348300e-01 1.392139e+00 -9.348300e-01 1.392139e+00 -1.419668e+00 1.262551e+00 -1.419668e+00 1.262551e+00 -1.419668e+00 1.262551e+00 -1.419668e+00 1.262551e+00 -1.807639e+00 1.120022e+00
-9.054410e-01 1.397227e+00 -9.054410e-01 1.397227e+00 -1.396966e+00 1.270241e+00 -1.396966e+00 1.270241e+00 -1.396966e+00 1.270241e+00 -1.396966e+00 1.270241e+00 -1.789979e+00 1.126636e+00
-8.757983e-01 1.402001e+00 -8.757983e-01 1.402001e+00 -1.373982e+00 1.277901e+00 -1.373982e+00 1.277901e+00 -1.373982e+00 1.277901e+00 -1.373982e+00 1.277901e+00 -1.772170e+00 1.133322e+00
-8.459162e-01 1.406447e+00 -8.459162e-01 1.406447e+00 -1.350712e+00 1.285519e+00 -1.350712e+00 1.285519e+00 -1.350712e+00 1.285519e+00 -1.350712e+00 1.285519e+00 -1.754206e+00 1.140080e+00
-8.158099e-01 1.410550e+00 -8.158099e-01 1.410550e+00 -1.327153e+00 1.293084e+00 -1.327153e+00 1.293084e+00 -1.327153e+00 1.293084e+00 -1.327153e+00 1.293084e+00 -1.736081e+00 1.146907e+00
-7.854959e-01 1.414298e+00 -7.854959e-01 1.414298e+00 -1.303302e+00 1.300585e+00 -1.303302e+00 1.300585e+00 -1.303302e+00 1.300585e+00 -1.303302e+00 1.300585e+00 -1.717791e+00 1.153801e+00
-7.549920e-01 1.417678e+00 -7.549920e-01 1.417678e+00 -1.279155e+00 1.308010e+00 -1.279155e+00 1.308010e+00 -1.279155e+00 1.308010e+00 -1.279155e+00 1.308010e+00 -1.699330e+00 1.160759e+00
-7.243168e-01 1.420678e+00 -7.243527e-01 1.420972e+00 -1.254710e+00 1.315346e+00 -1.254710e+00 1.315346e+00 -1.254710e+00 1.315346e+00 -1.254710e+00 1.315346e+00 -1.680691e+00 1.167777e+00
-6.934900e-01 1.423290e+00 -6.935594e-01 1.424021e+00 -1.229967e+00 1.322581e+00 -1.229967e+00 1.322581e+00 -1.229967e+00 1.322581e+00 -1.229967e+00 1.322581e+00 -1.661869e+00 1.174852e+00
-6.625322e-01 1.425502e+00 -6.626112e-01 1.426667e+00 -1.204924e+00 1.329701e+00 -1.204924e+00 1.329701e+00 -1.204924e+00 1.329701e+00 -1.205482e+00 1.330925e+00 -1.642859e+00 1.181982e+00
-6.314646e-01 1.427309e+00 -6.315274e-01 1.428868e+00 -1.179581e+00 1.336692e+00 -1.179581e+00 1.336692e+00 -1.179581e+00 1.336692e+00 -1.180950e+00 1.339848e+00 -1.623655e+00 1.189161e+00
-6.003092e-01 1.428703e+00 -6.003191e-01 1.430349e+00 -1.153940e+00 1.343542e+00 -1.153940e+00 1.343542e+00 -1.153940e+00 1.343542e+00 -1.156014e+00 1.348581e+00 -1.604250e+00 1.196386e+00
-5.690886e-01 1.429680e+00 -5.690380e-01 1.431324e+00 -1.128003e+00 1.350235e+00 -1.128003e+00 1.350235e+00 -1.128310e+00 1.350988e+00 -1.130677e+00 1.357111e+00 -1.584639e+00 1.203651e+00
-5.378256e-01 1.430236e+00 -5.377146e-01 1.431878e+00 -1.101771e+00 1.356757e+00 -1.101771e+00 1.356757e+00 -1.102724e+00 1.359231e+00 -1.104946e+00 1.365422e+00 -1.564816e+00 1.210952e+00
-5.065433e-01 1.430369e+00 -5.063720e-01 1.432009e+00 -1.075249e+00 1.363093e+00 -1.075249e+00 1.363093e+00 -1.076703e+00 1.367108e+00 -1.078759e+00 1.373321e+00 -1.544777e+00 1.218283e+00
-4.752651e-01 1.430079e+00 -4.750336e-01 1.431716e+00 -1.048441e+00 1.369230e+00 -1.048441e+00 1.369230e+00 -1.050205e+00 1.374442e+00 -1.052108e+00 1.380720e+00 -1.524514e+00 1.225639e+00
-4.440141e-01 1.429366e+00 -4.437226e-01 1.431001e+00 -1.021353e+00 1.375151e+00 -1.021626e+00 1.375953e+00 -1.023364e+00 1.381544e+00 -1.025102e+00 1.387859e+00 -1.504022e+00 1.233013e+00
-4.128135e-01 1.428234e+00 -4.124622e-01 1.429866e+00 -9.939928e-01 1.380844e+00 -9.946072e-01 1.382785e+00 -9.961807e-01 1.388372e+00 -9.977516e-01 1.394727e+00 -1.483297e+00 1.240398e+00
-3.816860e-01 1.426685e+00 -3.812751e-01 1.428315e+00 -9.663671e-01 1.386292e+00 -9.672304e-01 1.389243e+00 -9.686662e-01 1.394917e+00 -9.700673e-01 1.401310e+00 -1.462333e+00 1.247788e+00
-3.506540e-01 1.424727e+00 -3.501838e-01 1.426354e+00 -9.384852e-01 1.391482e+00 -9.395642e-01 1.395494e+00 -9.408315e-01 1.401163e+00 -9.420602e-01 1.407592e+00 -1.441125e+00 1.255175e+00
-3.197391e-01 1.422365e+00 -3.192100e-01 1.423990e+00 -9.104114e-01 1.396595e+00 -9.115712e-01 1.401360e+00 -9.126891e-01 1.407096e+00 -9.137427e-01 1.413558e+00 -1.419668e+00 1.262551e+00
-2.889626e-01 1.419608e+00 -2.883748e-01 1.421230e+00 -8.822803e-01 1.402152e+00 -8.832996e-01 1.406948e+00 -8.842524e-01 1.412701e+00 -8.851284e-01 1.419195e+00 -1.397959e+00 1.269908e+00
-2.583446e-01 1.416465e+00 -2.576985e-01 1.418085e+00 -8.538602e-01 1.407317e+00 -8.547453e-01 1.412175e+00 -8.555362e-01 1.417965e+00 -8.562323e-01 1.424489e+00 -1.375992e+00 1.277236e+00
-2.279046e-01 1.412947e+00 -2.272005e-01 1.414565e+00 -8.251986e-01 1.412204e+00 -8.259315e-01 1.417060e+00 -8.265559e-01 1.422875e+00 -8.270699e-01 1.429425e+00 -1.353764e+00 1.284528e+00
-1.976608e-01 1.409066e+00 -1.968991e-01 1.410681e+00 -7.962708e-01 1.416638e+00 -7.968466e-01 1.421493e+00 -7.972872e-01 1.427284e+00 -7.975940e-01 1.433785e+00 -1.331272e+00 1.291773e+00
-1.676306e-01 1.404834e+00 -1.668116e-01 1.406448e+00 -7.670584e-01 1.420505e+00 -7.674828e-01 1.425373e+00 -7.677509e-01 1.431174e+00 -7.678693e-01 1.437683e+00 -1.308512e+00 1.298960e+00
-1.378301e-01 1.400265e+00 -1.369541e-01 1.401878e+00 -7.376525e-01 1.424000e+00 -7.379244e-01 1.428879e+00 -7.380190e-01 1.434688e+00 -7.379480e-01 1.441204e+00 -1.285624e+00 1.306326e+00
-1.082741e-01 1.395373e+00 -1.073415e-01 1.396985e+00 -7.080719e-01 1.427112e+00 -7.081903e-01 1.432000e+00 -7.081105e-01 1.437815e+00 -7.078500e-01 1.444340e+00 -1.263192e+00 1.314944e+00
-7.897643e-02 1.390174e+00 -7.798746e-02 1.391785e+00 -6.783362e-01 1.429833e+00 -6.783003e-01 1.434728e+00 -6.780494e-01 1.440585e+00 -6.776026e-01 1.447155e+00 -1.240408e+00 1.323551e+00
-4.994942e-02 1.384682e+00 -4.890437e-02 1.386294e+00 -6.484729e-01 1.432238e+00 -6.482829e-01 1.437148e+00 -6.478527e-01 1.442970e+00 -6.472103e-01 1.449492e+00 -1.217374e+00 1.332379e+00
-2.120419e-02 1.378915e+00 -2.010329e-02 1.380527e+00 -6.184786e-01 1.434020e+00 -6.181300e-01 1.438883e+00 -6.175214e-01 1.444661e+00 -6.166826e-01 1.451093e+00 -1.193964e+00 1.341053e+00
7.249468e-03 1.372887e+00 8.406020e-03 1.374502e+00 -5.883907e-01 1.435200e+00 -5.878865e-01 1.440036e+00 -5.871029e-01 1.445795e+00 -5.860752e-01 1.452207e+00 -1.170179e+00 1.349560e+00
3.540304e-02 1.366617e+00 3.661509e-02 1.368234e+00 -5.582500e-01 1.435983e+00 -5.575920e-01 1.440804e+00 -5.566340e-01 1.446544e+00 -5.554185e-01 1.452935e+00 -1.146022e+00 1.357885e+00
6.324928e-02 1.360120e+00 6.451674e-02 1.361740e+00 -5.280780e-01 1.436378e+00 -5.272667e-01 1.441183e+00 -5.261354e-01 1.446906e+00 -5.247331e-01 1.453275e+00 -1.121497e+00 1.366015e+00
9.078222e-02 1.353414e+00 9.210504e-02 1.355037e+00 -4.978951e-01 1.436383e+00 -4.969314e-01 1.441174e+00 -4.956277e-01 1.446878e+00 -4.940397e-01 1.453227e+00 -1.096609e+00 1.373937e+00
1.179971e-01 1.346514e+00 1.193753e-01 1.348142e+00 -4.677220e-01 1.436000e+00 -4.666067e-01 1.440775e+00 -4.651316e-01 1.446461e+00 -4.633591e-01 1.452789e+00 -1.071224e+00 1.381260e+00
1.448902e-01 1.339438e+00 1.463239e-01 1.341072e+00 -4.375791e-01 1.435229e+00 -4.363131e-01 1.439989e+00 -4.346677e-01 1.445656e+00 -4.327119e-01 1.451964e+00 -1.045485e+00 1.388295e+00
1.714593e-01 1.332202e+00 1.729485e-01 1.333842e+00 -4.074868e-01 1.434074e+00 -4.060712e-01 1.438818e+00 -4.042566e-01 1.444467e+00 -4.021186e-01 1.450754e+00 -1.019422e+00 1.395090e+00
1.977028e-01 1.324821e+00 1.992478e-01 1.326469e+00 -3.774652e-01 1.432536e+00 -3.759009e-01 1.437266e+00 -3.739183e-01 1.442896e+00 -3.715995e-01 1.449164e+00 -9.930444e-01 1.401633e+00
2.236203e-01 1.317312e+00 2.252214e-01 1.318968e+00 -3.475341e-01 1.430623e+00 -3.458221e-01 1.435337e+00 -3.436726e-01 1.440951e+00 -3.411742e-01 1.447199e+00 -9.663604e-01 1.407910e+00
2.492125e-01 1.309689e+00 2.508700e-01 1.311355e+00 -3.177125e-01 1.428339e+00 -3.158539e-01 1.433040e+00 -3.135388e-01 1.438636e+00 -3.108620e-01 1.444865e+00 -9.393804e-01 1.413908e+00
2.744807e-01 1.301968e+00 2.761950e-01 1.303645e+00 -2.880190e-01 1.425693e+00 -2.860149e-01 1.430380e+00 -2.835354e-01 1.435959e+00 -2.806816e-01 1.442170e+00 -9.121157e-01 1.419613e+00
2.994274e-01 1.294162e+00 3.011989e-01 1.295851e+00 -2.584716e-01 1.422693e+00 -2.563230e-01 1.427366e+00 -2.536803e-01 1.432930e+00 -2.506507e-01 1.439124e+00 -8.845785e-01 1.425014e+00
3.240554e-01 1.286286e+00 3.258848e-01 1.287988e+00 -2.290873e-01 1.419348e+00 -2.267954e-01 1.424009e+00 -2.239905e-01 1.429558e+00 -2.207863e-01 1.435735e+00 -8.567818e-01 1.430098e+00
3.483685e-01 1.278353e+00 3.502564e-01 1.280068e+00 -1.998825e-01 1.415669e+00 -1.974481e-01 1.420318e+00 -1.944823e-01 1.425853e+00 -1.911047e-01 1.432015e+00 -8.287396e-01 1.434852e+00
3.723712e-01 1.270374e+00 3.743181e-01 1.272105e+00 -1.708723e-01 1.411667e+00 -1.682966e-01 1.416305e+00 -1.651709e-01 1.421827e+00 -1.616210e-01 1.427976e+00 -8.003835e-01 1.439009e+00
3.960682e-01 1.262363e+00 3.980749e-01 1.264110e+00 -1.420712e-01 1.407354e+00 -1.393551e-01 1.411982e+00 -1.360705e-01 1.417493e+00 -1.323494e-01 1.423630e+00 -7.718112e-01 1.442769e+00
4.194650e-01 1.254330e+00 4.215323e-01 1.256095e+00 -1.134925e-01 1.402742e+00 -1.106369e-01 1.407362e+00 -1.071943e-01 1.412864e+00 -1.033029e-01 1.418989e+00 -7.430590e-01 1.446199e+00
4.425674e-01 1.246286e+00 4.446962e-01 1.248070e+00 -8.514845e-02 1.397846e+00 -8.215416e-02 1.402459e+00 -7.855448e-02 1.407952e+00 -7.449360e-02 1.414068e+00 -7.141506e-01 1.449316e+00
4.653817e-01 1.238243e+00 4.675729e-01 1.240045e+00 -5.705022e-02 1.392678e+00 -5.391797e-02 1.397286e+00 -5.016194e-02 1.402772e+00 -4.593236e-02 1.408881e+00 -6.851018e-01 1.452162e+00
4.879144e-01 1.230208e+00 4.901690e-01 1.232031e+00 -2.920790e-02 1.387253e+00 -2.593830e-02 1.391857e+00 -2.202656e-02 1.397338e+00 -1.762892e-02 1.403441e+00 -6.559004e-01 1.454485e+00
5.101724e-01 1.222191e+00 5.124913e-01 1.224035e+00 -1.630425e-03 1.381585e+00 1.775983e-03 1.386187e+00 5.842898e-03 1.391665e+00 1.040811e-02 1.397765e+00 -6.265710e-01 1.456174e+00
5.321627e-01 1.214200e+00 5.345471e-01 1.216068e+00 2.567434e-02 1.375690e+00 2.921715e-02 1.380291e+00 3.343884e-02 1.385769e+00 3.817124e-02 1.391867e+00 -5.971569e-01 1.457366e+00
5.538926e-01 1.206244e+00 5.563434e-01 1.208135e+00 5.269963e-02 1.369581e+00 5.637856e-02 1.374184e+00 6.075477e-02 1.379663e+00 6.565413e-02 1.385762e+00 -5.676902e-01 1.458195e+00
5.753693e-01 1.198329e+00 5.778878e-01 1.200244e+00 7.943979e-02 1.363274e+00 8.325468e-02 1.367881e+00 8.778528e-02 1.373363e+00 9.285151e-02 1.379465e+00 -5.381900e-01 1.458670e+00
5.966004e-01 1.190462e+00 5.991878e-01 1.192403e+00 1.058902e-01 1.356783e+00 1.098410e-01 1.361396e+00 1.145260e-01 1.366883e+00 1.197592e-01 1.372991e+00 -5.086744e-01 1.458789e+00
6.175935e-01 1.182649e+00 6.202508e-01 1.184617e+00 1.320472e-01 1.350123e+00 1.361341e-01 1.354745e+00 1.409737e-01 1.360240e+00 1.463740e-01 1.366356e+00 -4.791617e-01 1.458553e+00
6.383560e-01 1.174896e+00 6.410846e-01 1.176891e+00 1.579082e-01 1.343310e+00 1.621314e-01 1.347942e+00 1.671259e-01 1.353447e+00 1.726938e-01 1.359573e+00 -4.496699e-01 1.457961e+00
6.588955e-01 1.167208e+00 6.616966e-01 1.169231e+00 1.834716e-01 1.336356e+00 1.878315e-01 1.341001e+00 1.929814e-01 1.346520e+00 1.987173e-01 1.352658e+00 -4.202172e-01 1.457016e+00
6.792195e-01 1.159590e+00 6.820945e-01 1.161642e+00 2.087364e-01 1.329277e+00 2.132337e-01 1.333937e+00 2.185396e-01 1.339471e+00 2.244442e-01 1.345625e+00 -3.908214e-01 1.455720e+00
6.993355e-01 1.152046e+00 7.022856e-01 1.154127e+00 2.337029e-01 1.322086e+00 2.383382e-01 1.326764e+00 2.438008e-01 1.332315e+00 2.498750e-01 1.338487e+00 -3.615002e-01 1.454078e+00
7.192509e-01 1.144579e+00 7.222774e-01 1.146691e+00 2.583718e-01 1.314796e+00 2.631459e-01 1.319494e+00 2.687663e-01 1.325066e+00 2.750111e-01 1.331259e+00 -3.322706e-01 1.452095e+00
7.389730e-01 1.137193e+00 7.420773e-01 1.139336e+00 2.827448e-01 1.307421e+00 2.876587e-01 1.312141e+00 2.934379e-01 1.317736e+00 2.998544e-01 1.323952e+00 -3.031495e-01 1.449777e+00
7.585089e-01 1.129892e+00 7.616923e-01 1.132067e+00 3.068240e-01 1.299972e+00 3.118790e-01 1.304718e+00 3.178182e-01 1.310339e+00 3.244077e-01 1.316580e+00 -2.741529e-01 1.447131e+00
7.778657e-01 1.122677e+00 7.811295e-01 1.124885e+00 3.306124e-01 1.292463e+00 3.358097e-01 1.297236e+00 3.419103e-01 1.302885e+00 3.486743e-01 1.309154e+00 -2.452963e-01 1.444164e+00
7.970503e-01 1.115552e+00 8.003959e-01 1.117792e+00 3.541136e-01 1.284904e+00 3.594546e-01 1.289707e+00 3.657181e-01 1.295387e+00 3.726580e-01 1.301687e+00 -2.165945e-01 1.440887e+00
8.160695e-01 1.108517e+00 8.194982e-01 1.110791e+00 3.773314e-01 1.277307e+00 3.828177e-01 1.282143e+00 3.892458e-01 1.287855e+00 3.963634e-01 1.294188e+00 -1.880616e-01 1.437308e+00
8.349298e-01 1.101576e+00 8.384431e-01 1.103883e+00 4.002704e-01 1.269683e+00 4.059037e-01 1.274553e+00 4.124980e-01 1.280301e+00 4.197951e-01 1.286670e+00 -1.597107e-01 1.433438e+00
8.536377e-01 1.094728e+00 8.572368e-01 1.097070e+00 4.229355e-01 1.262040e+00 4.287175e-01 1.266948e+00 4.354800e-01 1.272734e+00 4.429586e-01 1.279141e+00 -1.315542e-01 1.429288e+00
8.721995e-01 1.087976e+00 8.758858e-01 1.090353e+00 4.453319e-01 1.254390e+00 4.512645e-01 1.259337e+00 4.581973e-01 1.265163e+00 4.658592e-01 1.271610e+00 -1.036036e-01 1.424869e+00
8.906212e-01 1.081321e+00 8.943960e-01 1.083733e+00 4.674651e-01 1.246740e+00 4.735505e-01 1.251729e+00 4.806555e-01 1.257598e+00 4.885031e-01 1.264088e+00 -7.586933e-02 1.420193e+00
9.089086e-01 1.074762e+00 9.127733e-01 1.077210e+00 4.893412e-01 1.239100e+00 4.955814e-01 1.244133e+00 5.028609e-01 1.250047e+00 5.108963e-01 1.256582e+00 -4.836104e-02 1.415273e+00
9.270676e-01 1.068301e+00 9.310235e-01 1.070785e+00 5.109661e-01 1.231477e+00 5.173633e-01 1.236557e+00 5.248196e-01 1.242517e+00 5.330452e-01 1.249099e+00 -2.108733e-02 1.410122e+00
9.451036e-01 1.061937e+00 9.491520e-01 1.064458e+00 5.323461e-01 1.223879e+00 5.389027e-01 1.229007e+00 5.465382e-01 1.235017e+00 5.549562e-01 1.241648e+00 5.944140e-03 1.404752e+00
9.630220e-01 1.055672e+00 9.671642e-01 1.058230e+00 5.534878e-01 1.216313e+00 5.602060e-01 1.221491e+00 5.680231e-01 1.227552e+00 5.766362e-01 1.234235e+00 3.272666e-02 1.399176e+00
9.808279e-01 1.049505e+00 9.850652e-01 1.052099e+00 5.743975e-01 1.208784e+00 5.812799e-01 1.214016e+00 5.892812e-01 1.220130e+00 5.980917e-01 1.226865e+00 5.925446e-02 1.393409e+00
9.985264e-01 1.043435e+00 1.002860e+00 1.046067e+00 5.950820e-01 1.201300e+00 6.021312e-01 1.206586e+00 6.103191e-01 1.212756e+00 6.193298e-01 1.219546e+00 8.552274e-02 1.387462e+00
1.016122e+00 1.037462e+00 1.020553e+00 1.040132e+00 6.155480e-01 1.193866e+00 6.227664e-01 1.199208e+00 6.311437e-01 1.205435e+00 6.403571e-01 1.212281e+00 1.115275e-01 1.381351e+00
1.033620e+00 1.031587e+00 1.038150e+00 1.034294e+00 6.358022e-01 1.186487e+00 6.431925e-01 1.191887e+00 6.517618e-01 1.198172e+00 6.611806e-01 1.205077e+00 1.372659e-01 1.375086e+00
1.051024e+00 1.025808e+00 1.055654e+00 1.028552e+00 6.558513e-01 1.179167e+00 6.634162e-01 1.184627e+00 6.721801e-01 1.190972e+00 6.818070e-01 1.197937e+00 1.627355e-01 1.368683e+00
1.068338e+00 1.020124e+00 1.073069e+00 1.022907e+00 6.757020e-01 1.171911e+00 6.834442e-01 1.177432e+00 6.924056e-01 1.183840e+00 7.022433e-01 1.190866e+00 1.879350e-01 1.362153e+00
1.085567e+00 1.014536e+00 1.090401e+00 1.017356e+00 6.953610e-01 1.164722e+00 7.032832e-01 1.170307e+00 7.124449e-01 1.176777e+00 7.224962e-01 1.183867e+00 2.128639e-01 1.355509e+00
1.102715e+00 1.009041e+00 1.107652e+00 1.011900e+00 7.148348e-01 1.157605e+00 7.229398e-01 1.163254e+00 7.323045e-01 1.169789e+00 7.425722e-01 1.176943e+00 2.375222e-01 1.348764e+00
1.119785e+00 1.003640e+00 1.124827e+00 1.006536e+00 7.341301e-01 1.150562e+00 7.424207e-01 1.156277e+00 7.519912e-01 1.162878e+00 7.624779e-01 1.170097e+00 2.619107e-01 1.341929e+00
1.136782e+00 9.983310e-01 1.141929e+00 1.001265e+00 7.532531e-01 1.143596e+00 7.617321e-01 1.149378e+00 7.715113e-01 1.156047e+00 7.822199e-01 1.163332e+00 2.860310e-01 1.335017e+00
1.153707e+00 9.931129e-01 1.158962e+00 9.960854e-01 7.722103e-01 1.136709e+00 7.808805e-01 1.142560e+00 7.908711e-01 1.149298e+00 8.018043e-01 1.156651e+00 3.098850e-01 1.328038e+00
1.170565e+00 9.879849e-01 1.175928e+00 9.909955e-01 7.910078e-01 1.129904e+00 7.998720e-01 1.135825e+00 8.100768e-01 1.142632e+00 8.212375e-01 1.150054e+00 3.334753e-01 1.321003e+00
1.187359e+00 9.829458e-01 1.192831e+00 9.859944e-01 8.096518e-01 1.123183e+00 8.187127e-01 1.129174e+00 8.291346e-01 1.136052e+00 8.405255e-01 1.143544e+00 3.568052e-01 1.313923e+00
1.204092e+00 9.779943e-01 1.209674e+00 9.810810e-01 8.281480e-01 1.116548e+00 8.374086e-01 1.122610e+00 8.480504e-01 1.129560e+00 8.596741e-01 1.137122e+00 3.798781e-01 1.306809e+00
1.220767e+00 9.731293e-01 1.226460e+00 9.762539e-01 8.465025e-01 1.109999e+00 8.559654e-01 1.116134e+00 8.668298e-01 1.123156e+00 8.786891e-01 1.130789e+00 4.026980e-01 1.299668e+00
1.237386e+00 9.683495e-01 1.243191e+00 9.715121e-01 8.647207e-01 1.103538e+00 8.743887e-01 1.109746e+00 8.854785e-01 1.116842e+00 8.975761e-01 1.124547e+00 4.252693e-01 1.292511e+00
1.253953e+00 9.636537e-01 1.259871e+00 9.668540e-01 8.828082e-01 1.097165e+00 8.926841e-01 1.103448e+00 9.040020e-01 1.110618e+00 9.163406e-01 1.118395e+00 4.475967e-01 1.285346e+00
1.270469e+00 9.590405e-01 1.276501e+00 9.622786e-01 9.007703e-01 1.090883e+00 9.108568e-01 1.097240e+00 9.224056e-01 1.104485e+00 9.349877e-01 1.112335e+00 4.696851e-01 1.278182e+00
1.286937e+00 9.545087e-01 1.293084e+00 9.577844e-01 9.186122e-01 1.084690e+00 9.289121e-01 1.091123e+00 9.406943e-01 1.098443e+00 9.535227e-01 1.106367e+00 4.915397e-01 1.271026e+00
1.303359e+00 9.500570e-01 1.309622e+00 9.533701e-01 9.363390e-01 1.078588e+00 9.468549e-01 1.085097e+00 9.588732e-01 1.092493e+00 9.719503e-01 1.100491e+00 5.131661e-01 1.263885e+00
1.319738e+00 9.456839e-01 1.326117e+00 9.490344e-01 9.539554e-01 1.072576e+00 9.646900e-01 1.079163e+00 9.769471e-01 1.086634e+00 9.902754e-01 1.094707e+00 5.345697e-01 1.256767e+00
1.336076e+00 9.413882e-01 1.342572e+00 9.447759e-01 9.714663e-01 1.066656e+00 9.824221e-01 1.073319e+00 9.949205e-01 1.080867e+00 1.008503e+00 1.089014e+00 5.557564e-01 1.249677e+00
1.352374e+00 9.371686e-01 1.358989e+00 9.405934e-01 9.888761e-01 1.060826e+00 1.000056e+00 1.067566e+00 1.012798e+00 1.075191e+00 1.026636e+00 1.083414e+00 5.767319e-01 1.242622e+00
1.368634e+00 9.330237e-01 1.375368e+00 9.364854e-01 1.006189e+00 1.055086e+00 1.017595e+00 1.061905e+00 1.030584e+00 1.069607e+00 1.044681e+00 1.077904e+00 5.975023e-01 1.235606e+00
1.384859e+00 9.289523e-01 1.391713e+00 9.324506e-01 1.023410e+00 1.049437e+00 1.035045e+00 1.056333e+00 1.048282e+00 1.064113e+00 1.062640e+00 1.072486e+00 6.180736e-01 1.228637e+00
1.401049e+00 9.249529e-01 1.408024e+00 9.284877e-01 1.040542e+00 1.043877e+00 1.052408e+00 1.050852e+00 1.065897e+00 1.058709e+00 1.080518e+00 1.067157e+00 6.384517e-01 1.221717e+00
1.417207e+00 9.210242e-01 1.424304e+00 9.245954e-01 1.057590e+00 1.038406e+00 1.069690e+00 1.045460e+00 1.083432e+00 1.053395e+00 1.098319e+00 1.061919e+00 6.586427e-01 1.214851e+00
1.433334e+00 9.171650e-01 1.440553e+00 9.207724e-01 1.074557e+00 1.033024e+00 1.086893e+00 1.040157e+00 1.100891e+00 1.048169e+00 1.116046e+00 1.056769e+00 6.786527e-01 1.208044e+00
1.449431e+00 9.133740e-01 1.456774e+00 9.170173e-01 1.091447e+00 1.027730e+00 1.104022e+00 1.034941e+00 1.118278e+00 1.043031e+00 1.133703e+00 1.051706e+00 6.984876e-01 1.201299e+00
1.465501e+00 9.096498e-01 1.472967e+00 9.133289e-01 1.108264e+00 1.022523e+00 1.121079e+00 1.029813e+00 1.135596e+00 1.037981e+00 1.151292e+00 1.046731e+00 7.181533e-01 1.194619e+00
1.481543e+00 9.059913e-01 1.489134e+00 9.097059e-01 1.125010e+00 1.017402e+00 1.138069e+00 1.024771e+00 1.152848e+00 1.033017e+00 1.168818e+00 1.041842e+00 7.376558e-01 1.188007e+00
1.497560e+00 9.023971e-01 1.505276e+00 9.061470e-01 1.141690e+00 1.012367e+00 1.154993e+00 1.019815e+00 1.170037e+00 1.028138e+00 1.186284e+00 1.037038e+00 7.570009e-01 1.181466e+00
1.513552e+00 8.988659e-01 1.521395e+00 9.026510e-01 1.158305e+00 1.007416e+00 1.171856e+00 1.014942e+00 1.187166e+00 1.023343e+00 1.203692e+00 1.032319e+00 7.761942e-01 1.174999e+00
1.529522e+00 8.953967e-01 1.537491e+00 8.992167e-01 1.174859e+00 1.002548e+00 1.188660e+00 1.010154e+00 1.204239e+00 1.018631e+00 1.221045e+00 1.027682e+00 7.952414e-01 1.168607e+00
1.545469e+00 8.919881e-01 1.553565e+00 8.958428e-01 1.191356e+00 9.977629e-01 1.205407e+00 1.005447e+00 1.221258e+00 1.014002e+00 1.238345e+00 1.023127e+00 8.141480e-01 1.162292e+00
1.561395e+00 8.886390e-01 1.569619e+00 8.925281e-01 1.207796e+00 9.930591e-01 1.222102e+00 1.000822e+00 1.238225e+00 1.009453e+00 1.255596e+00 1.018652e+00 8.329194e-01 1.156056e+00
1.577301e+00 8.853482e-01 1.585653e+00 8.892715e-01 1.224184e+00 9.884355e-01 1.238745e+00 9.962762e-01 1.255143e+00 1.004984e+00 1.272800e+00 1.014258e+00 8.515608e-01 1.149900e+00
1.593187e+00 8.821145e-01 1.601669e+00 8.860717e-01 1.240521e+00 9.838912e-01 1.255340e+00 9.918097e-01 1.272014e+00 1.000594e+00 1.289959e+00 1.009941e+00 8.700775e-01 1.143825e+00
1.609055e+00 8.789369e-01 1.617667e+00 8.829278e-01 1.256811e+00 9.794248e-01 1.271888e+00 9.874210e-01 1.288841e+00 9.962816e-01 1.307076e+00 1.005702e+00 8.884743e-01 1.137833e+00
1.624906e+00 8.758141e-01 1.633648e+00 8.798385e-01 1.273054e+00 9.750352e-01 1.288393e+00 9.831089e-01 1.305626e+00 9.920451e-01 1.324152e+00 1.001538e+00 9.067562e-01 1.131924e+00
1.640739e+00 8.727450e-01 1.649612e+00 8.768027e-01 1.289254e+00 9.707214e-01 1.304856e+00 9.788721e-01 1.322371e+00 9.878837e-01 1.341189e+00 9.974491e-01 9.249279e-01 1.126099e+00
1.656557e+00 8.697287e-01 1.665561e+00 8.738193e-01 1.305412e+00 9.664820e-01 1.321279e+00 9.747095e-01 1.339078e+00 9.837960e-01 1.358190e+00 9.934336e-01 9.429940e-01 1.120358e+00
1.672359e+00 8.667640e-01 1.681496e+00 8.708874e-01 1.321531e+00 9.623159e-01 1.337664e+00 9.706199e-01 1.355748e+00 9.797810e-01 1.375156e+00 9.894902e-01 9.609590e-01 1.114701e+00
1.688147e+00 8.638498e-01 1.697416e+00 8.680057e-01 1.337611e+00 9.582220e-01 1.354013e+00 9.666020e-01 1.372384e+00 9.758372e-01 1.392090e+00 9.856177e-01 9.788271e-01 1.109129e+00
1.703920e+00 8.609852e-01 1.713323e+00 8.651734e-01 1.353656e+00 9.541990e-01 1.370328e+00 9.626546e-01 1.388987e+00 9.719636e-01 1.408992e+00 9.818148e-01 9.966025e-01 1.103641e+00
1.719680e+00 8.581692e-01 1.729217e+00 8.623894e-01 1.369666e+00 9.502457e-01 1.386610e+00 9.587766e-01 1.405559e+00 9.681589e-01 1.425864e+00 9.780804e-01 1.014289e+00 1.098237e+00
1.735428e+00 8.554008e-01 1.745098e+00 8.596528e-01 1.385644e+00 9.463609e-01 1.402860e+00 9.549667e-01 1.422102e+00 9.644218e-01 1.442708e+00 9.744131e-01 1.031891e+00 1.092918e+00
1.751162e+00 8.526789e-01 1.760968e+00 8.569624e-01 1.401591e+00 9.425434e-01 1.419082e+00 9.512236e-01 1.438616e+00 9.607511e-01 1.459526e+00 9.708118e-01 1.049412e+00 1.087682e+00
1.766885e+00 8.500027e-01 1.776826e+00 8.543175e-01 1.417508e+00 9.387921e-01 1.435275e+00 9.475463e-01 1.455104e+00 9.571457e-01 1.476318e+00 9.672752e-01 1.066856e+00 1.082530e+00
1.782597e+00 8.473712e-01 1.792674e+00 8.517171e-01 1.433397e+00 9.351057e-01 1.451441e+00 9.439335e-01 1.471566e+00 9.536043e-01 1.493087e+00 9.638022e-01 1.084226e+00 1.077461e+00
1.798298e+00 8.447836e-01 1.808511e+00 8.491602e-01 1.449258e+00 9.314832e-01 1.467582e+00 9.403840e-01 1.488005e+00 9.501257e-01 1.509832e+00 9.603914e-01 1.101525e+00 1.072474e+00
1.813988e+00 8.422388e-01 1.824338e+00 8.466460e-01 1.465095e+00 9.279232e-01 1.483699e+00 9.368966e-01 1.504420e+00 9.467088e-01 1.526556e+00 9.570418e-01 1.118756e+00 1.067568e+00
1.829669e+00 8.397361e-01 1.840156e+00 8.441737e-01 1.480906e+00 9.244248e-01 1.499793e+00 9.334703e-01 1.520814e+00 9.433523e-01 1.543259e+00 9.537521e-01 1.135924e+00 1.062744e+00
1.845340e+00 8.372746e-01 1.855964e+00 8.417422e-01 1.496695e+00 9.209866e-01 1.515864e+00 9.301038e-01 1.537187e+00 9.400552e-01 1.559943e+00 9.505212e-01 1.153030e+00 1.057999e+00
1.861001e+00 8.348535e-01 1.871764e+00 8.393509e-01 1.512461e+00 9.176077e-01 1.531915e+00 9.267960e-01 1.553540e+00 9.368162e-01 1.576609e+00 9.473479e-01 1.170078e+00 1.053334e+00
1.876654e+00 8.324719e-01 1.887555e+00 8.369989e-01 1.528206e+00 9.142869e-01 1.547946e+00 9.235458e-01 1.569875e+00 9.336343e-01 1.593257e+00 9.442312e-01 1.187070e+00 1.048747e+00
1.892298e+00 8.301290e-01 1.903338e+00 8.346854e-01 1.543931e+00 9.110230e-01 1.563959e+00 9.203520e-01 1.586192e+00 9.305084e-01 1.609888e+00 9.411698e-01 1.204009e+00 1.044238e+00
1.907933e+00 8.278241e-01 1.919114e+00 8.324096e-01 1.559637e+00 9.078151e-01 1.579953e+00 9.172137e-01 1.602492e+00 9.274373e-01 1.626504e+00 9.381628e-01 1.220897e+00 1.039805e+00
1.923561e+00 8.255564e-01 1.934882e+00 8.301707e-01 1.575325e+00 9.046619e-01 1.595930e+00 9.141296e-01 1.618777e+00 9.244200e-01 1.643105e+00 9.352089e-01 1.237737e+00 1.035448e+00
1.939181e+00 8.233251e-01 1.950642e+00 8.279681e-01 1.590995e+00 9.015626e-01 1.611891e+00 9.110988e-01 1.635046e+00 9.214553e-01 1.659692e+00 9.323073e-01 1.254531e+00 1.031165e+00
1.954794e+00 8.211295e-01 1.966396e+00 8.258009e-01 1.606648e+00 8.985160e-01 1.627836e+00 9.081203e-01 1.651301e+00 9.185424e-01 1.676265e+00 9.294567e-01 1.271282e+00 1.026956e+00
1.970399e+00 8.189689e-01 1.982142e+00 8.236685e-01 1.622285e+00 8.955211e-01 1.643766e+00 9.051929e-01 1.667542e+00 9.156800e-01 1.692826e+00 9.266562e-01 1.287991e+00 1.022819e+00
1.985998e+00 8.168426e-01 1.997883e+00 8.215701e-01 1.637908e+00 8.925769e-01 1.659683e+00 9.023156e-01 1.683770e+00 9.128673e-01 1.709375e+00 9.239048e-01 1.304660e+00 1.018753e+00
2.001590e+00 8.147499e-01 2.013617e+00 8.195051e-01 1.653516e+00 8.896824e-01 1.675586e+00 8.994876e-01 1.699986e+00 9.101033e-01 1.725912e+00 9.212014e-01 1.321292e+00 1.014758e+00
2.017175e+00 8.126900e-01 2.029345e+00 8.174727e-01 1.669110e+00 8.868366e-01 1.691477e+00 8.967077e-01 1.716190e+00 9.073868e-01 1.742439e+00 9.185452e-01 1.337888e+00 1.010832e+00
2.032754e+00 8.106625e-01 2.045067e+00 8.154724e-01 1.684690e+00 8.840386e-01 1.707355e+00 8.939751e-01 1.732384e+00 9.047171e-01 1.758955e+00 9.159351e-01 1.354450e+00 1.006974e+00
2.048328e+00 8.086666e-01 2.060784e+00 8.135035e-01 1.700259e+00 8.812875e-01 1.723222e+00 8.912888e-01 1.748566e+00 9.020931e-01 1.775462e+00 9.133702e-01 1.370979e+00 1.003183e+00
2.063895e+00 8.067016e-01 2.076495e+00 8.115654e-01 1.715815e+00 8.785823e-01 1.739078e+00 8.886479e-01 1.764739e+00 8.995140e-01 1.791960e+00 9.108496e-01 1.387478e+00 9.994582e-01
2.079457e+00 8.047671e-01 2.092201e+00 8.096574e-01 1.731360e+00 8.759221e-01 1.754923e+00 8.860515e-01 1.780901e+00 8.969788e-01 1.808449e+00 9.083723e-01 1.403947e+00 9.957980e-01
2.095013e+00 8.028623e-01 2.107901e+00 8.077790e-01 1.746894e+00 8.733060e-01 1.770758e+00 8.834986e-01 1.797055e+00 8.944866e-01 1.824930e+00 9.059376e-01 1.420389e+00 9.922015e-01
2.110563e+00 8.009867e-01 2.123597e+00 8.059295e-01 1.762417e+00 8.707331e-01 1.786584e+00 8.809885e-01 1.813201e+00 8.920366e-01 1.841403e+00 9.035445e-01 1.436804e+00 9.886676e-01
2.126109e+00 7.991397e-01 2.139288e+00 8.041085e-01 1.777930e+00 8.682026e-01 1.802401e+00 8.785202e-01 1.829338e+00 8.896279e-01 1.857869e+00 9.011921e-01 1.453195e+00 9.851952e-01
2.141649e+00 7.973208e-01 2.154974e+00 8.023153e-01 1.793434e+00 8.657137e-01 1.818209e+00 8.760929e-01 1.845467e+00 8.872597e-01 1.874328e+00 8.988797e-01 1.469561e+00 9.817832e-01
2.157185e+00 7.955293e-01 2.170655e+00 8.005494e-01 1.808929e+00 8.632655e-01 1.834009e+00 8.737059e-01 1.861589e+00 8.849312e-01 1.890780e+00 8.966065e-01 1.485905e+00 9.784306e-01
2.172715e+00 7.937649e-01 2.186332e+00 7.988102e-01 1.824415e+00 8.608573e-01 1.849801e+00 8.713582e-01 1.877704e+00 8.826415e-01 1.907226e+00 8.943715e-01 1.502227e+00 9.751362e-01
2.188241e+00 7.920269e-01 2.202005e+00 7.970973e-01 1.839892e+00 8.584881e-01 1.865585e+00 8.690491e-01 1.893812e+00 8.803899e-01 1.923666e+00 8.921741e-01 1.518529e+00 9.718990e-01
2.203763e+00 7.903148e-01 2.217674e+00 7.954101e-01 1.855361e+00 8.561573e-01 1.881363e+00 8.667779e-01 1.909914e+00 8.781756e-01 1.940100e+00 8.900135e-01 1.534811e+00 9.687179e-01
2.219280e+00 7.886282e-01 2.233338e+00 7.937481e-01 1.870823e+00 8.538641e-01 1.897133e+00 8.645437e-01 1.926010e+00 8.759978e-01 1.956529e+00 8.878890e-01 1.551075e+00 9.655920e-01
2.234792e+00 7.869664e-01 2.248999e+00 7.921108e-01 1.886277e+00 8.516077e-01 1.912897e+00 8.623459e-01 1.942100e+00 8.738559e-01 1.972954e+00 8.857997e-01 1.567322e+00 9.625201e-01
2.250301e+00 7.853292e-01 2.264655e+00 7.904979e-01 1.901725e+00 8.493875e-01 1.928655e+00 8.601836e-01 1.958185e+00 8.717490e-01 1.989373e+00 8.837450e-01 1.583552e+00 9.595013e-01
2.265805e+00 7.837159e-01 2.280308e+00 7.889087e-01 1.917165e+00 8.472027e-01 1.944407e+00 8.580563e-01 1.974264e+00 8.696766e-01 2.005788e+00 8.817241e-01 1.599767e+00 9.565345e-01
2.281305e+00 7.821262e-01 2.295957e+00 7.873428e-01 1.932599e+00 8.450525e-01 1.960153e+00 8.559632e-01 1.990339e+00 8.676378e-01 2.022199e+00 8.797365e-01 1.615966e+00 9.536188e-01
2.296801e+00 7.805596e-01 2.311603e+00 7.857998e-01 1.948026e+00 8.429364e-01 1.975893e+00 8.539036e-01 2.006409e+00 8.656320e-01 2.038605e+00 8.777814e-01 1.632152e+00 9.507532e-01
2.312293e+00 7.790156e-01 2.327245e+00 7.842793e-01 1.963448e+00 8.408537e-01 1.991628e+00 8.518769e-01 2.022474e+00 8.636587e-01 2.055008e+00 8.758581e-01 1.648324e+00 9.479367e-01
2.327782e+00 7.774938e-01 2.342883e+00 7.827808e-01 1.978864e+00 8.388037e-01 2.007359e+00 8.498823e-01 2.038535e+00 8.617170e-01 2.071408e+00 8.739661e-01 1.664483e+00 9.451684e-01
2.343266e+00 7.759939e-01 2.358518e+00 7.813040e-01 1.994274e+00 8.367857e-01 2.023084e+00 8.479194e-01 2.054592e+00 8.598064e-01 2.087803e+00 8.721047e-01 1.680630e+00 9.424473e-01
2.358747e+00 7.745153e-01 2.374150e+00 7.798483e-01 2.009679e+00 8.347991e-01 2.038805e+00 8.459873e-01 2.070645e+00 8.579262e-01 2.104196e+00 8.702732e-01 1.696766e+00 9.397726e-01
2.374224e+00 7.730577e-01 2.389778e+00 7.784134e-01 2.025079e+00 8.328434e-01 2.054522e+00 8.440856e-01 2.086695e+00 8.560759e-01 2.120586e+00 8.684711e-01 1.712892e+00 9.371433e-01
2.389698e+00 7.716208e-01 2.405403e+00 7.769990e-01 2.040474e+00 8.309179e-01 2.070234e+00 8.422137e-01 2.102740e+00 8.542548e-01 2.136972e+00 8.666978e-01 1.729007e+00 9.345586e-01
2.405168e+00 7.702040e-01 2.421025e+00 7.756046e-01 2.055863e+00 8.290220e-01 2.085942e+00 8.403709e-01 2.118783e+00 8.524625e-01 2.153356e+00 8.649527e-01 1.745112e+00 9.320175e-01
2.420635e+00 7.688071e-01 2.436644e+00 7.742299e-01 2.071249e+00 8.271551e-01 2.101647e+00 8.385567e-01 2.134822e+00 8.506982e-01 2.169738e+00 8.632352e-01 1.761208e+00 9.295192e-01
2.436099e+00 7.674297e-01 2.452260e+00 7.728744e-01 2.086630e+00 8.253168e-01 2.117347e+00 8.367705e-01 2.150858e+00 8.489615e-01 2.186117e+00 8.615448e-01 1.777295e+00 9.270630e-01
2.451559e+00 7.660714e-01 2.467873e+00 7.715379e-01 2.102006e+00 8.235063e-01 2.133044e+00 8.350118e-01 2.166892e+00 8.472518e-01 2.202493e+00 8.598810e-01 1.793375e+00 9.246478e-01
2.467015e+00 7.647318e-01 2.483482e+00 7.702200e-01 2.117379e+00 8.217233e-01 2.148738e+00 8.332800e-01 2.182922e+00 8.455686e-01 2.218868e+00 8.582433e-01 1.809446e+00 9.222730e-01
2.482469e+00 7.634107e-01 2.499089e+00 7.689203e-01 2.132747e+00 8.199672e-01 2.164428e+00 8.315746e-01 2.198950e+00 8.439113e-01 2.235240e+00 8.566310e-01 1.825510e+00 9.199378e-01
2.497919e+00 7.621077e-01 2.514693e+00 7.676386e-01 2.148112e+00 8.182374e-01 2.180115e+00 8.298952e-01 2.214975e+00 8.422795e-01 2.251610e+00 8.550438e-01 1.841567e+00 9.176413e-01
2.513367e+00 7.608224e-01 2.530295e+00 7.663745e-01 2.163473e+00 8.165335e-01 2.195799e+00 8.282411e-01 2.230998e+00 8.406727e-01 2.267979e+00 8.534811e-01 1.857618e+00 9.153828e-01
2.528811e+00 7.595546e-01 2.545893e+00 7.651276e-01 2.178830e+00 8.148549e-01 2.211481e+00 8.266120e-01 2.247019e+00 8.390904e-01 2.284346e+00 8.519424e-01 1.873662e+00 9.131616e-01
2.544252e+00 7.583039e-01 2.561489e+00 7.638977e-01 2.194184e+00 8.132012e-01 2.227159e+00 8.250073e-01 2.263037e+00 8.375320e-01 2.300711e+00 8.504273e-01 1.889701e+00 9.109769e-01
2.559690e+00 7.570701e-01 2.577082e+00 7.626845e-01 2.209534e+00 8.115719e-01 2.242834e+00 8.234266e-01 2.279053e+00 8.359972e-01 2.317074e+00 8.489354e-01 1.905734e+00 9.088279e-01
2.575125e+00 7.558528e-01 2.592672e+00 7.614876e-01 2.224881e+00 8.099666e-01 2.258507e+00 8.218693e-01 2.295067e+00 8.344855e-01 2.333436e+00 8.474661e-01 1.921762e+00 9.067141e-01
2.590557e+00 7.546517e-01 2.608260e+00 7.603068e-01 2.240225e+00 8.083847e-01 2.274177e+00 8.203352e-01 2.311080e+00 8.329964e-01 2.349797e+00 8.460190e-01 1.937784e+00 9.046347e-01
2.605986e+00 7.534665e-01 2.623845e+00 7.591418e-01 2.255565e+00 8.068259e-01 2.289845e+00 8.188237e-01 2.327090e+00 8.315295e-01 2.366156e+00 8.445938e-01 1.953802e+00 9.025890e-01
2.621412e+00 7.522970e-01 2.639427e+00 7.579922e-01 2.270903e+00 8.052897e-01 2.305511e+00 8.173344e-01 2.343098e+00 8.300844e-01 2.382514e+00 8.431899e-01 1.969816e+00 9.005763e-01
2.636836e+00 7.511429e-01 2.655007e+00 7.568579e-01 2.286238e+00 8.037757e-01 2.321174e+00 8.158668e-01 2.359105e+00 8.286607e-01 2.398871e+00 8.418070e-01 1.985825e+00 8.985961e-01
2.652256e+00 7.500039e-01 2.670585e+00 7.557386e-01 2.301569e+00 8.022834e-01 2.336834e+00 8.144206e-01 2.375110e+00 8.272579e-01 2.415226e+00 8.404446e-01 2.001831e+00 8.966476e-01
2.667674e+00 7.488798e-01 2.686160e+00 7.546340e-01 2.316898e+00 8.008126e-01 2.352493e+00 8.129954e-01 2.391113e+00 8.258758e-01 2.431581e+00 8.391025e-01 2.017833e+00 8.947303e-01
2.683089e+00 7.477702e-01 2.701732e+00 7.535438e-01 2.332224e+00 7.993627e-01 2.368150e+00 8.115908e-01 2.407115e+00 8.245138e-01 2.447934e+00 8.377801e-01 2.033831e+00 8.928435e-01
2.698501e+00 7.466750e-01 2.717302e+00 7.524678e-01 2.347548e+00 7.979334e-01 2.383804e+00 8.102064e-01 2.423116e+00 8.231715e-01 2.464287e+00 8.364772e-01 2.049826e+00 8.909866e-01
2.713911e+00 7.455939e-01 2.732869e+00 7.514057e-01 2.362869e+00 7.965243e-01 2.399456e+00 8.088418e-01 2.439115e+00 8.218488e-01 2.480639e+00 8.351933e-01 2.065818e+00 8.891591e-01
2.729318e+00 7.445267e-01 2.748435e+00 7.503574e-01 2.378187e+00 7.951351e-01 2.415107e+00 8.074966e-01 2.455112e+00 8.205451e-01 2.496989e+00 8.339281e-01 2.081807e+00 8.873604e-01
2.744722e+00 7.434731e-01 2.763997e+00 7.493225e-01 2.393503e+00 7.937653e-01 2.430756e+00 8.061705e-01 2.471109e+00 8.192601e-01 2.513339e+00 8.326812e-01 2.097793e+00 8.855899e-01
2.760123e+00 7.424328e-01 2.779558e+00 7.483008e-01 2.408817e+00 7.924147e-01 2.446403e+00 8.048632e-01 2.487104e+00 8.179934e-01 2.529688e+00 8.314524e-01 2.113777e+00 8.838471e-01
2.775522e+00 7.414057e-01 2.795116e+00 7.472922e-01 2.424128e+00 7.910828e-01 2.462048e+00 8.035743e-01 2.503097e+00 8.167448e-01 2.546037e+00 8.302412e-01 2.129758e+00 8.821314e-01
2.790919e+00 7.403915e-01 2.810671e+00 7.462964e-01 2.439437e+00 7.897694e-01 2.477691e+00 8.023034e-01 2.519090e+00 8.155139e-01 2.562384e+00 8.290474e-01 2.145737e+00 8.804424e-01
2.806312e+00 7.393901e-01 2.826225e+00 7.453131e-01 2.454743e+00 7.884740e-01 2.493332e+00 8.010502e-01 2.535081e+00 8.143004e-01 2.578731e+00 8.278705e-01 2.161714e+00 8.787794e-01
2.821703e+00 7.384012e-01 2.841776e+00 7.443422e-01 2.470048e+00 7.871965e-01 2.508972e+00 7.998145e-01 2.551071e+00 8.131039e-01 2.595078e+00 8.267104e-01 2.177688e+00 8.771420e-01
2.837092e+00 7.374245e-01 2.857325e+00 7.433835e-01 2.485350e+00 7.859363e-01 2.524611e+00 7.985959e-01 2.567061e+00 8.119242e-01 2.611423e+00 8.255667e-01 2.193661e+00 8.755297e-01
2.852478e+00 7.364599e-01 2.872872e+00 7.424367e-01 2.500650e+00 7.846934e-01 2.540247e+00 7.973940e-01 2.583049e+00 8.107608e-01 2.627768e+00 8.244391e-01 2.209632e+00 8.739420e-01
2.867861e+00 7.355073e-01 2.888416e+00 7.415016e-01 2.515947e+00 7.834673e-01 2.555883e+00 7.962087e-01 2.599036e+00 8.096137e-01 2.644113e+00 8.233273e-01 2.225601e+00 8.723785e-01
2.883242e+00 7.345663e-01 2.903958e+00 7.405782e-01 2.531243e+00 7.822577e-01 2.571516e+00 7.950395e-01 2.615022e+00 8.084823e-01 2.660457e+00 8.222310e-01 2.241569e+00 8.708386e-01
2.898621e+00 7.336368e-01 2.919498e+00 7.396660e-01 2.546537e+00 7.810643e-01 2.587149e+00 7.938862e-01 2.631007e+00 8.073666e-01 2.676800e+00 8.211499e-01 2.257536e+00 8.693220e-01
2.913997e+00 7.327186e-01 2.935036e+00 7.387651e-01 2.561829e+00 7.798869e-01 2.602779e+00 7.927486e-01 2.646991e+00 8.062661e-01 2.693143e+00 8.200838e-01 2.273501e+00 8.678282e-01
2.929370e+00 7.318116e-01 2.950571e+00 7.378752e-01 2.577118e+00 7.787252e-01 2.618409e+00 7.916262e-01 2.662974e+00 8.051806e-01 2.709486e+00 8.190324e-01 2.289464e+00 8.663567e-01
2.944741e+00 7.309155e-01 2.966105e+00 7.369960e-01 2.592406e+00 7.775789e-01 2.634037e+00 7.905190e-01 2.678957e+00 8.041099e-01 2.725828e+00 8.179954e-01 2.305427e+00 8.649072e-01
2.960110e+00 7.300301e-01 2.981636e+00 7.361276e-01 2.607692e+00 7.764478e-01 2.649663e+00 7.894266e-01 2.694938e+00 8.030537e-01 2.742170e+00 8.169726e-01 2.321388e+00 8.634792e-01
2.975476e+00 7.291554e-01 2.997165e+00 7.352695e-01 2.622976e+00 7.753315e-01 2.665289e+00 7.883487e-01 2.710919e+00 8.020116e-01 2.758511e+00 8.159637e-01 2.337349e+00 8.620723e-01
2.990840e+00 7.282911e-01 3.012692e+00 7.344218e-01 2.638258e+00 7.742298e-01 2.680912e+00 7.872851e-01 2.726898e+00 8.009836e-01 2.774852e+00 8.149684e-01 2.353308e+00 8.606862e-01
3.006202e+00 7.274370e-01 3.028217e+00 7.335842e-01 2.653539e+00 7.731425e-01 2.696535e+00 7.862355e-01 2.742877e+00 7.999693e-01 2.791192e+00 8.139866e-01 2.369267e+00 8.593203e-01
3.021561e+00 7.265930e-01 3.043740e+00 7.327566e-01 2.668817e+00 7.720693e-01 2.712156e+00 7.851998e-01 2.758856e+00 7.989685e-01 2.807532e+00 8.130180e-01 2.385224e+00 8.579744e-01
3.036918e+00 7.257590e-01 3.059261e+00 7.319388e-01 2.684094e+00 7.710100e-01 2.727777e+00 7.841776e-01 2.774833e+00 7.979809e-01 2.823872e+00 8.120624e-01 2.401181e+00 8.566481e-01
3.052272e+00 7.249347e-01 3.074780e+00 7.311307e-01 2.699369e+00 7.699643e-01 2.743395e+00 7.831687e-01 2.790810e+00 7.970064e-01 2.840212e+00 8.111195e-01 2.417137e+00 8.553411e-01
3.067625e+00 7.241200e-01 3.090296e+00 7.303320e-01 2.714642e+00 7.689320e-01 2.759013e+00 7.821730e-01 2.806785e+00 7.960446e-01 2.856551e+00 8.101891e-01 2.433093e+00 8.540529e-01
3.082974e+00 7.233148e-01 3.105811e+00 7.295427e-01 2.729914e+00 7.679130e-01 2.774629e+00 7.811901e-01 2.822761e+00 7.950955e-01 2.872890e+00 8.092710e-01 2.449048e+00 8.527832e-01
3.098322e+00 7.225190e-01 3.121323e+00 7.287626e-01 2.745184e+00 7.669068e-01 2.790245e+00 7.802198e-01 2.838735e+00 7.941587e-01 2.889228e+00 8.083650e-01 2.465002e+00 8.515316e-01
3.113667e+00 7.217323e-01 3.136834e+00 7.279916e-01 2.760452e+00 7.659134e-01 2.805859e+00 7.792621e-01 2.854709e+00 7.932340e-01 2.905566e+00 8.074708e-01 2.480956e+00 8.502980e-01
3.129010e+00 7.209546e-01 3.152343e+00 7.272294e-01 2.775718e+00 7.649325e-01 2.821472e+00 7.783165e-01 2.870682e+00 7.923213e-01 2.921904e+00 8.065884e-01 2.496910e+00 8.490818e-01
3.144351e+00 7.201858e-01 3.167849e+00 7.264761e-01 2.790983e+00 7.639640e-01 2.837083e+00 7.773830e-01 2.886654e+00 7.914204e-01 2.938242e+00 8.057174e-01 2.512862e+00 8.478829e-01
3.159690e+00 7.194258e-01 3.183354e+00 7.257314e-01 2.806246e+00 7.630075e-01 2.852694e+00 7.764613e-01 2.902626e+00 7.905310e-01 2.954579e+00 8.048576e-01 2.528815e+00 8.467008e-01
3.175026e+00 7.186744e-01 3.198856e+00 7.249952e-01 2.821508e+00 7.620630e-01 2.868303e+00 7.755512e-01 2.918597e+00 7.896529e-01 2.970916e+00 8.040090e-01 2.544767e+00 8.455353e-01
3.190360e+00 7.179315e-01 3.214357e+00 7.242674e-01 2.836768e+00 7.611302e-01 2.883912e+00 7.746525e-01 2.934567e+00 7.887860e-01 2.987253e+00 8.031713e-01 2.560719e+00 8.443861e-01
3.205692e+00 7.171970e-01 3.229855e+00 7.235478e-01 2.852026e+00 7.602089e-01 2.899519e+00 7.737651e-01 2.950537e+00 7.879301e-01 3.003589e+00 8.023442e-01 2.576671e+00 8.432529e-01
3.221021e+00 7.164706e-01 3.245352e+00 7.228364e-01 2.867283e+00 7.592989e-01 2.915125e+00 7.728888e-01 2.966506e+00 7.870849e-01 3.019926e+00 8.015277e-01 2.592622e+00 8.421353e-01
3.236349e+00 7.157524e-01 3.260847e+00 7.221330e-01 2.882538e+00 7.584001e-01 2.930731e+00 7.720233e-01 2.982474e+00 7.862504e-01 3.036262e+00 8.007216e-01 2.608573e+00 8.410332e-01
3.251674e+00 7.150422e-01 3.276340e+00 7.214374e-01 2.897792e+00 7.575122e-01 2.946335e+00 7.711685e-01 2.998442e+00 7.854263e-01 3.052598e+00 7.999256e-01 2.624524e+00 8.399463e-01
3.266997e+00 7.143398e-01 3.291831e+00 7.207496e-01 2.913044e+00 7.566352e-01 2.961938e+00 7.703243e-01 3.014409e+00 7.846125e-01 3.068933e+00 7.991397e-01 2.640475e+00 8.388742e-01
3.282318e+00 7.136452e-01 3.307319e+00 7.200695e-01 2.928295e+00 7.557687e-01 2.977540e+00 7.694904e-01 3.030375e+00 7.838087e-01 3.085269e+00 7.983636e-01 2.656425e+00 8.378168e-01
3.297637e+00 7.129582e-01 3.322807e+00 7.193968e-01 2.943544e+00 7.549127e-01 2.993141e+00 7.686666e-01 3.046341e+00 7.830149e-01 3.101604e+00 7.975972e-01 2.672375e+00 8.367737e-01
3.312953e+00 7.122787e-01 3.338292e+00 7.187316e-01 2.958792e+00 7.540670e-01 3.008741e+00 7.678529e-01 3.062307e+00 7.822309e-01 3.117939e+00 7.968403e-01 2.688326e+00 8.357447e-01
3.328268e+00 7.116067e-01 3.353775e+00 7.180737e-01 2.974038e+00 7.532313e-01 3.024339e+00 7.670491e-01 3.078271e+00 7.814564e-01 3.134273e+00 7.960928e-01 2.704276e+00 8.347295e-01
3.343580e+00 7.109419e-01 3.369256e+00 7.174230e-01 2.989282e+00 7.524056e-01 3.039937e+00 7.662549e-01 3.094236e+00 7.806915e-01 3.150608e+00 7.953545e-01 2.720226e+00 8.337280e-01
3.358890e+00 7.102843e-01 3.384736e+00 7.167794e-01 3.004526e+00 7.515898e-01 3.055534e+00 7.654703e-01 3.110199e+00 7.799358e-01 3.166942e+00 7.946253e-01 2.736176e+00 8.327399e-01
3.374198e+00 7.096338e-01 3.400214e+00 7.161428e-01 3.019767e+00 7.507835e-01 3.071130e+00 7.646951e-01 3.126162e+00 7.791892e-01 3.183276e+00 7.939050e-01 2.752126e+00 8.317649e-01
3.389504e+00 7.089903e-01 3.415689e+00 7.155131e-01 3.035008e+00 7.499867e-01 3.086725e+00 7.639291e-01 3.142124e+00 7.784517e-01 3.199610e+00 7.931935e-01 2.768076e+00 8.308028e-01
3.404808e+00 7.083537e-01 3.431163e+00 7.148901e-01 3.050246e+00 7.491993e-01 3.102319e+00 7.631722e-01 3.158086e+00 7.777230e-01 3.215944e+00 7.924906e-01 2.784026e+00 8.298535e-01
3.420110e+00 7.077238e-01 3.446636e+00 7.142738e-01 3.065484e+00 7.484211e-01 3.117912e+00 7.624242e-01 3.174048e+00 7.770031e-01 3.232277e+00 7.917963e-01 2.799976e+00 8.289166e-01
3.435410e+00 7.071007e-01 3.462106e+00 7.136642e-01 3.080720e+00 7.476519e-01 3.133504e+00 7.616851e-01 3.190008e+00 7.762917e-01 3.248610e+00 7.911102e-01 2.815925e+00 8.279920e-01
3.450708e+00 7.064841e-01 3.477574e+00 7.130610e-01 3.095954e+00 7.468916e-01 3.149095e+00 7.609546e-01 3.205968e+00 7.755888e-01 3.264944e+00 7.904325e-01 2.831875e+00 8.270794e-01
3.466004e+00 7.058740e-01 3.493041e+00 7.124642e-01 3.111188e+00 7.461401e-01 3.164685e+00 7.602327e-01 3.221928e+00 7.748942e-01 3.281276e+00 7.897628e-01 2.847825e+00 8.261787e-01
3.481297e+00 7.052703e-01 3.508506e+00 7.118737e-01 3.126419e+00 7.453972e-01 3.180274e+00 7.595192e-01 3.237887e+00 7.742077e-01 3.297609e+00 7.891011e-01 2.863775e+00 8.252896e-01
3.496589e+00 7.046729e-01 3.523969e+00 7.112895e-01 3.141650e+00 7.446628e-01 3.195862e+00 7.588140e-01 3.253845e+00 7.735294e-01 3.313941e+00 7.884472e-01 2.879725e+00 8.244120e-01
3.511879e+00 7.040817e-01 3.539430e+00 7.107113e-01 3.156879e+00 7.439368e-01 3.211449e+00 7.581169e-01 3.269803e+00 7.728589e-01 3.330274e+00 7.878010e-01 2.895675e+00 8.235457e-01
3.527166e+00 7.034967e-01 3.554890e+00 7.101392e-01 3.172106e+00 7.432190e-01 3.227036e+00 7.574278e-01 3.285761e+00 7.721963e-01 3.346606e+00 7.871625e-01 2.911625e+00 8.226904e-01
3.542452e+00 7.029177e-01 3.570348e+00 7.095731e-01 3.187333e+00 7.425094e-01 3.242621e+00 7.567466e-01 3.301718e+00 7.715413e-01 3.362937e+00 7.865314e-01 2.927576e+00 8.218461e-01
3.557735e+00 7.023447e-01 3.585804e+00 7.090129e-01 3.202558e+00 7.418077e-01 3.258205e+00 7.560732e-01 3.317674e+00 7.708939e-01 3.379269e+00 7.859078e-01 2.943526e+00 8.210124e-01
3.573017e+00 7.017775e-01 3.601258e+00 7.084584e-01 3.217781e+00 7.411139e-01 3.273789e+00 7.554075e-01 3.333630e+00 7.702540e-01 3.395601e+00 7.852913e-01 2.959476e+00 8.201893e-01
3.588297e+00 7.012161e-01 3.616711e+00 7.079096e-01 3.233003e+00 7.404279e-01 3.289372e+00 7.547493e-01 3.349585e+00 7.696214e-01 3.411932e+00 7.846820e-01 2.975426e+00 8.193765e-01
3.603575e+00 7.006605e-01 3.632161e+00 7.073665e-01 3.248224e+00 7.397495e-01 3.304953e+00 7.540985e-01 3.365539e+00 7.689960e-01 3.428263e+00 7.840798e-01 2.991377e+00 8.185739e-01
3.618850e+00 7.001105e-01 3.647610e+00 7.068289e-01 3.263444e+00 7.390787e-01 3.320534e+00 7.534550e-01 3.381494e+00 7.683778e-01 3.444594e+00 7.834844e-01 3.007327e+00 8.177814e-01
3.634124e+00 6.995660e-01 3.663058e+00 7.062968e-01 3.278662e+00 7.384152e-01 3.336114e+00 7.528188e-01 3.397447e+00 7.677665e-01 3.460924e+00 7.828959e-01 3.023278e+00 8.169987e-01
3.649396e+00 6.990271e-01 3.678503e+00 7.057701e-01 3.293879e+00 7.377591e-01 3.351693e+00 7.521897e-01 3.413400e+00 7.671622e-01 3.477255e+00 7.823141e-01 3.039229e+00 8.162257e-01
3.664666e+00 6.984935e-01 3.693947e+00 7.052488e-01 3.309094e+00 7.371102e-01 3.367271e+00 7.515675e-01 3.429353e+00 7.665646e-01 3.493585e+00 7.817390e-01 3.055180e+00 8.154622e-01
3.679934e+00 6.979653e-01 3.709390e+00 7.047327e-01 3.324309e+00 7.364683e-01 3.382848e+00 7.509523e-01 3.445305e+00 7.659738e-01 3.509915e+00 7.811703e-01 3.071131e+00 8.147081e-01
3.695200e+00 6.974423e-01 3.724830e+00 7.042217e-01 3.339522e+00 7.358335e-01 3.398424e+00 7.503438e-01 3.461256e+00 7.653895e-01 3.526245e+00 7.806081e-01 3.087082e+00 8.139633e-01
3.710465e+00 6.969245e-01 3.740269e+00 7.037159e-01 3.354733e+00 7.352055e-01 3.414000e+00 7.497420e-01 3.477207e+00 7.648118e-01 3.542574e+00 7.800521e-01 3.103033e+00 8.132275e-01
3.725727e+00 6.964119e-01 3.755706e+00 7.032151e-01 3.369944e+00 7.345843e-01 3.429574e+00 7.491468e-01 3.493158e+00 7.642404e-01 3.558904e+00 7.795024e-01 3.118984e+00 8.125007e-01
3.740987e+00 6.959043e-01 3.771142e+00 7.027193e-01 3.385153e+00 7.339698e-01 3.445148e+00 7.485581e-01 3.509108e+00 7.636754e-01 3.575233e+00 7.789589e-01 3.134935e+00 8.117827e-01
3.756246e+00 6.954016e-01 3.786575e+00 7.022284e-01 3.400360e+00 7.333619e-01 3.460720e+00 7.479758e-01 3.525057e+00 7.631166e-01 3.591562e+00 7.784214e-01 3.150887e+00 8.110733e-01
3.771503e+00 6.949039e-01 3.802008e+00 7.017424e-01 3.415567e+00 7.327605e-01 3.476292e+00 7.473998e-01 3.541006e+00 7.625639e-01 3.607891e+00 7.778898e-01 3.166838e+00 8.103724e-01
3.786758e+00 6.944111e-01 3.817438e+00 7.012611e-01 3.430772e+00 7.321655e-01 3.491863e+00 7.468301e-01 3.556955e+00 7.620172e-01 3.624219e+00 7.773641e-01 3.182790e+00 8.096800e-01
3.802011e+00 6.939230e-01 3.832867e+00 7.007845e-01 3.445976e+00 7.315768e-01 3.507433e+00 7.462664e-01 3.572902e+00 7.614765e-01 3.640548e+00 7.768442e-01 3.198742e+00 8.089958e-01
3.817262e+00 6.934397e-01 3.848294e+00 7.003126e-01 3.461179e+00 7.309943e-01 3.523003e+00 7.457088e-01 3.588850e+00 7.609417e-01 3.656876e+00 7.763300e-01 3.214694e+00 8.083197e-01
3.832511e+00 6.929610e-01 3.863720e+00 6.998452e-01 3.476380e+00 7.304179e-01 3.538571e+00 7.451571e-01 3.604797e+00 7.604126e-01 3.673204e+00 7.758214e-01 3.230646e+00 8.076516e-01
3.847759e+00 6.924869e-01 3.879144e+00 6.993824e-01 3.491581e+00 7.298476e-01 3.554139e+00 7.446113e-01 3.620743e+00 7.598892e-01 3.689532e+00 7.753183e-01 3.246598e+00 8.069914e-01
3.863005e+00 6.920174e-01 3.894567e+00 6.989241e-01 3.506780e+00 7.292833e-01 3.569705e+00 7.440713e-01 3.636689e+00 7.593715e-01 3.705859e+00 7.748207e-01 3.262550e+00 8.063389e-01
3.878249e+00 6.915523e-01 3.909987e+00 6.984702e-01 3.521977e+00 7.287248e-01 3.585271e+00 7.435370e-01 3.652634e+00 7.588592e-01 3.722187e+00 7.743284e-01 3.278502e+00 8.056941e-01
3.893491e+00 6.910917e-01 3.925407e+00 6.980206e-01 3.537174e+00 7.281722e-01 3.600836e+00 7.430083e-01 3.668579e+00 7.583525e-01 3.738514e+00 7.738415e-01 3.294455e+00 8.050568e-01
3.908731e+00 6.906354e-01 3.940824e+00 6.975753e-01 3.552369e+00 7.276252e-01 3.616400e+00 7.424852e-01 3.684523e+00 7.578511e-01 3.754841e+00 7.733598e-01 3.310407e+00 8.044268e-01
3.923970e+00 6.901834e-01 3.956240e+00 6.971343e-01 3.567563e+00 7.270839e-01 3.631964e+00 7.419675e-01 3.700467e+00 7.573550e-01 3.771167e+00 7.728832e-01 3.326360e+00 8.038042e-01
3.939206e+00 6.897357e-01 3.971655e+00 6.966975e-01 3.582756e+00 7.265481e-01 3.647526e+00 7.414552e-01 3.716410e+00 7.568641e-01 3.787494e+00 7.724117e-01 3.342313e+00 8.031887e-01
3.954441e+00 6.892922e-01 3.987068e+00 6.962647e-01 3.597948e+00 7.260179e-01 3.663088e+00 7.409482e-01 3.732353e+00 7.563784e-01 3.803820e+00 7.719452e-01 3.358266e+00 8.025803e-01
3.969675e+00 6.888529e-01 4.002479e+00 6.958361e-01 3.613138e+00 7.254930e-01 3.678648e+00 7.404465e-01 3.748295e+00 7.558977e-01 3.820146e+00 7.714836e-01 3.374219e+00 8.019789e-01
3.984906e+00 6.884176e-01 4.017889e+00 6.954115e-01 3.628328e+00 7.249734e-01 3.694208e+00 7.399499e-01 3.764237e+00 7.554221e-01 3.836472e+00 7.710269e-01 3.390172e+00 8.013843e-01
4.000136e+00 6.879864e-01 4.033298e+00 6.949909e-01 3.643516e+00 7.244591e-01 3.709768e+00 7.394584e-01 3.780179e+00 7.549514e-01 3.852798e+00 7.705750e-01 3.406125e+00 8.007965e-01
4.015364e+00 6.875592e-01 4.048704e+00 6.945742e-01 3.658702e+00 7.239500e-01 3.725326e+00 7.389720e-01 3.796119e+00 7.544856e-01 3.869123e+00 7.701278e-01 3.422078e+00 8.002153e-01
4.030590e+00 6.871359e-01 4.064110e+00 6.941613e-01 3.673888e+00 7.234461e-01 3.740883e+00 7.384905e-01 3.812060e+00 7.540246e-01 3.885448e+00 7.696853e-01 3.438032e+00 7.996407e-01
4.045815e+00 6.867165e-01 4.079513e+00 6.937523e-01 3.689073e+00 7.229471e-01 3.756440e+00 7.380138e-01 3.828000e+00 7.535683e-01 3.901773e+00 7.692473e-01 3.453985e+00 7.990725e-01
4.061038e+00 6.863009e-01 4.094916e+00 6.933471e-01 3.704256e+00 7.224532e-01 3.771996e+00 7.375421e-01 3.843939e+00 7.531167e-01 3.918098e+00 7.688139e-01 3.469938e+00 7.985107e-01
4.076259e+00 6.858892e-01 4.110316e+00 6.929456e-01 3.719438e+00 7.219641e-01 3.787551e+00 7.370750e-01 3.859878e+00 7.526697e-01 3.934423e+00 7.683850e-01 3.485892e+00 7.979551e-01
4.091479e+00 6.854812e-01 4.125715e+00 6.925478e-01 3.734619e+00 7.214799e-01 3.803105e+00 7.366127e-01 3.875816e+00 7.522272e-01 3.950747e+00 7.679605e-01 3.501846e+00 7.974057e-01
4.106696e+00 6.850769e-01 4.141113e+00 6.921536e-01 3.749799e+00 7.210005e-01 3.818659e+00 7.361550e-01 3.891754e+00 7.517893e-01 3.967071e+00 7.675403e-01 3.517800e+00 7.968624e-01
4.121913e+00 6.846762e-01 4.156509e+00 6.917630e-01 3.764978e+00 7.205258e-01 3.834211e+00 7.357018e-01 3.907691e+00 7.513557e-01 3.983395e+00 7.671244e-01 3.533754e+00 7.963251e-01
4.137127e+00 6.842792e-01 4.171904e+00 6.913760e-01 3.780155e+00 7.200557e-01 3.849763e+00 7.352532e-01 3.923628e+00 7.509266e-01 3.999719e+00 7.667128e-01 3.549707e+00 7.957937e-01
4.152340e+00 6.838857e-01 4.187297e+00 6.909925e-01 3.795331e+00 7.195903e-01 3.865314e+00 7.348090e-01 3.939564e+00 7.505017e-01 4.016042e+00 7.663053e-01 3.565662e+00 7.952681e-01
4.167551e+00 6.834958e-01 4.202689e+00 6.906124e-01 3.810507e+00 7.191294e-01 3.880865e+00 7.343692e-01 3.955500e+00 7.500811e-01 4.032365e+00 7.659020e-01 3.581616e+00 7.947482e-01
4.182760e+00 6.831093e-01 4.218080e+00 6.902358e-01 3.825681e+00 7.186729e-01 3.896414e+00 7.339337e-01 3.971436e+00 7.496646e-01 4.048688e+00 7.655027e-01 3.597570e+00 7.942340e-01
4.197968e+00 6.827263e-01 4.233468e+00 6.898625e-01 3.840854e+00 7.182209e-01 3.911963e+00 7.335025e-01 3.987371e+00 7.492523e-01 4.065011e+00 7.651074e-01 3.613524e+00 7.937254e-01
4.213175e+00 6.823466e-01 4.248856e+00 6.894926e-01 3.856026e+00 7.177732e-01 3.927511e+00 7.330755e-01 4.003305e+00 7.488441e-01 4.081334e+00 7.647160e-01 3.629478e+00 7.932222e-01
4.228379e+00 6.819703e-01 4.264242e+00 6.891260e-01 3.871196e+00 7.173298e-01 3.943058e+00 7.326527e-01 4.019239e+00 7.484399e-01 4.097656e+00 7.643286e-01 3.645433e+00 7.927245e-01
4.243582e+00 6.815974e-01 4.279627e+00 6.887626e-01 3.886366e+00 7.168907e-01 3.958604e+00 7.322339e-01 4.035172e+00 7.480397e-01 4.113978e+00 7.639450e-01 3.661387e+00 7.922321e-01
4.258784e+00 6.812277e-01 4.295010e+00 6.884024e-01 3.901534e+00 7.164558e-01 3.974150e+00 7.318193e-01 4.051105e+00 7.476434e-01 4.130300e+00 7.635653e-01 3.677342e+00 7.917449e-01
4.273983e+00 6.808612e-01 4.310392e+00 6.880455e-01 3.916702e+00 7.160250e-01 3.989694e+00 7.314086e-01 4.067038e+00 7.472510e-01 4.146622e+00 7.631892e-01 3.693297e+00 7.912630e-01
4.289182e+00 6.804980e-01 4.325772e+00 6.876916e-01 3.931868e+00 7.155983e-01 4.005238e+00 7.310019e-01 4.082970e+00 7.468624e-01 4.162943e+00 7.628169e-01 3.709251e+00 7.907861e-01
4.304378e+00 6.801379e-01 4.341151e+00 6.873409e-01 3.947033e+00 7.151756e-01 4.020782e+00 7.305990e-01 4.098901e+00 7.464775e-01 4.179264e+00 7.624482e-01 3.725206e+00 7.903143e-01
4.319573e+00 6.797809e-01 4.356528e+00 6.869932e-01 3.962197e+00 7.147569e-01 4.036324e+00 7.302000e-01 4.114832e+00 7.460964e-01 4.195585e+00 7.620831e-01 3.741161e+00 7.898475e-01
4.334767e+00 6.794270e-01 4.371904e+00 6.866486e-01 3.977360e+00 7.143421e-01 4.051866e+00 7.298049e-01 4.130763e+00 7.457190e-01 4.211906e+00 7.617216e-01 3.757116e+00 7.893855e-01
4.349959e+00 6.790762e-01 4.387279e+00 6.863070e-01 3.992522e+00 7.139312e-01 4.067407e+00 7.294134e-01 4.146693e+00 7.453451e-01 4.228227e+00 7.613636e-01 3.773070e+00 7.889284e-01
4.365149e+00 6.787284e-01 4.402653e+00 6.859683e-01 4.007683e+00 7.135242e-01 4.082947e+00 7.290257e-01 4.162623e+00 7.449749e-01 4.244547e+00 7.610090e-01 3.789025e+00 7.884761e-01
4.380338e+00 6.783835e-01 4.418025e+00 6.856325e-01 4.022842e+00 7.131209e-01 4.098486e+00 7.286416e-01 4.178552e+00 7.446082e-01 4.260867e+00 7.606579e-01 3.804980e+00 7.880284e-01
4.395525e+00 6.780416e-01 4.433395e+00 6.852997e-01 4.038001e+00 7.127213e-01 4.114025e+00 7.282611e-01 4.194480e+00 7.442450e-01 4.277187e+00 7.603101e-01 3.820935e+00 7.875854e-01
4.410711e+00 6.777026e-01 4.448765e+00 6.849697e-01 4.053159e+00 7.123255e-01 4.129563e+00 7.278842e-01 4.210409e+00 7.438852e-01 4.293506e+00 7.599657e-01 3.836890e+00 7.871470e-01
4.425895e+00 6.773665e-01 4.464133e+00 6.846425e-01 4.068315e+00 7.119333e-01 4.145100e+00 7.275109e-01 4.226336e+00 7.435288e-01 4.309826e+00 7.596246e-01 3.852846e+00 7.867130e-01
4.441078e+00 6.770332e-01 4.479499e+00 6.843181e-01 4.083471e+00 7.115447e-01 4.160637e+00 7.271409e-01 4.242264e+00 7.431758e-01 4.326145e+00 7.592867e-01 3.868801e+00 7.862835e-01
4.456259e+00 6.767027e-01 4.494864e+00 6.839964e-01 4.098625e+00 7.111596e-01 4.176172e+00 7.267744e-01 4.258190e+00 7.428261e-01 4.342464e+00 7.589520e-01 3.884756e+00 7.858584e-01
4.471439e+00 6.763751e-01 4.510228e+00 6.836775e-01 4.113778e+00 7.107781e-01 4.191707e+00 7.264114e-01 4.274117e+00 7.424797e-01 4.358783e+00 7.586205e-01 3.900711e+00 7.854377e-01
4.486617e+00 6.760501e-01 4.525591e+00 6.833613e-01 4.128931e+00 7.104000e-01 4.207242e+00 7.260516e-01 4.290043e+00 7.421365e-01 4.375101e+00 7.582921e-01 3.916666e+00 7.850211e-01
4.501794e+00 6.757279e-01 4.540952e+00 6.830478e-01 4.144082e+00 7.100253e-01 4.222775e+00 7.256952e-01 4.305968e+00 7.417964e-01 4.391419e+00 7.579668e-01 3.932622e+00 7.846088e-01
4.516969e+00 6.754083e-01 4.556312e+00 6.827368e-01 4.159232e+00 7.096541e-01 4.238308e+00 7.253420e-01 4.321893e+00 7.414596e-01 4.407737e+00 7.576446e-01 3.948577e+00 7.842007e-01
4.532143e+00 6.750914e-01 4.571671e+00 6.824285e-01 4.174381e+00 7.092861e-01 4.253840e+00 7.249920e-01 4.337818e+00 7.411258e-01 4.424055e+00 7.573253e-01 3.964532e+00 7.837967e-01
4.547315e+00 6.747772e-01 4.587028e+00 6.821228e-01 4.189529e+00 7.089215e-01 4.269371e+00 7.246452e-01 4.353742e+00 7.407952e-01 4.440372e+00 7.570091e-01 3.980488e+00 7.833967e-01
4.562486e+00 6.744655e-01 4.602384e+00 6.818196e-01 4.204677e+00 7.085601e-01 4.284902e+00 7.243016e-01 4.369665e+00 7.404675e-01 4.456690e+00 7.566957e-01 3.996443e+00 7.830006e-01
4.577655e+00 6.741564e-01 4.617739e+00 6.815189e-01 4.219823e+00 7.082020e-01 4.300432e+00 7.239611e-01 4.385588e+00 7.401429e-01 4.473007e+00 7.563853e-01 4.012399e+00 7.826086e-01
4.592823e+00 6.738498e-01 4.633093e+00 6.812207e-01 4.234968e+00 7.078470e-01 4.315961e+00 7.236236e-01 4.401511e+00 7.398212e-01 4.489324e+00 7.560777e-01 4.028354e+00 7.822204e-01
4.607990e+00 6.735457e-01 4.648445e+00 6.809250e-01 4.250112e+00 7.074952e-01 4.331489e+00 7.232892e-01 4.417433e+00 7.395025e-01 4.505640e+00 7.557730e-01 4.044309e+00 7.818360e-01
4.623155e+00 6.732442e-01 4.663796e+00 6.806317e-01 4.265255e+00 7.071465e-01 4.347017e+00 7.229578e-01 4.433355e+00 7.391866e-01 4.521957e+00 7.554710e-01 4.060265e+00 7.814555e-01
4.638318e+00 6.729450e-01 4.679145e+00 6.803408e-01 4.280397e+00 7.068008e-01 4.362544e+00 7.226293e-01 4.449276e+00 7.388736e-01 4.538273e+00 7.551718e-01 4.076220e+00 7.810786e-01
4.653481e+00 6.726483e-01 4.694494e+00 6.800523e-01 4.295538e+00 7.064582e-01 4.378071e+00 7.223038e-01 4.465197e+00 7.385634e-01 4.554589e+00 7.548754e-01 4.092176e+00 7.807055e-01
4.668641e+00 6.723540e-01 4.709841e+00 6.797661e-01 4.310678e+00 7.061186e-01 4.393596e+00 7.219811e-01 4.481117e+00 7.382560e-01 4.570904e+00 7.545816e-01 4.108131e+00 7.803360e-01
4.683801e+00 6.720621e-01 4.725187e+00 6.794823e-01 4.325817e+00 7.057820e-01 4.409121e+00 7.216613e-01 4.497037e+00 7.379514e-01 4.587220e+00 7.542905e-01 4.124087e+00 7.799700e-01
4.698959e+00 6.717725e-01 4.740532e+00 6.792007e-01 4.340955e+00 7.054482e-01 4.424645e+00 7.213443e-01 4.512957e+00 7.376495e-01 4.603535e+00 7.540020e-01 4.140042e+00 7.796077e-01
4.714115e+00 6.714852e-01 4.755875e+00 6.789215e-01 4.356092e+00 7.051174e-01 4.440169e+00 7.210301e-01 4.528876e+00 7.373502e-01 4.619850e+00 7.537161e-01 4.155998e+00 7.792488e-01
4.729271e+00 6.712002e-01 4.771217e+00 6.786445e-01 4.371229e+00 7.047894e-01 4.455692e+00 7.207187e-01 4.544795e+00 7.370537e-01 4.636165e+00 7.534328e-01 4.171953e+00 7.788934e-01
4.744425e+00 6.709175e-01 4.786558e+00 6.783697e-01 4.386364e+00 7.044643e-01 4.471214e+00 7.204100e-01 4.560713e+00 7.367597e-01 4.652479e+00 7.531520e-01 4.187909e+00 7.785413e-01
4.759577e+00 6.706370e-01 4.801898e+00 6.780971e-01 4.401498e+00 7.041419e-01 4.486735e+00 7.201039e-01 4.576630e+00 7.364684e-01 4.668793e+00 7.528737e-01 4.203864e+00 7.781927e-01
4.774728e+00 6.703588e-01 4.817237e+00 6.778267e-01 4.416631e+00 7.038223e-01 4.502256e+00 7.198006e-01 4.592548e+00 7.361796e-01 4.685107e+00 7.525979e-01 4.219820e+00 7.778474e-01
4.789878e+00 6.700828e-01 4.832574e+00 6.775584e-01 4.431763e+00 7.035055e-01 4.517776e+00 7.194998e-01 4.608465e+00 7.358933e-01 4.701421e+00 7.523245e-01 4.235775e+00 7.775053e-01
4.805026e+00 6.698089e-01 4.847910e+00 6.772923e-01 4.446895e+00 7.031913e-01 4.533296e+00 7.192017e-01 4.624381e+00 7.356095e-01 4.717735e+00 7.520536e-01 4.251731e+00 7.771665e-01
4.820173e+00 6.695372e-01 4.863245e+00 6.770283e-01 4.462025e+00 7.028798e-01 4.548814e+00 7.189061e-01 4.640297e+00 7.353282e-01 4.734048e+00 7.517850e-01 4.267686e+00 7.768309e-01
4.835319e+00 6.692676e-01 4.878579e+00 6.767663e-01 4.477155e+00 7.025709e-01 4.564332e+00 7.186131e-01 4.656213e+00 7.350494e-01 4.750361e+00 7.515188e-01 4.283642e+00 7.764985e-01
4.850463e+00 6.690001e-01 4.893912e+00 6.765065e-01 4.492283e+00 7.022647e-01 4.579850e+00 7.183225e-01 4.672128e+00 7.347730e-01 4.766674e+00 7.512549e-01 4.299597e+00 7.761691e-01
4.865607e+00 6.687347e-01 4.909243e+00 6.762486e-01 4.507411e+00 7.019610e-01 4.595367e+00 7.180345e-01 4.688042e+00 7.344989e-01 4.782987e+00 7.509933e-01 4.315553e+00 7.758429e-01
4.880748e+00 6.684713e-01 4.924574e+00 6.759928e-01 4.522537e+00 7.016598e-01 4.610883e+00 7.177489e-01 4.703957e+00 7.342272e-01 4.799299e+00 7.507340e-01 4.331508e+00 7.755197e-01
4.895889e+00 6.682100e-01 4.939903e+00 6.757390e-01 4.537663e+00 7.013612e-01 4.626398e+00 7.174657e-01 4.719870e+00 7.339579e-01 4.815611e+00 7.504770e-01 4.347464e+00 7.751995e-01
4.911028e+00 6.679507e-01 4.955231e+00 6.754872e-01 4.552788e+00 7.010651e-01 4.641913e+00 7.171849e-01 4.735784e+00 7.336909e-01 4.831923e+00 7.502222e-01 4.363419e+00 7.748822e-01
4.926166e+00 6.676934e-01 4.970557e+00 6.752373e-01 4.567912e+00 7.007714e-01 4.657427e+00 7.169065e-01 4.751697e+00 7.334261e-01 4.848235e+00 7.499696e-01 4.379375e+00 7.745679e-01
4.941302e+00 6.674381e-01 4.985883e+00 6.749894e-01 4.583034e+00 7.004802e-01 4.672940e+00 7.166304e-01 4.767609e+00 7.331636e-01 4.864547e+00 7.497191e-01 4.395330e+00 7.742565e-01
4.956438e+00 6.671848e-01 5.001208e+00 6.747433e-01 4.598156e+00 7.001914e-01 4.688453e+00 7.163566e-01 4.783521e+00 7.329033e-01 4.880858e+00 7.494708e-01 4.411285e+00 7.739480e-01
4.971571e+00 6.669333e-01 5.016531e+00 6.744992e-01 4.613278e+00 6.999049e-01 4.703965e+00 7.160851e-01 4.799433e+00 7.326452e-01 4.897169e+00 7.492246e-01 4.427241e+00 7.736423e-01
4.986704e+00 6.666838e-01 5.031853e+00 6.742569e-01 4.628398e+00 6.996208e-01 4.719477e+00 7.158159e-01 4.815344e+00 7.323893e-01 4.913480e+00 7.489806e-01 4.443196e+00 7.733393e-01
5.001836e+00 6.664362e-01 5.047174e+00 6.740165e-01 4.643517e+00 6.993390e-01 4.734988e+00 7.155489e-01 4.831255e+00 7.321356e-01 4.929790e+00 7.487386e-01 4.459151e+00 7.730391e-01
5.016966e+00 6.661904e-01 5.062494e+00 6.737779e-01 4.658635e+00 6.990596e-01 4.750498e+00 7.152842e-01 4.847166e+00 7.318840e-01 4.946101e+00 7.484986e-01 4.475106e+00 7.727417e-01
5.032095e+00 6.659465e-01 5.077813e+00 6.735412e-01 4.673753e+00 6.987824e-01 4.766008e+00 7.150216e-01 4.863076e+00 7.316344e-01 4.962411e+00 7.482607e-01 4.491062e+00 7.724469e-01
5.047222e+00 6.657045e-01 5.093131e+00 6.733062e-01 4.688869e+00 6.985074e-01 4.781517e+00 7.147612e-01 4.878985e+00 7.313870e-01 4.978721e+00 7.480248e-01 4.507017e+00 7.721548e-01
5.062349e+00 6.654643e-01 5.108448e+00 6.730730e-01 4.703985e+00 6.982347e-01 4.797025e+00 7.145029e-01 4.894894e+00 7.311416e-01 4.995030e+00 7.477909e-01 4.522972e+00 7.718653e-01
5.077474e+00 6.652258e-01 5.123763e+00 6.728416e-01 4.719100e+00 6.979642e-01 4.812533e+00 7.142467e-01 4.910803e+00 7.308983e-01 5.011340e+00 7.475589e-01 4.538927e+00 7.715784e-01
5.092598e+00 6.649892e-01 5.139078e+00 6.726120e-01 4.734214e+00 6.976959e-01 4.828040e+00 7.139927e-01 4.926712e+00 7.306570e-01 5.027649e+00 7.473289e-01 4.554882e+00 7.712941e-01
5.107721e+00 6.647543e-01 5.154391e+00 6.723840e-01 4.749327e+00 6.974297e-01 4.843546e+00 7.137407e-01 4.942620e+00 7.304176e-01 5.043958e+00 7.471007e-01 4.570837e+00 7.710123e-01
5.122842e+00 6.645211e-01 5.169704e+00 6.721578e-01 4.764439e+00 6.971657e-01 4.859052e+00 7.134907e-01 4.958527e+00 7.301803e-01 5.060267e+00 7.468745e-01 4.586792e+00 7.707330e-01
5.137962e+00 6.642897e-01 5.185015e+00 6.719332e-01 4.779551e+00 6.969037e-01 4.874557e+00 7.132428e-01 4.974434e+00 7.299448e-01 5.076575e+00 7.466502e-01 4.602747e+00 7.704561e-01
5.153081e+00 6.640600e-01 5.200325e+00 6.717103e-01 4.794661e+00 6.966439e-01 4.890062e+00 7.129969e-01 4.990341e+00 7.297113e-01 5.092884e+00 7.464277e-01 4.618702e+00 7.701818e-01
5.168199e+00 6.638319e-01 5.215634e+00 6.714891e-01 4.809771e+00 6.963861e-01 4.905566e+00 7.127529e-01 5.006247e+00 7.294798e-01 5.109192e+00 7.462070e-01 4.634657e+00 7.699098e-01
5.183316e+00 6.636056e-01 5.230942e+00 6.712695e-01 4.824880e+00 6.961303e-01 4.921069e+00 7.125109e-01 5.022153e+00 7.292500e-01 5.125500e+00 7.459882e-01 4.650612e+00 7.696402e-01
5.198432e+00 6.633809e-01 5.246249e+00 6.710516e-01 4.839987e+00 6.958766e-01 4.936572e+00 7.122709e-01 5.038059e+00 7.290222e-01 5.141807e+00 7.457712e-01 4.666567e+00 7.693730e-01
5.213546e+00 6.631579e-01 5.261555e+00 6.708352e-01 4.855095e+00 6.956248e-01 4.952074e+00 7.120327e-01 5.053964e+00 7.287962e-01 5.158115e+00 7.455559e-01 4.682522e+00 7.691081e-01
5.228659e+00 6.629364e-01 5.276860e+00 6.706205e-01 4.870201e+00 6.953751e-01 4.967575e+00 7.117965e-01 5.069869e+00 7.285720e-01 5.174422e+00 7.453424e-01 4.698476e+00 7.688455e-01
5.243771e+00 6.627166e-01 5.292164e+00 6.704073e-01 4.885306e+00 6.951273e-01 4.983076e+00 7.115622e-01 5.085773e+00 7.283496e-01 5.190729e+00 7.451306e-01 4.714431e+00 7.685852e-01
5.258882e+00 6.624984e-01 5.307467e+00 6.701957e-01 4.900411e+00 6.948814e-01 4.998577e+00 7.113296e-01 5.101677e+00 7.281290e-01 5.207036e+00 7.449205e-01 4.730386e+00 7.683272e-01
5.273991e+00 6.622818e-01 5.322769e+00 6.699856e-01 4.915514e+00 6.946375e-01 5.014077e+00 7.110990e-01 5.117581e+00 7.279102e-01 5.223342e+00 7.447122e-01 4.746340e+00 7.680713e-01
5.289100e+00 6.620667e-01 5.338070e+00 6.697770e-01 4.930617e+00 6.943954e-01 5.029576e+00 7.108701e-01 5.133484e+00 7.276931e-01 5.239648e+00 7.445055e-01 4.762295e+00 7.678177e-01
5.304207e+00 6.618532e-01 5.353369e+00 6.695700e-01 4.945719e+00 6.941552e-01 5.045074e+00 7.106431e-01 5.149387e+00 7.274778e-01 5.255954e+00 7.443004e-01 4.778250e+00 7.675662e-01
5.319313e+00 6.616412e-01 5.368668e+00 6.693645e-01 4.960821e+00 6.939169e-01 5.060572e+00 7.104178e-01 5.165289e+00 7.272641e-01 5.272260e+00 7.440971e-01 4.794204e+00 7.673169e-01
5.334418e+00 6.614307e-01 5.383966e+00 6.691604e-01 4.975921e+00 6.936804e-01 5.076070e+00 7.101943e-01 5.181191e+00 7.270521e-01 5.288566e+00 7.438953e-01 4.810158e+00 7.670697e-01
5.349522e+00 6.612217e-01 5.399263e+00 6.689578e-01 4.991021e+00 6.934457e-01 5.091566e+00 7.099725e-01 5.197093e+00 7.268418e-01 5.304871e+00 7.436952e-01 4.826113e+00 7.668247e-01
5.364625e+00 6.610142e-01 5.414558e+00 6.687567e-01 5.006120e+00 6.932128e-01 5.107063e+00 7.097525e-01 5.212994e+00 7.266332e-01 5.321177e+00 7.434966e-01 4.842067e+00 7.665816e-01
5.379727e+00 6.608082e-01 5.429853e+00 6.685570e-01 5.021218e+00 6.929817e-01 5.122558e+00 7.095341e-01 5.228895e+00 7.264262e-01 5.337482e+00 7.432996e-01 4.858021e+00 7.663407e-01
5.394827e+00 6.606037e-01 5.445147e+00 6.683587e-01 5.036315e+00 6.927524e-01 5.138053e+00 7.093175e-01 5.244795e+00 7.262208e-01 5.353786e+00 7.431042e-01 4.873976e+00 7.661018e-01
5.409927e+00 6.604006e-01 5.460440e+00 6.681619e-01 5.051411e+00 6.925248e-01 5.153548e+00 7.091025e-01 5.260695e+00 7.260171e-01 5.370091e+00 7.429103e-01 4.889930e+00 7.658649e-01
5.425025e+00 6.601989e-01 5.475731e+00 6.679664e-01 5.066507e+00 6.922989e-01 5.169042e+00 7.088891e-01 5.276595e+00 7.258149e-01 5.386395e+00 7.427180e-01 4.905884e+00 7.656299e-01
5.440122e+00 6.599986e-01 5.491022e+00 6.677724e-01 5.081602e+00 6.920747e-01 5.184535e+00 7.086774e-01 5.292494e+00 7.256142e-01 5.402699e+00 7.425271e-01 4.921838e+00 7.653970e-01
5.455218e+00 6.597998e-01 5.506312e+00 6.675797e-01 5.096696e+00 6.918523e-01 5.200028e+00 7.084674e-01 5.308393e+00 7.254152e-01 5.419003e+00 7.423378e-01 4.937792e+00 7.651659e-01
5.470313e+00 6.596023e-01 5.521601e+00 6.673883e-01 5.111789e+00 6.916314e-01 5.215520e+00 7.082589e-01 5.324292e+00 7.252176e-01 5.435307e+00 7.421499e-01 4.953746e+00 7.649368e-01
5.485407e+00 6.594062e-01 5.536889e+00 6.671983e-01 5.126881e+00 6.914123e-01 5.231012e+00 7.080520e-01 5.340190e+00 7.250216e-01 5.451611e+00 7.419635e-01 4.969700e+00 7.647096e-01
5.500500e+00 6.592115e-01 5.552176e+00 6.670097e-01 5.141973e+00 6.911948e-01 5.246503e+00 7.078467e-01 5.356088e+00 7.248271e-01 5.467914e+00 7.417785e-01 4.985654e+00 7.644843e-01
5.515592e+00 6.590181e-01 5.567462e+00 6.668224e-01 5.157064e+00 6.909789e-01 5.261994e+00 7.076429e-01 5.371985e+00 7.246341e-01 5.484217e+00 7.415950e-01 5.001607e+00 7.642608e-01
5.530683e+00 6.588261e-01 5.582747e+00 6.666363e-01 5.172154e+00 6.907646e-01 5.277484e+00 7.074407e-01 5.387882e+00 7.244426e-01 5.500520e+00 7.414128e-01 5.017561e+00 7.640392e-01
5.545772e+00 6.586354e-01 5.598031e+00 6.664516e-01 5.187244e+00 6.905519e-01 5.292973e+00 7.072400e-01 5.403779e+00 7.242525e-01 5.516822e+00 7.412321e-01 5.033515e+00 7.638193e-01
5.560861e+00 6.584460e-01 5.613314e+00 6.662682e-01 5.202332e+00 6.903408e-01 5.308462e+00 7.070408e-01 5.419676e+00 7.240639e-01 5.533125e+00 7.410528e-01 5.049468e+00 7.636013e-01
5.575948e+00 6.582579e-01 5.628596e+00 6.660860e-01 5.217420e+00 6.901312e-01 5.323951e+00 7.068430e-01 5.435572e+00 7.238767e-01 5.549427e+00 7.408748e-01 5.065422e+00 7.633851e-01
5.591035e+00 6.580711e-01 5.643878e+00 6.659051e-01 5.232507e+00 6.899232e-01 5.339438e+00 7.066468e-01 5.451467e+00 7.236909e-01 5.565729e+00 7.406983e-01 5.081376e+00 7.631706e-01
5.606120e+00 6.578856e-01 5.659158e+00 6.657254e-01 5.247594e+00 6.897167e-01 5.354926e+00 7.064520e-01 5.467362e+00 7.235065e-01 5.582031e+00 7.405230e-01 5.097329e+00 7.629578e-01
5.621205e+00 6.577013e-01 5.674437e+00 6.655470e-01 5.262679e+00 6.895117e-01 5.370413e+00 7.062587e-01 5.483257e+00 7.233235e-01 5.598332e+00 7.403491e-01 5.113282e+00 7.627468e-01
5.636288e+00 6.575183e-01 5.689716e+00 6.653698e-01 5.277764e+00 6.893082e-01 5.385899e+00 7.060668e-01 5.499152e+00 7.231418e-01 5.614634e+00 7.401765e-01 5.129236e+00 7.625374e-01
5.651370e+00 6.573365e-01 5.704994e+00 6.651938e-01 5.292848e+00 6.891062e-01 5.401384e+00 7.058763e-01 5.515046e+00 7.229616e-01 5.630935e+00 7.400052e-01 5.145189e+00 7.623298e-01
5.666452e+00 6.571560e-01 5.720270e+00 6.650190e-01 5.307932e+00 6.889057e-01 5.416870e+00 7.056873e-01 5.530940e+00 7.227826e-01 5.647236e+00 7.398352e-01 5.161142e+00 7.621238e-01
5.681532e+00 6.569767e-01 5.735546e+00 6.648454e-01 5.323014e+00 6.887066e-01 5.432354e+00 7.054996e-01 5.546833e+00 7.226051e-01 5.663537e+00 7.396665e-01 5.177095e+00 7.619195e-01
5.696611e+00 6.567986e-01 5.750821e+00 6.646730e-01 5.338096e+00 6.885090e-01 5.447838e+00 7.053133e-01 5.562727e+00 7.224288e-01 5.679837e+00 7.394990e-01 5.193048e+00 7.617168e-01
5.711690e+00 6.566217e-01 5.766095e+00 6.645018e-01 5.353178e+00 6.883128e-01 5.463322e+00 7.051283e-01 5.578619e+00 7.222538e-01 5.696137e+00 7.393328e-01 5.209001e+00 7.615157e-01
5.726767e+00 6.564460e-01 5.781368e+00 6.643317e-01 5.368258e+00 6.881179e-01 5.478805e+00 7.049447e-01 5.594512e+00 7.220801e-01 5.712438e+00 7.391679e-01 5.224954e+00 7.613162e-01
5.741843e+00 6.562714e-01 5.796641e+00 6.641627e-01 5.383338e+00 6.879245e-01 5.494288e+00 7.047625e-01 5.610404e+00 7.219077e-01 5.728738e+00 7.390041e-01 5.240907e+00 7.611182e-01
5.756918e+00 6.560980e-01 5.811912e+00 6.639949e-01 5.398417e+00 6.877325e-01 5.509770e+00 7.045815e-01 5.626296e+00 7.217366e-01 5.745037e+00 7.388416e-01 5.256860e+00 7.609219e-01
5.771993e+00 6.559258e-01 5.827182e+00 6.638283e-01 5.413495e+00 6.875419e-01 5.525251e+00 7.044019e-01 5.642187e+00 7.215667e-01 5.761337e+00 7.386803e-01 5.272812e+00 7.607270e-01
5.787066e+00 6.557547e-01 5.842452e+00 6.636627e-01 5.428573e+00 6.873526e-01 5.540732e+00 7.042236e-01 5.658078e+00 7.213981e-01 5.777636e+00 7.385202e-01 5.288765e+00 7.605338e-01
5.802138e+00 6.555848e-01 5.857721e+00 6.634982e-01 5.443650e+00 6.871646e-01 5.556213e+00 7.040465e-01 5.673969e+00 7.212307e-01 5.793935e+00 7.383613e-01 5.304718e+00 7.603420e-01
5.817210e+00 6.554160e-01 5.872989e+00 6.633349e-01 5.458726e+00 6.869780e-01 5.571693e+00 7.038708e-01 5.689859e+00 7.210645e-01 5.810234e+00 7.382035e-01 5.320670e+00 7.601517e-01
5.832280e+00 6.552483e-01 5.888256e+00 6.631726e-01 5.473802e+00 6.867927e-01 5.587172e+00 7.036963e-01 5.705749e+00 7.208995e-01 5.826533e+00 7.380469e-01 5.336623e+00 7.599629e-01
5.847349e+00 6.550816e-01 5.903522e+00 6.630114e-01 5.488876e+00 6.866087e-01 5.602651e+00 7.035230e-01 5.721639e+00 7.207358e-01 5.842831e+00 7.378914e-01 5.352575e+00 7.597756e-01
5.862418e+00 6.549161e-01 5.918787e+00 6.628513e-01 5.503951e+00 6.864260e-01 5.618130e+00 7.033510e-01 5.737528e+00 7.205732e-01 5.859130e+00 7.377371e-01 5.368527e+00 7.595897e-01
5.877485e+00 6.547517e-01 5.934052e+00 6.626922e-01 5.519024e+00 6.862446e-01 5.633608e+00 7.031802e-01 5.753417e+00 7.204117e-01 5.875428e+00 7.375839e-01 5.384480e+00 7.594052e-01
5.892552e+00 6.545883e-01 5.949315e+00 6.625342e-01 5.534097e+00 6.860644e-01 5.649085e+00 7.030106e-01 5.769306e+00 7.202515e-01 5.891726e+00 7.374318e-01 5.400432e+00 7.592222e-01
5.907617e+00 6.544260e-01 5.964578e+00 6.623772e-01 5.549169e+00 6.858855e-01 5.664562e+00 7.028422e-01 5.785194e+00 7.200923e-01 5.908023e+00 7.372808e-01 5.416384e+00 7.590406e-01
5.922682e+00 6.542648e-01 5.979840e+00 6.622213e-01 5.564240e+00 6.857079e-01 5.680038e+00 7.026750e-01 5.801083e+00 7.199344e-01 5.924321e+00 7.371309e-01 5.432336e+00 7.588603e-01
5.937746e+00 6.541046e-01 5.995101e+00 6.620664e-01 5.579311e+00 6.855315e-01 5.695514e+00 7.025090e-01 5.816970e+00 7.197775e-01 5.940618e+00 7.369821e-01 5.448288e+00 7.586815e-01
5.952808e+00 6.539455e-01 6.010361e+00 6.619124e-01 5.594381e+00 6.853563e-01 5.710990e+00 7.023441e-01 5.832858e+00 7.196218e-01 5.956915e+00 7.368343e-01 5.464240e+00 7.585040e-01
5.967870e+00 6.537873e-01 6.025621e+00 6.617595e-01 5.609450e+00 6.851823e-01 5.726465e+00 7.021804e-01 5.848745e+00 7.194671e-01 5.973212e+00 7.366876e-01 5.480192e+00 7.583279e-01
5.982931e+00 6.536302e-01 6.040879e+00 6.616076e-01 5.624519e+00 6.850095e-01 5.741940e+00 7.020179e-01 5.864631e+00 7.193136e-01 5.989509e+00 7.365420e-01 5.496143e+00 7.581531e-01
5.997991e+00 6.534741e-01 6.056137e+00 6.614567e-01 5.639587e+00 6.848379e-01 5.757414e+00 7.018565e-01 5.880518e+00 7.191611e-01 6.005806e+00 7.363974e-01 5.512095e+00 7.579796e-01
6.013050e+00 6.533190e-01 6.071394e+00 6.613067e-01 5.654654e+00 6.846675e-01 5.772887e+00 7.016962e-01 5.896404e+00 7.190098e-01 6.022102e+00 7.362538e-01 5.528047e+00 7.578074e-01
6.028108e+00 6.531649e-01 6.086651e+00 6.611577e-01 5.669721e+00 6.844983e-01 5.788360e+00 7.015370e-01 5.912290e+00 7.188594e-01 6.038398e+00 7.361113e-01 5.543998e+00 7.576365e-01
6.043165e+00 6.530118e-01 6.101906e+00 6.610097e-01 5.684787e+00 6.843302e-01 5.803833e+00 7.013789e-01 5.928175e+00 7.187102e-01 6.054694e+00 7.359697e-01 5.559950e+00 7.574669e-01
6.058222e+00 6.528596e-01 6.117160e+00 6.608626e-01 5.699853e+00 6.841632e-01 5.819305e+00 7.012219e-01 5.944060e+00 7.185620e-01 6.070990e+00 7.358292e-01 5.575901e+00 7.572986e-01
6.073277e+00 6.527085e-01 6.132414e+00 6.607164e-01 5.714917e+00 6.839974e-01 5.834777e+00 7.010660e-01 5.959945e+00 7.184148e-01 6.087286e+00 7.356896e-01 5.591852e+00 7.571316e-01
6.088332e+00 6.525582e-01 6.147667e+00 6.605712e-01 5.729981e+00 6.838327e-01 5.850248e+00 7.009112e-01 5.975829e+00 7.182686e-01 6.103581e+00 7.355511e-01 5.607804e+00 7.569657e-01
6.103385e+00 6.524090e-01 6.162920e+00 6.604270e-01 5.745045e+00 6.836691e-01 5.865719e+00 7.007574e-01 5.991714e+00 7.181235e-01 6.119876e+00 7.354135e-01 5.623755e+00 7.568012e-01
6.118438e+00 6.522606e-01 6.178171e+00 6.602836e-01 5.760108e+00 6.835067e-01 5.881189e+00 7.006047e-01 6.007597e+00 7.179794e-01 6.136171e+00 7.352768e-01 5.639706e+00 7.566378e-01
6.133490e+00 6.521132e-01 6.193422e+00 6.601411e-01 5.775170e+00 6.833453e-01 5.896659e+00 7.004530e-01 6.023481e+00 7.178362e-01 6.152466e+00 7.351412e-01 5.655657e+00 7.564756e-01
6.148541e+00 6.519668e-01 6.208671e+00 6.599996e-01 5.790231e+00 6.831850e-01 5.912128e+00 7.003024e-01 6.039364e+00 7.176941e-01 6.168761e+00 7.350064e-01 5.671608e+00 7.563147e-01
6.163591e+00 6.518212e-01 6.223921e+00 6.598589e-01 5.805292e+00 6.830258e-01 5.927597e+00 7.001528e-01 6.055247e+00 7.175529e-01 6.185055e+00 7.348726e-01 5.687559e+00 7.561549e-01
6.178640e+00 6.516766e-01 6.239169e+00 6.597192e-01 5.820353e+00 6.828676e-01 5.943066e+00 7.000042e-01 6.071130e+00 7.174127e-01 6.201349e+00 7.347398e-01 5.703510e+00 7.559963e-01
6.193689e+00 6.515328e-01 6.254416e+00 6.595803e-01 5.835412e+00 6.827105e-01 5.958534e+00 6.998566e-01 6.087012e+00 7.172734e-01 6.217644e+00 7.346078e-01 5.719460e+00 7.558388e-01
6.208736e+00 6.513900e-01 6.269663e+00 6.594423e-01 5.850471e+00 6.825545e-01 5.974001e+00 6.997100e-01 6.102894e+00 7.171351e-01 6.233937e+00 7.344768e-01 5.735411e+00 7.556825e-01
6.223783e+00 6.512480e-01 6.284909e+00 6.593051e-01 5.865530e+00 6.823994e-01 5.989469e+00 6.995644e-01 6.118776e+00 7.169978e-01 6.250231e+00 7.343467e-01 5.751362e+00 7.555274e-01
6.238829e+00 6.511069e-01 6.300155e+00 6.591688e-01 5.880587e+00 6.822454e-01 6.004935e+00 6.994197e-01 6.134657e+00 7.168614e-01 6.266525e+00 7.342174e-01 5.767312e+00 7.553734e-01
6.253873e+00 6.509667e-01 6.315399e+00 6.590334e-01 5.895645e+00 6.820925e-01 6.020401e+00 6.992761e-01 6.150538e+00 7.167259e-01 6.282818e+00 7.340891e-01 5.783263e+00 7.552205e-01
6.268918e+00 6.508274e-01 6.330643e+00 6.588988e-01 5.910701e+00 6.819405e-01 6.035867e+00 6.991334e-01 6.166419e+00 7.165913e-01 6.299111e+00 7.339616e-01 5.799213e+00 7.550686e-01
6.283961e+00 6.506889e-01 6.345886e+00 6.587650e-01 5.925757e+00 6.817895e-01 6.051333e+00 6.989916e-01 6.182299e+00 7.164577e-01 6.315404e+00 7.338350e-01 5.815163e+00 7.549179e-01
6.299003e+00 6.505512e-01 6.361128e+00 6.586321e-01 5.940812e+00 6.816395e-01 6.066797e+00 6.988508e-01 6.198180e+00 7.163249e-01 6.331697e+00 7.337092e-01 5.831114e+00 7.547683e-01
6.314045e+00 6.504145e-01 6.376370e+00 6.585000e-01 5.955867e+00 6.814905e-01 6.082262e+00 6.987109e-01 6.214059e+00 7.161930e-01 6.347990e+00 7.335844e-01 5.847064e+00 7.546198e-01
6.329086e+00 6.502785e-01 6.391610e+00 6.583687e-01 5.970921e+00 6.813425e-01 6.097726e+00 6.985720e-01 6.229939e+00 7.160620e-01 6.364282e+00 7.334603e-01 5.863014e+00 7.544723e-01
6.344125e+00 6.501434e-01 6.406851e+00 6.582382e-01 5.985975e+00 6.811955e-01 6.113189e+00 6.984339e-01 6.245818e+00 7.159319e-01 6.380574e+00 7.333371e-01 5.878964e+00 7.543258e-01
6.359164e+00 6.500091e-01 6.422090e+00 6.581085e-01 6.001028e+00 6.810494e-01 6.128653e+00 6.982968e-01 6.261697e+00 7.158027e-01 6.396867e+00 7.332147e-01 5.894914e+00 7.541805e-01
6.374203e+00 6.498756e-01 6.437328e+00 6.579796e-01 6.016080e+00 6.809042e-01 6.144115e+00 6.981606e-01 6.277576e+00 7.156743e-01 6.413158e+00 7.330932e-01 5.910864e+00 7.540361e-01
6.389240e+00 6.497429e-01 6.452566e+00 6.578515e-01 6.031132e+00 6.807600e-01 6.159578e+00 6.980253e-01 6.293454e+00 7.155468e-01 6.429450e+00 7.329725e-01 5.926813e+00 7.538928e-01
6.404277e+00 6.496110e-01 6.467804e+00 6.577242e-01 6.046183e+00 6.806167e-01 6.175040e+00 6.978908e-01 6.309333e+00 7.154201e-01 6.445742e+00 7.328525e-01 5.942763e+00 7.537505e-01
6.419313e+00 6.494800e-01 6.483040e+00 6.575976e-01 6.061234e+00 6.804743e-01 6.190501e+00 6.977573e-01 6.325210e+00 7.152942e-01 6.462033e+00 7.327334e-01 5.958713e+00 7.536091e-01
6.434348e+00 6.493497e-01 6.498276e+00 6.574718e-01 6.076284e+00 6.803329e-01 6.205962e+00 6.976246e-01 6.341088e+00 7.151692e-01 6.478324e+00 7.326151e-01 5.974662e+00 7.534688e-01
6.449382e+00 6.492202e-01 6.513511e+00 6.573468e-01 6.091333e+00 6.801924e-01 6.221423e+00 6.974928e-01 6.356965e+00 7.150450e-01 6.494615e+00 7.324976e-01 5.990612e+00 7.533295e-01
6.464415e+00 6.490914e-01 6.528745e+00 6.572225e-01 6.106382e+00 6.800527e-01 6.236883e+00 6.973618e-01 6.372842e+00 7.149217e-01 6.510906e+00 7.323808e-01 6.006561e+00 7.531911e-01
6.479448e+00 6.489635e-01 6.543979e+00 6.570990e-01 6.121430e+00 6.799140e-01 6.252343e+00 6.972317e-01 6.388719e+00 7.147991e-01 6.527197e+00 7.322648e-01 6.022511e+00 7.530538e-01
6.494480e+00 6.488363e-01 6.559212e+00 6.569763e-01 6.136478e+00 6.797761e-01 6.267802e+00 6.971024e-01 6.404595e+00 7.146773e-01 6.543488e+00 7.321496e-01 6.038460e+00 7.529173e-01
6.509511e+00 6.487098e-01 6.574444e+00 6.568542e-01 6.151525e+00 6.796391e-01 6.283261e+00 6.969739e-01 6.420471e+00 7.145564e-01 6.559778e+00 7.320351e-01 6.054409e+00 7.527818e-01
6.524541e+00 6.485841e-01 6.589675e+00 6.567329e-01 6.166572e+00 6.795030e-01 6.298719e+00 6.968463e-01 6.436347e+00 7.144362e-01 6.576068e+00 7.319214e-01 6.070358e+00 7.526473e-01
6.539571e+00 6.484592e-01 6.604906e+00 6.566124e-01 6.181618e+00 6.793677e-01 6.314178e+00 6.967195e-01 6.452223e+00 7.143168e-01 6.592358e+00 7.318085e-01 6.086307e+00 7.525137e-01
6.554599e+00 6.483350e-01 6.620137e+00 6.564925e-01 6.196663e+00 6.792333e-01 6.329635e+00 6.965935e-01 6.468098e+00 7.141981e-01 6.608648e+00 7.316962e-01 6.102256e+00 7.523810e-01
6.569627e+00 6.482115e-01 6.635366e+00 6.563734e-01 6.211708e+00 6.790998e-01 6.345093e+00 6.964684e-01 6.483973e+00 7.140803e-01 6.624938e+00 7.315848e-01 6.118205e+00 7.522492e-01
6.584654e+00 6.480888e-01 6.650595e+00 6.562549e-01 6.226752e+00 6.789670e-01 6.360550e+00 6.963440e-01 6.499848e+00 7.139632e-01 6.641227e+00 7.314740e-01 6.134154e+00 7.521184e-01
6.599681e+00 6.479668e-01 6.665823e+00 6.561372e-01 6.241796e+00 6.788352e-01 6.376006e+00 6.962204e-01 6.515722e+00 7.138468e-01 6.657516e+00 7.313640e-01 6.150102e+00 7.519884e-01
6.614706e+00 6.478455e-01 6.681050e+00 6.560202e-01 6.256839e+00 6.787041e-01 6.391462e+00 6.960976e-01 6.531597e+00 7.137312e-01 6.673806e+00 7.312546e-01 6.166051e+00 7.518594e-01
6.629731e+00 6.477249e-01 6.696277e+00 6.559039e-01 6.271882e+00 6.785738e-01 6.406918e+00 6.959755e-01 6.547470e+00 7.136164e-01 6.690095e+00 7.311460e-01 6.182000e+00 7.517312e-01
6.644756e+00 6.476050e-01 6.711503e+00 6.557882e-01 6.286924e+00 6.784444e-01 6.422373e+00 6.958543e-01 6.563344e+00 7.135023e-01 6.706383e+00 7.310381e-01 6.197948e+00 7.516038e-01
6.659779e+00 6.474858e-01 6.726729e+00 6.556732e-01 6.301966e+00 6.783158e-01 6.437828e+00 6.957338e-01 6.579217e+00 7.133889e-01 6.722672e+00 7.309309e-01 6.213897e+00 7.514774e-01
6.674802e+00 6.473673e-01 6.741954e+00 6.555589e-01 6.317007e+00 6.781880e-01 6.453283e+00 6.956140e-01 6.595091e+00 7.132762e-01 6.738961e+00 7.308243e-01 6.229845e+00 7.513518e-01
6.689823e+00 6.472495e-01 6.757178e+00 6.554453e-01 6.332047e+00 6.780609e-01 6.468737e+00 6.954950e-01 6.610963e+00 7.131642e-01 6.755249e+00 7.307185e-01 6.245793e+00 7.512271e-01
6.704845e+00 6.471324e-01 6.772401e+00 6.553324e-01 6.347087e+00 6.779347e-01 6.484191e+00 6.953768e-01 6.626836e+00 7.130530e-01 6.771537e+00 7.306133e-01 6.261742e+00 7.511031e-01
6.719865e+00 6.470159e-01 6.787624e+00 6.552201e-01 6.362127e+00 6.778092e-01 6.499644e+00 6.952593e-01 6.642708e+00 7.129425e-01 6.787825e+00 7.305088e-01 6.277690e+00 7.509801e-01
6.734885e+00 6.469002e-01 6.802846e+00 6.551084e-01 6.377166e+00 6.776845e-01 6.515097e+00 6.951425e-01 6.658580e+00 7.128326e-01 6.804113e+00 7.304050e-01 6.293638e+00 7.508578e-01
6.749904e+00 6.467851e-01 6.818068e+00 6.549974e-01 6.392204e+00 6.775605e-01 6.530550e+00 6.950265e-01 6.674452e+00 7.127235e-01 6.820401e+00 7.303018e-01 6.309586e+00 7.507364e-01
6.764922e+00 6.466706e-01 6.833289e+00 6.548871e-01 6.407242e+00 6.774374e-01 6.546002e+00 6.949112e-01 6.690324e+00 7.126150e-01 6.836688e+00 7.301993e-01 6.325534e+00 7.506158e-01
6.779939e+00 6.465568e-01 6.848509e+00 6.547773e-01 6.422279e+00 6.773149e-01 6.561454e+00 6.947966e-01 6.706195e+00 7.125072e-01 6.852976e+00 7.300975e-01 6.341481e+00 7.504960e-01
6.794956e+00 6.464437e-01 6.863728e+00 6.546683e-01 6.437316e+00 6.771933e-01 6.576905e+00 6.946827e-01 6.722066e+00 7.124001e-01 6.869263e+00 7.299963e-01 6.357429e+00 7.503770e-01
6.809972e+00 6.463312e-01 6.878947e+00 6.545598e-01 6.452352e+00 6.770723e-01 6.592356e+00 6.945695e-01 6.737937e+00 7.122937e-01 6.885550e+00 7.298957e-01 6.373377e+00 7.502588e-01
6.824987e+00 6.462194e-01 6.894166e+00 6.544520e-01 6.467388e+00 6.769521e-01 6.607807e+00 6.944570e-01 6.753807e+00 7.121879e-01 6.901837e+00 7.297957e-01 6.389324e+00 7.501414e-01
6.840002e+00 6.461082e-01 6.909383e+00 6.543448e-01 6.482423e+00 6.768326e-01 6.623257e+00 6.943452e-01 6.769678e+00 7.120828e-01 6.918123e+00 7.296964e-01 6.405272e+00 7.500247e-01
6.855016e+00 6.459976e-01 6.924601e+00 6.542382e-01 6.497458e+00 6.767139e-01 6.638707e+00 6.942341e-01 6.785548e+00 7.119783e-01 6.934410e+00 7.295977e-01 6.421220e+00 7.499088e-01
6.870029e+00 6.458876e-01 6.939817e+00 6.541322e-01 6.512492e+00 6.765958e-01 6.654157e+00 6.941236e-01 6.801417e+00 7.118745e-01 6.950696e+00 7.294996e-01 6.437167e+00 7.497937e-01
6.885042e+00 6.457783e-01 6.955033e+00 6.540268e-01 6.527526e+00 6.764785e-01 6.669606e+00 6.940138e-01 6.817287e+00 7.117713e-01 6.966983e+00 7.294022e-01 6.453114e+00 7.496794e-01
6.900053e+00 6.456696e-01 6.970248e+00 6.539220e-01 6.542559e+00 6.763619e-01 6.685055e+00 6.939047e-01 6.833156e+00 7.116688e-01 6.983269e+00 7.293053e-01 6.469061e+00 7.495657e-01
6.915065e+00 6.455615e-01 6.985463e+00 6.538178e-01 6.557592e+00 6.762460e-01 6.700503e+00 6.937963e-01 6.849025e+00 7.115669e-01 6.999555e+00 7.292091e-01 6.485009e+00 7.494529e-01
6.930075e+00 6.454540e-01 7.000677e+00 6.537142e-01 6.572624e+00 6.761307e-01 6.715951e+00 6.936885e-01 6.864894e+00 7.114656e-01 7.015841e+00 7.291134e-01 6.500956e+00 7.493407e-01
6.945085e+00 6.453471e-01 7.015890e+00 6.536112e-01 6.587656e+00 6.760162e-01 6.731399e+00 6.935814e-01 6.880762e+00 7.113649e-01 7.032126e+00 7.290183e-01 6.516903e+00 7.492293e-01
6.960094e+00 6.452408e-01 7.031103e+00 6.535088e-01 6.602687e+00 6.759023e-01 6.746847e+00 6.934749e-01 6.896630e+00 7.112649e-01 7.048412e+00 7.289239e-01 6.532850e+00 7.491187e-01
6.975102e+00 6.451351e-01 7.046315e+00 6.534070e-01 6.617718e+00 6.757891e-01 6.762294e+00 6.933691e-01 6.912498e+00 7.111654e-01 7.064697e+00 7.288300e-01 6.548797e+00 7.490087e-01
6.990110e+00 6.450300e-01 7.061527e+00 6.533057e-01 6.632748e+00 6.756766e-01 6.777740e+00 6.932639e-01 6.928366e+00 7.110666e-01 7.080982e+00 7.287367e-01 6.564743e+00 7.488995e-01
7.005117e+00 6.449255e-01 7.076738e+00 6.532050e-01 6.647778e+00 6.755648e-01 6.793187e+00 6.931593e-01 6.944234e+00 7.109684e-01 7.097267e+00 7.286439e-01 6.580690e+00 7.487909e-01
7.020123e+00 6.448216e-01 7.091948e+00 6.531048e-01 6.662807e+00 6.754536e-01 6.808633e+00 6.930554e-01 6.960101e+00 7.108707e-01 7.113552e+00 7.285517e-01 6.596637e+00 7.486831e-01
7.035129e+00 6.447182e-01 7.107158e+00 6.530053e-01 6.677836e+00 6.753431e-01 6.824078e+00 6.929521e-01 6.975968e+00 7.107737e-01 7.129837e+00 7.284601e-01 6.612583e+00 7.485759e-01
7.050134e+00 6.446154e-01 7.122367e+00 6.529062e-01 6.692864e+00 6.752332e-01 6.839524e+00 6.928494e-01 6.991835e+00 7.106772e-01 7.146121e+00 7.283691e-01 6.628530e+00 7.484695e-01
7.065138e+00 6.445132e-01 7.137576e+00 6.528078e-01 6.707892e+00 6.751240e-01 6.854968e+00 6.927473e-01 7.007701e+00 7.105813e-01 7.162406e+00 7.282786e-01 6.644476e+00 7.483637e-01
7.080142e+00 6.444115e-01 7.152784e+00 6.527098e-01 6.722919e+00 6.750154e-01 6.870413e+00 6.926458e-01 7.023567e+00 7.104860e-01 7.178690e+00 7.281886e-01 6.660423e+00 7.482586e-01
7.095145e+00 6.443104e-01 7.167991e+00 6.526124e-01 6.737946e+00 6.749074e-01 6.885857e+00 6.925449e-01 7.039434e+00 7.103913e-01 7.194974e+00 7.280992e-01 6.676369e+00 7.481542e-01
7.110147e+00 6.442099e-01 7.183198e+00 6.525156e-01 6.752973e+00 6.748001e-01 6.901301e+00 6.924446e-01 7.055299e+00 7.102971e-01 7.211258e+00 7.280103e-01 6.692315e+00 7.480504e-01
7.125149e+00 6.441099e-01 7.198404e+00 6.524193e-01 6.767998e+00 6.746934e-01 6.916745e+00 6.923450e-01 7.071165e+00 7.102035e-01 7.227542e+00 7.279220e-01 6.708261e+00 7.479473e-01
7.140150e+00 6.440104e-01 7.213610e+00 6.523235e-01 6.783024e+00 6.745873e-01 6.932188e+00 6.922458e-01 7.087030e+00 7.101105e-01 7.243826e+00 7.278342e-01 6.724207e+00 7.478448e-01
7.155150e+00 6.439115e-01 7.228815e+00 6.522283e-01 6.798049e+00 6.744818e-01 6.947631e+00 6.921473e-01 7.102895e+00 7.100180e-01 7.260109e+00 7.277470e-01 6.740153e+00 7.477430e-01
7.170150e+00 6.438132e-01 7.244020e+00 6.521335e-01 6.813073e+00 6.743770e-01 6.963073e+00 6.920494e-01 7.118760e+00 7.099261e-01 7.276393e+00 7.276602e-01 6.756099e+00 7.476418e-01
7.185149e+00 6.437153e-01 7.259224e+00 6.520393e-01 6.828097e+00 6.742727e-01 6.978515e+00 6.919520e-01 7.134625e+00 7.098347e-01 7.292676e+00 7.275740e-01 6.772045e+00 7.475413e-01
7.200148e+00 6.436180e-01 7.274427e+00 6.519456e-01 6.843121e+00 6.741690e-01 6.993957e+00 6.918552e-01 7.150489e+00 7.097438e-01 7.308959e+00 7.274883e-01 6.787991e+00 7.474414e-01
7.215145e+00 6.435213e-01 7.289630e+00 6.518525e-01 6.858144e+00 6.740660e-01 7.009399e+00 6.917590e-01 7.166354e+00 7.096535e-01 7.325242e+00 7.274031e-01 6.803937e+00 7.473421e-01
7.230143e+00 6.434250e-01 7.304832e+00 6.517598e-01 6.873167e+00 6.739635e-01 7.024840e+00 6.916633e-01 7.182218e+00 7.095637e-01 7.341525e+00 7.273184e-01 6.819882e+00 7.472435e-01
7.245139e+00 6.433293e-01 7.320034e+00 6.516676e-01 6.888189e+00 6.738617e-01 7.040281e+00 6.915682e-01 7.198081e+00 7.094745e-01 7.357808e+00 7.272342e-01 6.835828e+00 7.471455e-01
7.260135e+00 6.432341e-01 7.335235e+00 6.515760e-01 6.903211e+00 6.737604e-01 7.055721e+00 6.914736e-01 7.213945e+00 7.093858e-01 7.374090e+00 7.271505e-01 6.851773e+00 7.470480e-01
7.275130e+00 6.431394e-01 7.350436e+00 6.514848e-01 6.918232e+00 6.736596e-01 7.071162e+00 6.913796e-01 7.229808e+00 7.092975e-01 7.390373e+00 7.270673e-01 6.867719e+00 7.469512e-01
7.290125e+00 6.430452e-01 7.365636e+00 6.513941e-01 6.933253e+00 6.735595e-01 7.086601e+00 6.912861e-01 7.245671e+00 7.092099e-01 7.406655e+00 7.269846e-01 6.883664e+00 7.468550e-01
7.305119e+00 6.429515e-01 7.380835e+00 6.513039e-01 6.948273e+00 6.734599e-01 7.102041e+00 6.911932e-01 7.261534e+00 7.091227e-01 7.422937e+00 7.269024e-01 6.899610e+00 7.467594e-01
7.320113e+00 6.428583e-01 7.396034e+00 6.512142e-01 6.963293e+00 6.733609e-01 7.117480e+00 6.911008e-01 7.277397e+00 7.090360e-01 7.439219e+00 7.268207e-01 6.915555e+00 7.466643e-01
7.335105e+00 6.427656e-01 7.411233e+00 6.511250e-01 6.978313e+00 6.732625e-01 7.132919e+00 6.910089e-01 7.293259e+00 7.089498e-01 7.455501e+00 7.267394e-01 6.931500e+00 7.465699e-01
7.350098e+00 6.426734e-01 7.426431e+00 6.510363e-01 6.993332e+00 6.731646e-01 7.148358e+00 6.909176e-01 7.309121e+00 7.088642e-01 7.471782e+00 7.266587e-01 6.947445e+00 7.464760e-01
7.365089e+00 6.425817e-01 7.441628e+00 6.509480e-01 7.008350e+00 6.730672e-01 7.163796e+00 6.908267e-01 7.324983e+00 7.087790e-01 7.488064e+00 7.265783e-01 6.963390e+00 7.463827e-01
7.380080e+00 6.424905e-01 7.456825e+00 6.508602e-01 7.023369e+00 6.729705e-01 7.179234e+00 6.907364e-01 7.340845e+00 7.086943e-01 7.504345e+00 7.264985e-01 6.979335e+00 7.462900e-01
7.395071e+00 6.423997e-01 7.472021e+00 6.507729e-01 7.038386e+00 6.728742e-01 7.194671e+00 6.906467e-01 7.356706e+00 7.086101e-01 7.520627e+00 7.264191e-01 6.995280e+00 7.461978e-01
7.410060e+00 6.423095e-01 7.487217e+00 6.506861e-01 7.053404e+00 6.727785e-01 7.210109e+00 6.905574e-01 7.372568e+00 7.085264e-01 7.536908e+00 7.263402e-01 7.011225e+00 7.461062e-01
7.425050e+00 6.422197e-01 7.502412e+00 6.505997e-01 7.068421e+00 6.726833e-01 7.225546e+00 6.904686e-01 7.388429e+00 7.084432e-01 7.553189e+00 7.262618e-01 7.027169e+00 7.460152e-01
7.440038e+00 6.421304e-01 7.517607e+00 6.505137e-01 7.083437e+00 6.725887e-01 7.240982e+00 6.903803e-01 7.404289e+00 7.083604e-01 7.569470e+00 7.261838e-01 7.043114e+00 7.459247e-01
7.455026e+00 6.420415e-01 7.532801e+00 6.504283e-01 7.098453e+00 6.724946e-01 7.256419e+00 6.902926e-01 7.420150e+00 7.082781e-01 7.585751e+00 7.261062e-01 7.059059e+00 7.458348e-01
7.470014e+00 6.419531e-01 7.547995e+00 6.503432e-01 7.113469e+00 6.724010e-01 7.271855e+00 6.902053e-01 7.436011e+00 7.081963e-01 7.602031e+00 7.260291e-01 7.075003e+00 7.457454e-01
7.485000e+00 6.418652e-01 7.563188e+00 6.502587e-01 7.128484e+00 6.723079e-01 7.287291e+00 6.901185e-01 7.451871e+00 7.081150e-01 7.618312e+00 7.259525e-01 7.090948e+00 7.456565e-01
7.499987e+00 6.417778e-01 7.578381e+00 6.501745e-01 7.143499e+00 6.722154e-01 7.302726e+00 6.900322e-01 7.467731e+00 7.080341e-01 7.634592e+00 7.258763e-01 7.106892e+00 7.455682e-01
7.514972e+00 6.416908e-01 7.593573e+00 6.500908e-01 7.158513e+00 6.721233e-01 7.318161e+00 6.899464e-01 7.483591e+00 7.079537e-01 7.650872e+00 7.258005e-01 7.122836e+00 7.454804e-01
7.529957e+00 6.416042e-01 7.608765e+00 6.500076e-01 7.173527e+00 6.720318e-01 7.333596e+00 6.898611e-01 7.499450e+00 7.078737e-01 7.667152e+00 7.257252e-01 7.138781e+00 7.453932e-01
7.544942e+00 6.415181e-01 7.623956e+00 6.499248e-01 7.188540e+00 6.719408e-01 7.349030e+00 6.897762e-01 7.515309e+00 7.077942e-01 7.683432e+00 7.256502e-01 7.154725e+00 7.453065e-01
7.559926e+00 6.414325e-01 7.639146e+00 6.498424e-01 7.203553e+00 6.718502e-01 7.364465e+00 6.896918e-01 7.531169e+00 7.077151e-01 7.699712e+00 7.255758e-01 7.170669e+00 7.452202e-01
7.574909e+00 6.413473e-01 7.654336e+00 6.497604e-01 7.218566e+00 6.717602e-01 7.379899e+00 6.896079e-01 7.547028e+00 7.076365e-01 7.715992e+00 7.255017e-01 7.186613e+00 7.451345e-01
7.589892e+00 6.412625e-01 7.669526e+00 6.496789e-01 7.233578e+00 6.716707e-01 7.395332e+00 6.895245e-01 7.562886e+00 7.075583e-01 7.732271e+00 7.254281e-01 7.202557e+00 7.450493e-01
7.604874e+00 6.411782e-01 7.684715e+00 6.495978e-01 7.248590e+00 6.715816e-01 7.410766e+00 6.894415e-01 7.578745e+00 7.074806e-01 7.748551e+00 7.253548e-01 7.218501e+00 7.449647e-01
7.619856e+00 6.410943e-01 7.699904e+00 6.495171e-01 7.263602e+00 6.714930e-01 7.426199e+00 6.893590e-01 7.594603e+00 7.074033e-01 7.764830e+00 7.252820e-01 7.234445e+00 7.448805e-01
7.634837e+00 6.410108e-01 7.715092e+00 6.494369e-01 7.278613e+00 6.714050e-01 7.441631e+00 6.892769e-01 7.610461e+00 7.073264e-01 7.781109e+00 7.252096e-01 7.250388e+00 7.447968e-01
7.649817e+00 6.409278e-01 7.730279e+00 6.493570e-01 7.293623e+00 6.713174e-01 7.457064e+00 6.891953e-01 7.626319e+00 7.072499e-01 7.797388e+00 7.251376e-01 7.266332e+00 7.447136e-01
7.664797e+00 6.408452e-01 7.745466e+00 6.492776e-01 7.308633e+00 6.712302e-01 7.472496e+00 6.891141e-01 7.642177e+00 7.071739e-01 7.813667e+00 7.250660e-01 7.282276e+00 7.446309e-01
7.679777e+00 6.407630e-01 7.760653e+00 6.491986e-01 7.323643e+00 6.711436e-01 7.487928e+00 6.890334e-01 7.658035e+00 7.070983e-01 7.829946e+00 7.249949e-01 7.298219e+00 7.445487e-01
7.694756e+00 6.406812e-01 7.775839e+00 6.491200e-01 7.338653e+00 6.710574e-01 7.503359e+00 6.889531e-01 7.673892e+00 7.070232e-01 7.846225e+00 7.249241e-01 7.314163e+00 7.444669e-01
7.709734e+00 6.405999e-01 7.791025e+00 6.490418e-01 7.353662e+00 6.709717e-01 7.518791e+00 6.888733e-01 7.689749e+00 7.069484e-01 7.862503e+00 7.248537e-01 7.330106e+00 7.443857e-01
7.724712e+00 6.405189e-01 7.806210e+00 6.489640e-01 7.368670e+00 6.708864e-01 7.534221e+00 6.887939e-01 7.705606e+00 7.068740e-01 7.878781e+00 7.247837e-01 7.346050e+00 7.443049e-01
7.739689e+00 6.404384e-01 7.821395e+00 6.488866e-01 7.383678e+00 6.708016e-01 7.549652e+00 6.887149e-01 7.721463e+00 7.068001e-01 7.895060e+00 7.247141e-01 7.361993e+00 7.442246e-01
7.754665e+00 6.403583e-01 7.836579e+00 6.488095e-01 7.398686e+00 6.707173e-01 7.565083e+00 6.886364e-01 7.737319e+00 7.067266e-01 7.911338e+00 7.246449e-01 7.377936e+00 7.441447e-01
7.769642e+00 6.402786e-01 7.851763e+00 6.487329e-01 7.413694e+00 6.706334e-01 7.580513e+00 6.885582e-01 7.753176e+00 7.066535e-01 7.927616e+00 7.245760e-01 7.393879e+00 7.440654e-01
7.784617e+00 6.401993e-01 7.866946e+00 6.486567e-01 7.428701e+00 6.705499e-01 7.595943e+00 6.884806e-01 7.769032e+00 7.065807e-01 7.943894e+00 7.245076e-01 7.409823e+00 7.439865e-01
7.799592e+00 6.401204e-01 7.882129e+00 6.485808e-01 7.443707e+00 6.704669e-01 7.611372e+00 6.884033e-01 7.784888e+00 7.065084e-01 7.960172e+00 7.244395e-01 7.425766e+00 7.439080e-01
7.814567e+00 6.400418e-01 7.897311e+00 6.485054e-01 7.458714e+00 6.703844e-01 7.626801e+00 6.883264e-01 7.800743e+00 7.064365e-01 7.976449e+00 7.243718e-01 7.441709e+00 7.438300e-01
7.829541e+00 6.399637e-01 7.912493e+00 6.484303e-01 7.473720e+00 6.703022e-01 7.642230e+00 6.882500e-01 7.816599e+00 7.063649e-01 7.992727e+00 7.243045e-01 7.457651e+00 7.437524e-01
7.844514e+00 6.398860e-01 7.927674e+00 6.483556e-01 7.488725e+00 6.702206e-01 7.657659e+00 6.881740e-01 7.832454e+00 7.062938e-01                           7.473594e+00 7.436753e-01
7.859487e+00 6.398087e-01 7.942855e+00 6.482813e-01 7.503730e+00 6.701393e-01 7.673087e+00 6.880983e-01 7.848309e+00 7.062230e-01                           7.489537e+00 7.435986e-01
7.874459e+00 6.397317e-01 7.958035e+00 6.482073e-01 7.518735e+00 6.700585e-01 7.688516e+00 6.880231e-01 7.864164e+00 7.061526e-01                           7.505480e+00 7.435224e-01
7.889431e+00 6.396551e-01 7.973215e+00 6.481338e-01 7.533739e+00 6.699781e-01 7.703944e+00 6.879483e-01 7.880019e+00 7.060826e-01                           7.521422e+00 7.434466e-01
7.904402e+00 6.395789e-01 7.988395e+00 6.480606e-01 7.548743e+00 6.698981e-01 7.719371e+00 6.878739e-01 7.895874e+00 7.060130e-01                           7.537365e+00 7.433713e-01
7.919373e+00 6.395031e-01                           7.563747e+00 6.698186e-01 7.734798e+00 6.877999e-01 7.911728e+00 7.059438e-01                           7.553308e+00 7.432963e-01
7.934344e+00 6.394277e-01                           7.578750e+00 6.697394e-01 7.750226e+00 6.877263e-01 7.927582e+00 7.058749e-01                           7.569250e+00 7.432218e-01
7.949313e+00 6.393526e-01                           7.593753e+00 6.696607e-01 7.765652e+00 6.876530e-01 7.943436e+00 7.058064e-01                           7.585192e+00 7.431477e-01
7.964283e+00 6.392779e-01                           7.608756e+00 6.695824e-01 7.781079e+00 6.875802e-01 7.959290e+00 7.057383e-01                           7.601135e+00 7.430741e-01
7.979251e+00 6.392036e-01                           7.623758e+00 6.695045e-01 7.796505e+00 6.875077e-01 7.975144e+00 7.056705e-01                           7.617077e+00 7.430008e-01
7.994220e+00 6.391297e-01                           7.638760e+00 6.694270e-01 7.811931e+00 6.874357e-01 7.990997e+00 7.056031e-01                           7.633019e+00 7.429280e-01
                                                    7.653761e+00 6.693499e-01 7.827357e+00 6.873640e-01                                                     7.648961e+00 7.428556e-01
                                                    7.668762e+00 6.692732e-01 7.842782e+00 6.872927e-01                                                     7.664904e+00 7.427836e-01
                                                    7.683763e+00 6.691970e-01 7.858207e+00 6.872217e-01                                                     7.680846e+00 7.427120e-01
                                                    7.698763e+00 6.691211e-01 7.873632e+00 6.871511e-01                                                     7.696788e+00 7.426408e-01
                                                    7.713763e+00 6.690455e-01 7.889057e+00 6.870809e-01                                                     7.712729e+00 7.425699e-01
                                                    7.728763e+00 6.689704e-01 7.904482e+00 6.870111e-01                                                     7.728671e+00 7.424995e-01
                                                    7.743762e+00 6.688957e-01 7.919906e+00 6.869416e-01                                                     7.744613e+00 7.424295e-01
                                                    7.758761e+00 6.688214e-01 7.935330e+00 6.868725e-01                                                     7.760555e+00 7.423599e-01
                                                    7.773759e+00 6.687474e-01 7.950753e+00 6.868038e-01                                                     7.776496e+00 7.422906e-01
                                                    7.788757e+00 6.686738e-01 7.966177e+00 6.867354e-01                                                     7.792438e+00 7.422218e-01
                                                    7.803755e+00 6.686006e-01 7.981600e+00 6.866674e-01                                                     7.808379e+00 7.421533e-01
                                                    7.818753e+00 6.685278e-01 7.997023e+00 6.865997e-01                                                     7.824321e+00 7.420852e-01
                                                    7.833750e+00 6.684553e-01                                                                               7.840262e+00 7.420174e-01
                                                    7.848747e+00 6.683832e-01                                                                               7.856204e+00 7.419501e-01
                                                    7.863743e+00 6.683115e-01                                                                               7.872145e+00 7.418831e-01
                                                    7.878739e+00 6.682401e-01                                                                               7.888086e+00 7.418165e-01
                                                    7.893735e+00 6.681691e-01                                                                               7.904027e+00 7.417502e-01
                                                    7.908730e+00 6.680984e-01                                                                               7.919968e+00 7.416843e-01
                                                    7.923725e+00 6.680281e-01                                                                               7.935910e+00 7.416188e-01
                                                    7.938720e+00 6.679582e-01                                                                               7.951851e+00 7.415536e-01
                                                    7.953715e+00 6.678886e-01                                                                               7.967791e+00 7.414888e-01
                                                    7.968709e+00 6.678194e-01                                                                               7.983732e+00 7.414243e-01
                                                    7.983702e+00 6.677505e-01                                                                               7.999673e+00 7.413602e-01
                                                    7.998696e+00 6.676819e-01


==> figs/shear_diffusionrgd.dat <==
x1 y1
0 3.646695e-03
2.500000e-01 3.646695e-03
5.000000e-01 3.646695e-03
7.500000e-01 3.646695e-03
1 3.646695e-03
1.250000e+00 3.646695e-03
1.500000e+00 3.646695e-03
1.550000e+00 3.646695e-03
1.600000e+00 3.835702e-03
1.650000e+00 4.401282e-03
1.700000e+00 4.958255e-03
1.750000e+00 5.429335e-03
1.800000e+00 6.888655e-03
1.850000e+00 8.200604e-03
1.900000e+00 9.368247e-03
1.950000e+00 1.045091e-02
2 1.147007e-02
2.050000e+00 1.243567e-02
2.100000e+00 1.335166e-02
2.150000e+00 1.420321e-02
2.200000e+00 1.498409e-02
2.250000e+00 1.575818e-02


==> figs/shear_diffusionves.dat <==
x1 y1
0 4.659334e-01
2.500000e-01 4.659334e-01
5.000000e-01 4.659334e-01
7.500000e-01 4.659334e-01
1 4.659334e-01
1.250000e+00 4.659334e-01
1.500000e+00 4.659334e-01
1.750000e+00 4.659334e-01
2 4.659334e-01
2.050000e+00 4.659334e-01
2.100000e+00 4.659334e-01
2.150000e+00 4.659473e-01
2.200000e+00 4.659818e-01
2.250000e+00 4.660193e-01
2.300000e+00 4.660479e-01
2.350000e+00 4.660735e-01
2.400000e+00 4.662602e-01
2.450000e+00 4.667119e-01
2.500000e+00 4.672159e-01
2.550000e+00 4.677579e-01
2.600000e+00 4.683500e-01
2.650000e+00 4.689787e-01
2.700000e+00 4.696440e-01
2.750000e+00 4.703634e-01
2.800000e+00 4.711326e-01
2.850000e+00 4.719465e-01
2.900000e+00 4.727745e-01
2.950000e+00 4.735775e-01
3 4.748506e-01


==> figs/shear_error.dat <==
x1 y1 x2 y2 x3 y3 x4 y4 x5 y5 x6 y6 x7 y7 
0 0 0 0 0 0 0 0 0 0 0 0 0 0 
1.000000e-02 6.148415e-13 1.000000e-02 6.148415e-13 1.000000e-02 6.148415e-13 1.000000e-02 6.148415e-13 1.000000e-02 6.148415e-13 1.000000e-02 6.148415e-13 1.000000e-02 6.148415e-13 
2.000000e-02 1.235678e-12 2.000000e-02 1.235678e-12 2.000000e-02 1.235678e-12 2.000000e-02 1.235678e-12 2.000000e-02 1.235678e-12 2.000000e-02 1.235678e-12 2.000000e-02 1.235678e-12 
3.000000e-02 1.918687e-12 3.000000e-02 1.918687e-12 3.000000e-02 1.918687e-12 3.000000e-02 1.918687e-12 3.000000e-02 1.918687e-12 3.000000e-02 1.918687e-12 3.000000e-02 1.918687e-12 
4.000000e-02 2.683187e-12 4.000000e-02 2.683187e-12 4.000000e-02 2.683187e-12 4.000000e-02 2.683187e-12 4.000000e-02 2.683187e-12 4.000000e-02 2.683187e-12 4.000000e-02 2.683187e-12 
5.000000e-02 3.539835e-12 5.000000e-02 3.539835e-12 5.000000e-02 3.539835e-12 5.000000e-02 3.539835e-12 5.000000e-02 3.539835e-12 5.000000e-02 3.539835e-12 5.000000e-02 3.539835e-12 
6.000000e-02 4.497736e-12 6.000000e-02 4.497736e-12 6.000000e-02 4.497736e-12 6.000000e-02 4.497736e-12 6.000000e-02 4.497736e-12 6.000000e-02 4.497736e-12 6.000000e-02 4.497736e-12 
7.000000e-02 5.561551e-12 7.000000e-02 5.561551e-12 7.000000e-02 5.561551e-12 7.000000e-02 5.561551e-12 7.000000e-02 5.561551e-12 7.000000e-02 5.561551e-12 7.000000e-02 5.561551e-12 
8.000000e-02 6.733281e-12 8.000000e-02 6.733281e-12 8.000000e-02 6.733281e-12 8.000000e-02 6.733281e-12 8.000000e-02 6.733281e-12 8.000000e-02 6.733281e-12 8.000000e-02 6.733281e-12 
9.000000e-02 8.013590e-12 9.000000e-02 8.013590e-12 9.000000e-02 8.013590e-12 9.000000e-02 8.013590e-12 9.000000e-02 8.013590e-12 9.000000e-02 8.013590e-12 9.000000e-02 8.013590e-12 
1.000000e-01 9.399814e-12 1.000000e-01 9.399814e-12 1.000000e-01 9.399814e-12 1.000000e-01 9.399814e-12 1.000000e-01 9.399814e-12 1.000000e-01 9.399814e-12 1.000000e-01 9.399814e-12 
1.100000e-01 1.088840e-11 1.100000e-01 1.088840e-11 1.100000e-01 1.088840e-11 1.100000e-01 1.088840e-11 1.100000e-01 1.088840e-11 1.100000e-01 1.088840e-11 1.100000e-01 1.088840e-11 
1.200000e-01 1.247291e-11 1.200000e-01 1.247291e-11 1.200000e-01 1.247291e-11 1.200000e-01 1.247291e-11 1.200000e-01 1.247291e-11 1.200000e-01 1.247291e-11 1.200000e-01 1.247291e-11 
1.300000e-01 1.414668e-11 1.300000e-01 1.414668e-11 1.300000e-01 1.414668e-11 1.300000e-01 1.414668e-11 1.300000e-01 1.414668e-11 1.300000e-01 1.414668e-11 1.300000e-01 1.414668e-11 
1.400000e-01 1.589995e-11 1.400000e-01 1.589995e-11 1.400000e-01 1.589995e-11 1.400000e-01 1.589995e-11 1.400000e-01 1.589995e-11 1.400000e-01 1.589995e-11 1.400000e-01 1.589995e-11 
1.500000e-01 1.772515e-11 1.500000e-01 1.772515e-11 1.500000e-01 1.772515e-11 1.500000e-01 1.772515e-11 1.500000e-01 1.772515e-11 1.500000e-01 1.772515e-11 1.500000e-01 1.772515e-11 
1.600000e-01 1.961142e-11 1.600000e-01 1.961142e-11 1.600000e-01 1.961142e-11 1.600000e-01 1.961142e-11 1.600000e-01 1.961142e-11 1.600000e-01 1.961142e-11 1.600000e-01 1.961142e-11 
1.700000e-01 2.154765e-11 1.700000e-01 2.154765e-11 1.700000e-01 2.154765e-11 1.700000e-01 2.154765e-11 1.700000e-01 2.154765e-11 1.700000e-01 2.154765e-11 1.700000e-01 2.154765e-11 
1.800000e-01 2.352429e-11 1.800000e-01 2.352429e-11 1.800000e-01 2.352429e-11 1.800000e-01 2.352429e-11 1.800000e-01 2.352429e-11 1.800000e-01 2.352429e-11 1.800000e-01 2.352429e-11 
1.900000e-01 2.553158e-11 1.900000e-01 2.553158e-11 1.900000e-01 2.553158e-11 1.900000e-01 2.553158e-11 1.900000e-01 2.553158e-11 1.900000e-01 2.553158e-11 1.900000e-01 2.553158e-11 
2.000000e-01 2.755951e-11 2.000000e-01 2.755951e-11 2.000000e-01 2.755951e-11 2.000000e-01 2.755951e-11 2.000000e-01 2.755951e-11 2.000000e-01 2.755951e-11 2.000000e-01 2.755951e-11 
2.100000e-01 2.959832e-11 2.100000e-01 2.959832e-11 2.100000e-01 2.959832e-11 2.100000e-01 2.959832e-11 2.100000e-01 2.959832e-11 2.100000e-01 2.959832e-11 2.100000e-01 2.959832e-11 
2.200000e-01 3.164025e-11 2.200000e-01 3.164025e-11 2.200000e-01 3.164025e-11 2.200000e-01 3.164025e-11 2.200000e-01 3.164025e-11 2.200000e-01 3.164025e-11 2.200000e-01 3.164025e-11 
2.300000e-01 3.367706e-11 2.300000e-01 3.367706e-11 2.300000e-01 3.367706e-11 2.300000e-01 3.367706e-11 2.300000e-01 3.367706e-11 2.300000e-01 3.367706e-11 2.300000e-01 3.367706e-11 
2.400000e-01 3.570144e-11 2.400000e-01 3.570144e-11 2.400000e-01 3.570144e-11 2.400000e-01 3.570144e-11 2.400000e-01 3.570144e-11 2.400000e-01 3.570144e-11 2.400000e-01 3.570144e-11 
2.500000e-01 3.770784e-11 2.500000e-01 3.770784e-11 2.500000e-01 3.770784e-11 2.500000e-01 3.770784e-11 2.500000e-01 3.770784e-11 2.500000e-01 3.770784e-11 2.500000e-01 3.770784e-11 
2.600000e-01 3.969003e-11 2.600000e-01 3.969003e-11 2.600000e-01 3.969003e-11 2.600000e-01 3.969003e-11 2.600000e-01 3.969003e-11 2.600000e-01 3.969003e-11 2.600000e-01 3.969003e-11 
2.700000e-01 4.164380e-11 2.700000e-01 4.164380e-11 2.700000e-01 4.164380e-11 2.700000e-01 4.164380e-11 2.700000e-01 4.164380e-11 2.700000e-01 4.164380e-11 2.700000e-01 4.164380e-11 
2.800000e-01 4.356560e-11 2.800000e-01 4.356560e-11 2.800000e-01 4.356560e-11 2.800000e-01 4.356560e-11 2.800000e-01 4.356560e-11 2.800000e-01 4.356560e-11 2.800000e-01 4.356560e-11 
2.900000e-01 4.545142e-11 2.900000e-01 4.545142e-11 2.900000e-01 4.545142e-11 2.900000e-01 4.545142e-11 2.900000e-01 4.545142e-11 2.900000e-01 4.545142e-11 2.900000e-01 4.545142e-11 
3.000000e-01 4.729994e-11 3.000000e-01 4.729994e-11 3.000000e-01 4.729994e-11 3.000000e-01 4.729994e-11 3.000000e-01 4.729994e-11 3.000000e-01 4.729994e-11 3.000000e-01 4.729994e-11 
3.100000e-01 4.910805e-11 3.100000e-01 4.910805e-11 3.100000e-01 4.910805e-11 3.100000e-01 4.910805e-11 3.100000e-01 4.910805e-11 3.100000e-01 4.910805e-11 3.100000e-01 4.910805e-11 
3.200000e-01 5.087508e-11 3.200000e-01 5.087508e-11 3.200000e-01 5.087508e-11 3.200000e-01 5.087508e-11 3.200000e-01 5.087508e-11 3.200000e-01 5.087508e-11 3.200000e-01 5.087508e-11 
3.300000e-01 5.259970e-11 3.300000e-01 5.259970e-11 3.300000e-01 5.259970e-11 3.300000e-01 5.259970e-11 3.300000e-01 5.259970e-11 3.300000e-01 5.259970e-11 3.300000e-01 5.259970e-11 
3.400000e-01 5.428302e-11 3.400000e-01 5.428302e-11 3.400000e-01 5.428302e-11 3.400000e-01 5.428302e-11 3.400000e-01 5.428302e-11 3.400000e-01 5.428302e-11 3.400000e-01 5.428302e-11 
3.500000e-01 5.592304e-11 3.500000e-01 5.592304e-11 3.500000e-01 5.592304e-11 3.500000e-01 5.592304e-11 3.500000e-01 5.592304e-11 3.500000e-01 5.592304e-11 3.500000e-01 5.592304e-11 
3.600000e-01 5.752110e-11 3.600000e-01 5.752110e-11 3.600000e-01 5.752110e-11 3.600000e-01 5.752110e-11 3.600000e-01 5.752110e-11 3.600000e-01 5.752110e-11 3.600000e-01 5.752110e-11 
3.700000e-01 5.907630e-11 3.700000e-01 5.907630e-11 3.700000e-01 5.907630e-11 3.700000e-01 5.907630e-11 3.700000e-01 5.907630e-11 3.700000e-01 5.907630e-11 3.700000e-01 5.907630e-11 
3.800000e-01 6.059175e-11 3.800000e-01 6.059175e-11 3.800000e-01 6.059175e-11 3.800000e-01 6.059175e-11 3.800000e-01 6.059175e-11 3.800000e-01 6.059175e-11 3.800000e-01 6.059175e-11 
3.900000e-01 6.206635e-11 3.900000e-01 6.206635e-11 3.900000e-01 6.206635e-11 3.900000e-01 6.206635e-11 3.900000e-01 6.206635e-11 3.900000e-01 6.206635e-11 3.900000e-01 6.206635e-11 
4.000000e-01 6.350276e-11 4.000000e-01 6.350276e-11 4.000000e-01 6.350276e-11 4.000000e-01 6.350276e-11 4.000000e-01 6.350276e-11 4.000000e-01 6.350276e-11 4.000000e-01 6.350276e-11 
4.100000e-01 6.490053e-11 4.100000e-01 6.490053e-11 4.100000e-01 6.490053e-11 4.100000e-01 6.490053e-11 4.100000e-01 6.490053e-11 4.100000e-01 6.490053e-11 4.100000e-01 6.490053e-11 
4.200000e-01 6.626188e-11 4.200000e-01 6.626188e-11 4.200000e-01 6.626188e-11 4.200000e-01 6.626188e-11 4.200000e-01 6.626188e-11 4.200000e-01 6.626188e-11 4.200000e-01 6.626188e-11 
4.300000e-01 6.758794e-11 4.300000e-01 6.758794e-11 4.300000e-01 6.758794e-11 4.300000e-01 6.758794e-11 4.300000e-01 6.758794e-11 4.300000e-01 6.758794e-11 4.300000e-01 6.758794e-11 
4.400000e-01 6.887957e-11 4.400000e-01 6.887957e-11 4.400000e-01 6.887957e-11 4.400000e-01 6.887957e-11 4.400000e-01 6.887957e-11 4.400000e-01 6.887957e-11 4.400000e-01 6.887957e-11 
4.500000e-01 7.013856e-11 4.500000e-01 7.013856e-11 4.500000e-01 7.013856e-11 4.500000e-01 7.013856e-11 4.500000e-01 7.013856e-11 4.500000e-01 7.013856e-11 4.500000e-01 7.013856e-11 
4.600000e-01 7.136536e-11 4.600000e-01 7.136536e-11 4.600000e-01 7.136536e-11 4.600000e-01 7.136536e-11 4.600000e-01 7.136536e-11 4.600000e-01 7.136536e-11 4.600000e-01 7.136536e-11 
4.700000e-01 7.256196e-11 4.700000e-01 7.256196e-11 4.700000e-01 7.256196e-11 4.700000e-01 7.256196e-11 4.700000e-01 7.256196e-11 4.700000e-01 7.256196e-11 4.700000e-01 7.256196e-11 
4.800000e-01 7.372969e-11 4.800000e-01 7.372969e-11 4.800000e-01 7.372969e-11 4.800000e-01 7.372969e-11 4.800000e-01 7.372969e-11 4.800000e-01 7.372969e-11 4.800000e-01 7.372969e-11 
4.900000e-01 7.487011e-11 4.900000e-01 7.487011e-11 4.900000e-01 7.487011e-11 4.900000e-01 7.487011e-11 4.900000e-01 7.487011e-11 4.900000e-01 7.487011e-11 4.900000e-01 7.487011e-11 
5.000000e-01 7.598300e-11 5.000000e-01 7.598300e-11 5.000000e-01 7.598300e-11 5.000000e-01 7.598300e-11 5.000000e-01 7.598300e-11 5.000000e-01 7.598300e-11 5.000000e-01 7.598300e-11 
5.100000e-01 7.707035e-11 5.100000e-01 7.707035e-11 5.100000e-01 7.707035e-11 5.100000e-01 7.707035e-11 5.100000e-01 7.707035e-11 5.100000e-01 7.707035e-11 5.100000e-01 7.707035e-11 
5.200000e-01 7.813372e-11 5.200000e-01 7.813372e-11 5.200000e-01 7.813372e-11 5.200000e-01 7.813372e-11 5.200000e-01 7.813372e-11 5.200000e-01 7.813372e-11 5.200000e-01 7.813372e-11 
5.300000e-01 7.917378e-11 5.300000e-01 7.917378e-11 5.300000e-01 7.917378e-11 5.300000e-01 7.917378e-11 5.300000e-01 7.917378e-11 5.300000e-01 7.917378e-11 5.300000e-01 7.917378e-11 
5.400000e-01 8.019096e-11 5.400000e-01 8.019096e-11 5.400000e-01 8.019096e-11 5.400000e-01 8.019096e-11 5.400000e-01 8.019096e-11 5.400000e-01 8.019096e-11 5.400000e-01 8.019096e-11 
5.500000e-01 8.118661e-11 5.500000e-01 8.118661e-11 5.500000e-01 8.118661e-11 5.500000e-01 8.118661e-11 5.500000e-01 8.118661e-11 5.500000e-01 8.118661e-11 5.500000e-01 8.118661e-11 
5.600000e-01 8.216205e-11 5.600000e-01 8.216205e-11 5.600000e-01 8.216205e-11 5.600000e-01 8.216205e-11 5.600000e-01 8.216205e-11 5.600000e-01 8.216205e-11 5.600000e-01 8.216205e-11 
5.700000e-01 8.311773e-11 5.700000e-01 8.311773e-11 5.700000e-01 8.311773e-11 5.700000e-01 8.311773e-11 5.700000e-01 8.311773e-11 5.700000e-01 8.311773e-11 5.700000e-01 8.311773e-11 
5.800000e-01 8.405410e-11 5.800000e-01 8.405410e-11 5.800000e-01 8.405410e-11 5.800000e-01 8.405410e-11 5.800000e-01 8.405410e-11 5.800000e-01 8.405410e-11 5.800000e-01 8.405410e-11 
5.900000e-01 8.497292e-11 5.900000e-01 8.497292e-11 5.900000e-01 8.497292e-11 5.900000e-01 8.497292e-11 5.900000e-01 8.497292e-11 5.900000e-01 8.497292e-11 5.900000e-01 8.497292e-11 
6.000000e-01 8.587442e-11 6.000000e-01 8.587442e-11 6.000000e-01 8.587442e-11 6.000000e-01 8.587442e-11 6.000000e-01 8.587442e-11 6.000000e-01 8.587442e-11 6.000000e-01 8.587442e-11 
6.100000e-01 8.675904e-11 6.100000e-01 8.675904e-11 6.100000e-01 8.675904e-11 6.100000e-01 8.675904e-11 6.100000e-01 8.675904e-11 6.100000e-01 8.675904e-11 6.100000e-01 8.675904e-11 
6.200000e-01 8.762768e-11 6.200000e-01 8.762768e-11 6.200000e-01 8.762768e-11 6.200000e-01 8.762768e-11 6.200000e-01 8.762768e-11 6.200000e-01 8.762768e-11 6.200000e-01 8.762768e-11 
6.300000e-01 8.848100e-11 6.300000e-01 8.848100e-11 6.300000e-01 8.848100e-11 6.300000e-01 8.848100e-11 6.300000e-01 8.848100e-11 6.300000e-01 8.848100e-11 6.300000e-01 8.848100e-11 
6.400000e-01 8.931944e-11 6.400000e-01 8.931944e-11 6.400000e-01 8.931944e-11 6.400000e-01 8.931944e-11 6.400000e-01 8.931944e-11 6.400000e-01 8.931944e-11 6.400000e-01 8.931944e-11 
6.500000e-01 9.014367e-11 6.500000e-01 9.014367e-11 6.500000e-01 9.014367e-11 6.500000e-01 9.014367e-11 6.500000e-01 9.014367e-11 6.500000e-01 9.014367e-11 6.500000e-01 9.014367e-11 
6.600000e-01 9.095458e-11 6.600000e-01 9.095458e-11 6.600000e-01 9.095458e-11 6.600000e-01 9.095458e-11 6.600000e-01 9.095458e-11 6.600000e-01 9.095458e-11 6.600000e-01 9.095458e-11 
6.700000e-01 9.175105e-11 6.700000e-01 9.175105e-11 6.700000e-01 9.175105e-11 6.700000e-01 9.175105e-11 6.700000e-01 9.175105e-11 6.700000e-01 9.175105e-11 6.700000e-01 9.175105e-11 
6.800000e-01 9.253620e-11 6.800000e-01 9.253620e-11 6.800000e-01 9.253620e-11 6.800000e-01 9.253620e-11 6.800000e-01 9.253620e-11 6.800000e-01 9.253620e-11 6.800000e-01 9.253620e-11 
6.900000e-01 9.330781e-11 6.900000e-01 9.330781e-11 6.900000e-01 9.330781e-11 6.900000e-01 9.330781e-11 6.900000e-01 9.330781e-11 6.900000e-01 9.330781e-11 6.900000e-01 9.330781e-11 
7.000000e-01 9.406809e-11 7.000000e-01 9.406809e-11 7.000000e-01 9.406809e-11 7.000000e-01 9.406809e-11 7.000000e-01 9.406809e-11 7.000000e-01 9.406809e-11 7.000000e-01 9.406809e-11 
7.100000e-01 9.481660e-11 7.100000e-01 9.481660e-11 7.100000e-01 9.481660e-11 7.100000e-01 9.481660e-11 7.100000e-01 9.481660e-11 7.100000e-01 9.481660e-11 7.100000e-01 9.481660e-11 
7.200000e-01 9.555401e-11 7.200000e-01 9.555401e-11 7.200000e-01 9.555401e-11 7.200000e-01 9.555401e-11 7.200000e-01 9.555401e-11 7.200000e-01 9.555401e-11 7.200000e-01 9.555401e-11 
7.300000e-01 9.628076e-11 7.300000e-01 9.628076e-11 7.300000e-01 9.628076e-11 7.300000e-01 9.628076e-11 7.300000e-01 9.628076e-11 7.300000e-01 9.628076e-11 7.300000e-01 9.628076e-11 
7.400000e-01 9.699708e-11 7.400000e-01 9.699708e-11 7.400000e-01 9.699708e-11 7.400000e-01 9.699708e-11 7.400000e-01 9.699708e-11 7.400000e-01 9.699708e-11 7.400000e-01 9.699708e-11 
7.500000e-01 9.770296e-11 7.500000e-01 9.770296e-11 7.500000e-01 9.770296e-11 7.500000e-01 9.770296e-11 7.500000e-01 9.770296e-11 7.500000e-01 9.770296e-11 7.500000e-01 9.770296e-11 
7.600000e-01 9.839862e-11 7.600000e-01 9.839862e-11 7.600000e-01 9.839862e-11 7.600000e-01 9.839862e-11 7.600000e-01 9.839862e-11 7.600000e-01 9.839862e-11 7.600000e-01 9.839862e-11 
7.700000e-01 9.908496e-11 7.700000e-01 9.908496e-11 7.700000e-01 9.908496e-11 7.700000e-01 9.908496e-11 7.700000e-01 9.908496e-11 7.700000e-01 9.908496e-11 7.700000e-01 9.908496e-11 
7.800000e-01 9.976242e-11 7.800000e-01 9.976242e-11 7.800000e-01 9.976242e-11 7.800000e-01 9.976242e-11 7.800000e-01 9.976242e-11 7.800000e-01 9.976242e-11 7.800000e-01 9.976242e-11 
7.900000e-01 1.004299e-10 7.900000e-01 1.004299e-10 7.900000e-01 1.004299e-10 7.900000e-01 1.004299e-10 7.900000e-01 1.004299e-10 7.900000e-01 1.004299e-10 7.900000e-01 1.004299e-10 
8.000000e-01 1.010891e-10 8.000000e-01 1.010891e-10 8.000000e-01 1.010891e-10 8.000000e-01 1.010891e-10 8.000000e-01 1.010891e-10 8.000000e-01 1.010891e-10 8.000000e-01 1.010891e-10 
8.100000e-01 1.017399e-10 8.100000e-01 1.017399e-10 8.100000e-01 1.017399e-10 8.100000e-01 1.017399e-10 8.100000e-01 1.017399e-10 8.100000e-01 1.017399e-10 8.100000e-01 1.017399e-10 
8.200000e-01 1.023825e-10 8.200000e-01 1.023825e-10 8.200000e-01 1.023825e-10 8.200000e-01 1.023825e-10 8.200000e-01 1.023825e-10 8.200000e-01 1.023825e-10 8.200000e-01 1.023825e-10 
8.300000e-01 1.030160e-10 8.300000e-01 1.030160e-10 8.300000e-01 1.030160e-10 8.300000e-01 1.030160e-10 8.300000e-01 1.030160e-10 8.300000e-01 1.030160e-10 8.300000e-01 1.030160e-10 
8.400000e-01 1.036422e-10 8.400000e-01 1.036422e-10 8.400000e-01 1.036422e-10 8.400000e-01 1.036422e-10 8.400000e-01 1.036422e-10 8.400000e-01 1.036422e-10 8.400000e-01 1.036422e-10 
8.500000e-01 1.042610e-10 8.500000e-01 1.042610e-10 8.500000e-01 1.042610e-10 8.500000e-01 1.042610e-10 8.500000e-01 1.042610e-10 8.500000e-01 1.042610e-10 8.500000e-01 1.042610e-10 
8.600000e-01 1.048719e-10 8.600000e-01 1.048719e-10 8.600000e-01 1.048719e-10 8.600000e-01 1.048719e-10 8.600000e-01 1.048719e-10 8.600000e-01 1.048719e-10 8.600000e-01 1.048719e-10 
8.700000e-01 1.054747e-10 8.700000e-01 1.054747e-10 8.700000e-01 1.054747e-10 8.700000e-01 1.054747e-10 8.700000e-01 1.054747e-10 8.700000e-01 1.054747e-10 8.700000e-01 1.054747e-10 
8.800000e-01 1.060714e-10 8.800000e-01 1.060714e-10 8.800000e-01 1.060714e-10 8.800000e-01 1.060714e-10 8.800000e-01 1.060714e-10 8.800000e-01 1.060714e-10 8.800000e-01 1.060714e-10 
8.900000e-01 1.066605e-10 8.900000e-01 1.066605e-10 8.900000e-01 1.066605e-10 8.900000e-01 1.066605e-10 8.900000e-01 1.066605e-10 8.900000e-01 1.066605e-10 8.900000e-01 1.066605e-10 
9.000000e-01 1.072433e-10 9.000000e-01 1.072433e-10 9.000000e-01 1.072433e-10 9.000000e-01 1.072433e-10 9.000000e-01 1.072433e-10 9.000000e-01 1.072433e-10 9.000000e-01 1.072433e-10 
9.100000e-01 1.078184e-10 9.100000e-01 1.078184e-10 9.100000e-01 1.078184e-10 9.100000e-01 1.078184e-10 9.100000e-01 1.078184e-10 9.100000e-01 1.078184e-10 9.100000e-01 1.078184e-10 
9.200000e-01 1.083875e-10 9.200000e-01 1.083875e-10 9.200000e-01 1.083875e-10 9.200000e-01 1.083875e-10 9.200000e-01 1.083875e-10 9.200000e-01 1.083875e-10 9.200000e-01 1.083875e-10 
9.300000e-01 1.089497e-10 9.300000e-01 1.089497e-10 9.300000e-01 1.089497e-10 9.300000e-01 1.089497e-10 9.300000e-01 1.089497e-10 9.300000e-01 1.089497e-10 9.300000e-01 1.089497e-10 
9.400000e-01 1.095057e-10 9.400000e-01 1.095057e-10 9.400000e-01 1.095057e-10 9.400000e-01 1.095057e-10 9.400000e-01 1.095057e-10 9.400000e-01 1.095057e-10 9.400000e-01 1.095057e-10 
9.500000e-01 1.100562e-10 9.500000e-01 1.100562e-10 9.500000e-01 1.100562e-10 9.500000e-01 1.100562e-10 9.500000e-01 1.100562e-10 9.500000e-01 1.100562e-10 9.500000e-01 1.100562e-10 
9.600000e-01 1.106004e-10 9.600000e-01 1.106004e-10 9.600000e-01 1.106004e-10 9.600000e-01 1.106004e-10 9.600000e-01 1.106004e-10 9.600000e-01 1.106004e-10 9.600000e-01 1.106004e-10 
9.700000e-01 1.111382e-10 9.700000e-01 1.111382e-10 9.700000e-01 1.111382e-10 9.700000e-01 1.111382e-10 9.700000e-01 1.111382e-10 9.700000e-01 1.111382e-10 9.700000e-01 1.111382e-10 
9.800000e-01 1.116705e-10 9.800000e-01 1.116705e-10 9.800000e-01 1.116705e-10 9.800000e-01 1.116705e-10 9.800000e-01 1.116705e-10 9.800000e-01 1.116705e-10 9.800000e-01 1.116705e-10 
9.900000e-01 1.121969e-10 9.900000e-01 1.121969e-10 9.900000e-01 1.121969e-10 9.900000e-01 1.121969e-10 9.900000e-01 1.121969e-10 9.900000e-01 1.121969e-10 9.900000e-01 1.121969e-10 
1.000000e+00 1.127174e-10 1.000000e+00 1.127174e-10 1.000000e+00 1.127174e-10 1.000000e+00 1.127174e-10 1.000000e+00 1.127174e-10 1.000000e+00 1.127174e-10 1.000000e+00 1.127174e-10 
1.010000e+00 1.132328e-10 1.010000e+00 1.132328e-10 1.010000e+00 1.132328e-10 1.010000e+00 1.132328e-10 1.010000e+00 1.132328e-10 1.010000e+00 1.132328e-10 1.010000e+00 1.132328e-10 
1.020000e+00 1.137430e-10 1.020000e+00 1.137430e-10 1.020000e+00 1.137430e-10 1.020000e+00 1.137430e-10 1.020000e+00 1.137430e-10 1.020000e+00 1.137430e-10 1.020000e+00 1.137430e-10 
1.030000e+00 1.142482e-10 1.030000e+00 1.142482e-10 1.030000e+00 1.142482e-10 1.030000e+00 1.142482e-10 1.030000e+00 1.142482e-10 1.030000e+00 1.142482e-10 1.030000e+00 1.142482e-10 
1.040000e+00 1.147475e-10 1.040000e+00 1.147475e-10 1.040000e+00 1.147475e-10 1.040000e+00 1.147475e-10 1.040000e+00 1.147475e-10 1.040000e+00 1.147475e-10 1.040000e+00 1.147475e-10 
1.050000e+00 1.152431e-10 1.050000e+00 1.152431e-10 1.050000e+00 1.152431e-10 1.050000e+00 1.152431e-10 1.050000e+00 1.152431e-10 1.050000e+00 1.152431e-10 1.050000e+00 1.152431e-10 
1.060000e+00 1.157328e-10 1.060000e+00 1.157328e-10 1.060000e+00 1.157328e-10 1.060000e+00 1.157328e-10 1.060000e+00 1.157328e-10 1.060000e+00 1.157328e-10 1.060000e+00 1.157328e-10 
1.070000e+00 1.162170e-10 1.070000e+00 1.162170e-10 1.070000e+00 1.162170e-10 1.070000e+00 1.162170e-10 1.070000e+00 1.162170e-10 1.070000e+00 1.162170e-10 1.070000e+00 1.162170e-10 
1.080000e+00 1.166969e-10 1.080000e+00 1.166969e-10 1.080000e+00 1.166969e-10 1.080000e+00 1.166969e-10 1.080000e+00 1.166969e-10 1.080000e+00 1.166969e-10 1.080000e+00 1.166969e-10 
1.090000e+00 1.171729e-10 1.090000e+00 1.171729e-10 1.090000e+00 1.171729e-10 1.090000e+00 1.171729e-10 1.090000e+00 1.171729e-10 1.090000e+00 1.171729e-10 1.090000e+00 1.171729e-10 
1.100000e+00 1.176432e-10 1.100000e+00 1.176432e-10 1.100000e+00 1.176432e-10 1.100000e+00 1.176432e-10 1.100000e+00 1.176432e-10 1.100000e+00 1.176432e-10 1.100000e+00 1.176432e-10 
1.110000e+00 1.181095e-10 1.110000e+00 1.181095e-10 1.110000e+00 1.181095e-10 1.110000e+00 1.181095e-10 1.110000e+00 1.181095e-10 1.110000e+00 1.181095e-10 1.110000e+00 1.181095e-10 
1.120000e+00 1.185712e-10 1.120000e+00 1.185712e-10 1.120000e+00 1.185712e-10 1.120000e+00 1.185712e-10 1.120000e+00 1.185712e-10 1.120000e+00 1.185712e-10 1.120000e+00 1.185712e-10 
1.130000e+00 1.190283e-10 1.130000e+00 1.190283e-10 1.130000e+00 1.190283e-10 1.130000e+00 1.190283e-10 1.130000e+00 1.190283e-10 1.130000e+00 1.190283e-10 1.130000e+00 1.190283e-10 
1.140000e+00 1.194818e-10 1.140000e+00 1.194818e-10 1.140000e+00 1.194818e-10 1.140000e+00 1.194818e-10 1.140000e+00 1.194818e-10 1.140000e+00 1.194818e-10 1.140000e+00 1.194818e-10 
1.150000e+00 1.199312e-10 1.150000e+00 1.199312e-10 1.150000e+00 1.199312e-10 1.150000e+00 1.199312e-10 1.150000e+00 1.199312e-10 1.150000e+00 1.199312e-10 1.150000e+00 1.199312e-10 
1.160000e+00 1.203764e-10 1.160000e+00 1.203764e-10 1.160000e+00 1.203764e-10 1.160000e+00 1.203764e-10 1.160000e+00 1.203764e-10 1.160000e+00 1.203764e-10 1.160000e+00 1.203764e-10 
1.170000e+00 1.208171e-10 1.170000e+00 1.208171e-10 1.170000e+00 1.208171e-10 1.170000e+00 1.208171e-10 1.170000e+00 1.208171e-10 1.170000e+00 1.208171e-10 1.170000e+00 1.208171e-10 
1.180000e+00 1.212543e-10 1.180000e+00 1.212543e-10 1.180000e+00 1.212543e-10 1.180000e+00 1.212543e-10 1.180000e+00 1.212543e-10 1.180000e+00 1.212543e-10 1.180000e+00 1.212543e-10 
1.190000e+00 1.216867e-10 1.190000e+00 1.216867e-10 1.190000e+00 1.216867e-10 1.190000e+00 1.216867e-10 1.190000e+00 1.216867e-10 1.190000e+00 1.216867e-10 1.190000e+00 1.216867e-10 
1.200000e+00 1.221165e-10 1.200000e+00 1.221165e-10 1.200000e+00 1.221165e-10 1.200000e+00 1.221165e-10 1.200000e+00 1.221165e-10 1.200000e+00 1.221165e-10 1.200000e+00 1.221165e-10 
1.210000e+00 1.225420e-10 1.210000e+00 1.225420e-10 1.210000e+00 1.225420e-10 1.210000e+00 1.225420e-10 1.210000e+00 1.225420e-10 1.210000e+00 1.225420e-10 1.210000e+00 1.225420e-10 
1.220000e+00 1.229639e-10 1.220000e+00 1.229639e-10 1.220000e+00 1.229639e-10 1.220000e+00 1.229639e-10 1.220000e+00 1.229639e-10 1.220000e+00 1.229639e-10 1.220000e+00 1.229639e-10 
1.230000e+00 1.233815e-10 1.230000e+00 1.233815e-10 1.230000e+00 1.233815e-10 1.230000e+00 1.233815e-10 1.230000e+00 1.233815e-10 1.230000e+00 1.233815e-10 1.230000e+00 1.233815e-10 
1.240000e+00 1.237959e-10 1.240000e+00 1.237959e-10 1.240000e+00 1.237959e-10 1.240000e+00 1.237959e-10 1.240000e+00 1.237959e-10 1.240000e+00 1.237959e-10 1.240000e+00 1.237959e-10 
1.250000e+00 1.242075e-10 1.250000e+00 1.242075e-10 1.250000e+00 1.242075e-10 1.250000e+00 1.242075e-10 1.250000e+00 1.242075e-10 1.250000e+00 1.242075e-10 1.250000e+00 1.242075e-10 
1.260000e+00 1.246152e-10 1.260000e+00 1.246152e-10 1.260000e+00 1.246152e-10 1.260000e+00 1.246152e-10 1.260000e+00 1.246152e-10 1.260000e+00 1.246152e-10 1.260000e+00 1.246152e-10 
1.270000e+00 1.250191e-10 1.270000e+00 1.250191e-10 1.270000e+00 1.250191e-10 1.270000e+00 1.250191e-10 1.270000e+00 1.250191e-10 1.270000e+00 1.250191e-10 1.270000e+00 1.250191e-10 
1.280000e+00 1.254201e-10 1.280000e+00 1.254201e-10 1.280000e+00 1.254201e-10 1.280000e+00 1.254201e-10 1.280000e+00 1.254201e-10 1.280000e+00 1.254201e-10 1.280000e+00 1.254201e-10 
1.290000e+00 1.258174e-10 1.290000e+00 1.258174e-10 1.290000e+00 1.258174e-10 1.290000e+00 1.258174e-10 1.290000e+00 1.258174e-10 1.290000e+00 1.258174e-10 1.290000e+00 1.258174e-10 
1.300000e+00 1.262124e-10 1.300000e+00 1.262124e-10 1.300000e+00 1.262124e-10 1.300000e+00 1.262124e-10 1.300000e+00 1.262124e-10 1.300000e+00 1.262124e-10 1.300000e+00 1.262124e-10 
1.310000e+00 1.266032e-10 1.310000e+00 1.266032e-10 1.310000e+00 1.266032e-10 1.310000e+00 1.266032e-10 1.310000e+00 1.266032e-10 1.310000e+00 1.266032e-10 1.310000e+00 1.266032e-10 
1.320000e+00 1.269913e-10 1.320000e+00 1.269913e-10 1.320000e+00 1.269913e-10 1.320000e+00 1.269913e-10 1.320000e+00 1.269913e-10 1.320000e+00 1.269913e-10 1.320000e+00 1.269913e-10 
1.330000e+00 1.273763e-10 1.330000e+00 1.273763e-10 1.330000e+00 1.273763e-10 1.330000e+00 1.273763e-10 1.330000e+00 1.273763e-10 1.330000e+00 1.273763e-10 1.330000e+00 1.273763e-10 
1.340000e+00 1.277587e-10 1.340000e+00 1.277587e-10 1.340000e+00 1.277587e-10 1.340000e+00 1.277587e-10 1.340000e+00 1.277587e-10 1.340000e+00 1.277587e-10 1.340000e+00 1.277587e-10 
1.350000e+00 1.281382e-10 1.350000e+00 1.281382e-10 1.350000e+00 1.281382e-10 1.350000e+00 1.281382e-10 1.350000e+00 1.281382e-10 1.350000e+00 1.281382e-10 1.350000e+00 1.281382e-10 
1.360000e+00 1.285141e-10 1.360000e+00 1.285141e-10 1.360000e+00 1.285141e-10 1.360000e+00 1.285141e-10 1.360000e+00 1.285141e-10 1.360000e+00 1.285141e-10 1.360000e+00 1.285141e-10 
1.370000e+00 1.288876e-10 1.370000e+00 1.288876e-10 1.370000e+00 1.288876e-10 1.370000e+00 1.288876e-10 1.370000e+00 1.288876e-10 1.370000e+00 1.288876e-10 1.370000e+00 1.288876e-10 
1.380000e+00 1.292579e-10 1.380000e+00 1.292579e-10 1.380000e+00 1.292579e-10 1.380000e+00 1.292579e-10 1.380000e+00 1.292579e-10 1.380000e+00 1.292579e-10 1.380000e+00 1.292579e-10 
1.390000e+00 1.296256e-10 1.390000e+00 1.296256e-10 1.390000e+00 1.296256e-10 1.390000e+00 1.296256e-10 1.390000e+00 1.296256e-10 1.390000e+00 1.296256e-10 1.390000e+00 1.296256e-10 
1.400000e+00 1.299905e-10 1.400000e+00 1.299905e-10 1.400000e+00 1.299905e-10 1.400000e+00 1.299905e-10 1.400000e+00 1.299905e-10 1.400000e+00 1.299905e-10 1.400000e+00 1.299905e-10 
1.410000e+00 1.303533e-10 1.410000e+00 1.303533e-10 1.410000e+00 1.303533e-10 1.410000e+00 1.303533e-10 1.410000e+00 1.303533e-10 1.410000e+00 1.303533e-10 1.410000e+00 1.303533e-10 
1.420000e+00 1.307139e-10 1.420000e+00 1.307139e-10 1.420000e+00 1.307139e-10 1.420000e+00 1.307139e-10 1.420000e+00 1.307139e-10 1.420000e+00 1.307139e-10 1.420000e+00 1.307139e-10 
1.430000e+00 1.310705e-10 1.430000e+00 1.310705e-10 1.430000e+00 1.310705e-10 1.430000e+00 1.310705e-10 1.430000e+00 1.310705e-10 1.430000e+00 1.310705e-10 1.430000e+00 1.310705e-10 
1.440000e+00 1.314255e-10 1.440000e+00 1.314255e-10 1.440000e+00 1.314255e-10 1.440000e+00 1.314255e-10 1.440000e+00 1.314255e-10 1.440000e+00 1.314255e-10 1.440000e+00 1.314255e-10 
1.450000e+00 1.317779e-10 1.450000e+00 1.317779e-10 1.450000e+00 1.317779e-10 1.450000e+00 1.317779e-10 1.450000e+00 1.317779e-10 1.450000e+00 1.317779e-10 1.450000e+00 1.317779e-10 
1.460000e+00 1.321283e-10 1.460000e+00 1.321283e-10 1.460000e+00 1.321283e-10 1.460000e+00 1.321283e-10 1.460000e+00 1.321283e-10 1.460000e+00 1.321283e-10 1.460000e+00 1.321283e-10 
1.470000e+00 1.324760e-10 1.470000e+00 1.324760e-10 1.470000e+00 1.324760e-10 1.470000e+00 1.324760e-10 1.470000e+00 1.324760e-10 1.470000e+00 1.324760e-10 1.470000e+00 1.324760e-10 
1.480000e+00 1.328209e-10 1.480000e+00 1.328209e-10 1.480000e+00 1.328209e-10 1.480000e+00 1.328209e-10 1.480000e+00 1.328209e-10 1.480000e+00 1.328209e-10 1.480000e+00 1.328209e-10 
1.490000e+00 1.331639e-10 1.490000e+00 1.331639e-10 1.490000e+00 1.331639e-10 1.490000e+00 1.331639e-10 1.490000e+00 1.331639e-10 1.490000e+00 1.331639e-10 1.490000e+00 1.331639e-10 
1.500000e+00 1.335043e-10 1.500000e+00 1.335043e-10 1.500000e+00 1.335043e-10 1.500000e+00 1.335043e-10 1.500000e+00 1.335043e-10 1.500000e+00 1.335043e-10 1.500000e+00 1.335043e-10 
1.510000e+00 1.338432e-10 1.510000e+00 1.338432e-10 1.510000e+00 1.338432e-10 1.510000e+00 1.338432e-10 1.510000e+00 1.338432e-10 1.510000e+00 1.338432e-10 1.510000e+00 1.338432e-10 
1.520000e+00 1.341793e-10 1.520000e+00 1.341793e-10 1.520000e+00 1.341793e-10 1.520000e+00 1.341793e-10 1.520000e+00 1.341793e-10 1.520000e+00 1.341793e-10 1.520000e+00 1.341793e-10 
1.530000e+00 1.345135e-10 1.530000e+00 1.345135e-10 1.530000e+00 1.345135e-10 1.530000e+00 1.345135e-10 1.530000e+00 1.345135e-10 1.530000e+00 1.345135e-10 1.530000e+00 1.345135e-10 
1.540000e+00 1.348448e-10 1.540000e+00 1.348448e-10 1.540000e+00 1.348448e-10 1.540000e+00 1.348448e-10 1.540000e+00 1.348448e-10 1.540000e+00 1.348448e-10 1.540000e+00 1.348448e-10 
1.550000e+00 1.351748e-10 1.550000e+00 1.351748e-10 1.550000e+00 1.351748e-10 1.550000e+00 1.351748e-10 1.550000e+00 1.351748e-10 1.550000e+00 1.351748e-10 1.550000e+00 1.351748e-10 
1.560000e+00 1.355029e-10 1.560000e+00 1.355029e-10 1.560000e+00 1.355029e-10 1.560000e+00 1.355029e-10 1.560000e+00 1.355029e-10 1.560000e+00 1.355029e-10 1.560000e+00 1.355029e-10 
1.570000e+00 1.358285e-10 1.570000e+00 1.358285e-10 1.570000e+00 1.358285e-10 1.570000e+00 1.358285e-10 1.570000e+00 1.358285e-10 1.570000e+00 1.358285e-10 1.570000e+00 1.358285e-10 
1.580000e+00 1.361526e-10 1.580000e+00 1.361526e-10 1.580000e+00 1.361526e-10 1.580000e+00 1.361526e-10 1.580000e+00 1.361526e-10 1.580000e+00 1.361526e-10 1.580000e+00 1.361526e-10 
1.590000e+00 1.364746e-10 1.590000e+00 1.364746e-10 1.590000e+00 1.364746e-10 1.590000e+00 1.364746e-10 1.590000e+00 1.364746e-10 1.590000e+00 1.364746e-10 1.590000e+00 1.364746e-10 
1.600000e+00 1.367941e-10 1.600000e+00 1.367941e-10 1.600000e+00 1.367941e-10 1.600000e+00 1.367941e-10 1.600000e+00 1.367941e-10 1.600000e+00 1.367941e-10 1.600000e+00 1.367941e-10 
1.610000e+00 1.371123e-10 1.610000e+00 1.371123e-10 1.610000e+00 1.371123e-10 1.610000e+00 1.371123e-10 1.610000e+00 1.371123e-10 1.610000e+00 1.371123e-10 1.610000e+00 1.371123e-10 
1.620000e+00 1.374285e-10 1.620000e+00 1.374285e-10 1.620000e+00 1.374285e-10 1.620000e+00 1.374285e-10 1.620000e+00 1.374285e-10 1.620000e+00 1.374285e-10 1.620000e+00 1.374285e-10 
1.630000e+00 1.377434e-10 1.630000e+00 1.377434e-10 1.630000e+00 1.377434e-10 1.630000e+00 1.377434e-10 1.630000e+00 1.377434e-10 1.630000e+00 1.377434e-10 1.630000e+00 1.377434e-10 
1.640000e+00 1.380562e-10 1.640000e+00 1.380562e-10 1.640000e+00 1.380562e-10 1.640000e+00 1.380562e-10 1.640000e+00 1.380562e-10 1.640000e+00 1.380562e-10 1.640000e+00 1.380562e-10 
1.650000e+00 1.383673e-10 1.650000e+00 1.383673e-10 1.650000e+00 1.383673e-10 1.650000e+00 1.383673e-10 1.650000e+00 1.383673e-10 1.650000e+00 1.383673e-10 1.650000e+00 1.383673e-10 
1.660000e+00 1.386764e-10 1.660000e+00 1.386764e-10 1.660000e+00 1.386764e-10 1.660000e+00 1.386764e-10 1.660000e+00 1.386764e-10 1.660000e+00 1.386764e-10 1.660000e+00 1.386764e-10 
1.670000e+00 1.389842e-10 1.670000e+00 1.389842e-10 1.670000e+00 1.389842e-10 1.670000e+00 1.389842e-10 1.670000e+00 1.389842e-10 1.670000e+00 1.389842e-10 1.670000e+00 1.389842e-10 
1.680000e+00 1.392897e-10 1.680000e+00 1.392897e-10 1.680000e+00 1.392897e-10 1.680000e+00 1.392897e-10 1.680000e+00 1.392897e-10 1.680000e+00 1.392897e-10 1.680000e+00 1.392897e-10 
1.690000e+00 1.395941e-10 1.690000e+00 1.395941e-10 1.690000e+00 1.395941e-10 1.690000e+00 1.395941e-10 1.690000e+00 1.395941e-10 1.690000e+00 1.395941e-10 1.690000e+00 1.395941e-10 
1.700000e+00 1.398965e-10 1.700000e+00 1.398965e-10 1.700000e+00 1.398965e-10 1.700000e+00 1.398965e-10 1.700000e+00 1.398965e-10 1.700000e+00 1.398965e-10 1.700000e+00 1.398965e-10 
1.710000e+00 1.401974e-10 1.710000e+00 1.401974e-10 1.710000e+00 1.401974e-10 1.710000e+00 1.401974e-10 1.710000e+00 1.401974e-10 1.710000e+00 1.401974e-10 1.710000e+00 1.401974e-10 
1.720000e+00 1.404969e-10 1.720000e+00 1.404969e-10 1.720000e+00 1.404969e-10 1.720000e+00 1.404969e-10 1.720000e+00 1.404969e-10 1.720000e+00 1.404969e-10 1.720000e+00 1.404969e-10 
1.730000e+00 1.407947e-10 1.730000e+00 1.407947e-10 1.730000e+00 1.407947e-10 1.730000e+00 1.407947e-10 1.730000e+00 1.407947e-10 1.730000e+00 1.407947e-10 1.730000e+00 1.407947e-10 
1.740000e+00 1.410916e-10 1.740000e+00 1.410916e-10 1.740000e+00 1.410916e-10 1.740000e+00 1.410916e-10 1.740000e+00 1.410916e-10 1.740000e+00 1.410916e-10 1.740000e+00 1.410916e-10 
1.750000e+00 1.413869e-10 1.750000e+00 1.413869e-10 1.750000e+00 1.413869e-10 1.750000e+00 1.413869e-10 1.750000e+00 1.413869e-10 1.750000e+00 1.413869e-10 1.750000e+00 1.413869e-10 
1.760000e+00 1.416804e-10 1.760000e+00 1.416804e-10 1.760000e+00 1.416804e-10 1.760000e+00 1.416804e-10 1.760000e+00 1.416804e-10 1.760000e+00 1.416804e-10 1.760000e+00 1.416804e-10 
1.770000e+00 1.419724e-10 1.770000e+00 1.419724e-10 1.770000e+00 1.419724e-10 1.770000e+00 1.419724e-10 1.770000e+00 1.419724e-10 1.770000e+00 1.419724e-10 1.770000e+00 1.419724e-10 
1.780000e+00 1.422635e-10 1.780000e+00 1.422635e-10 1.780000e+00 1.422635e-10 1.780000e+00 1.422635e-10 1.780000e+00 1.422635e-10 1.780000e+00 1.422635e-10 1.780000e+00 1.422635e-10 
1.790000e+00 1.425531e-10 1.790000e+00 1.425531e-10 1.790000e+00 1.425531e-10 1.790000e+00 1.425531e-10 1.790000e+00 1.425531e-10 1.790000e+00 1.425531e-10 1.790000e+00 1.425531e-10 
1.800000e+00 1.428417e-10 1.800000e+00 1.428417e-10 1.800000e+00 1.428417e-10 1.800000e+00 1.428417e-10 1.800000e+00 1.428417e-10 1.800000e+00 1.428417e-10 1.800000e+00 1.428417e-10 
1.810000e+00 1.431277e-10 1.810000e+00 1.431277e-10 1.810000e+00 1.431277e-10 1.810000e+00 1.431277e-10 1.810000e+00 1.431277e-10 1.810000e+00 1.431277e-10 1.810000e+00 1.431277e-10 
1.820000e+00 1.434137e-10 1.820000e+00 1.434137e-10 1.820000e+00 1.434137e-10 1.820000e+00 1.434137e-10 1.820000e+00 1.434137e-10 1.820000e+00 1.434137e-10 1.820000e+00 1.434137e-10 
1.830000e+00 1.436979e-10 1.830000e+00 1.436979e-10 1.830000e+00 1.436979e-10 1.830000e+00 1.436979e-10 1.830000e+00 1.436979e-10 1.830000e+00 1.436979e-10 1.830000e+00 1.436979e-10 
1.840000e+00 1.439808e-10 1.840000e+00 1.439808e-10 1.840000e+00 1.439808e-10 1.840000e+00 1.439808e-10 1.840000e+00 1.439808e-10 1.840000e+00 1.439808e-10 1.840000e+00 1.439808e-10 
1.850000e+00 1.442628e-10 1.850000e+00 1.442628e-10 1.850000e+00 1.442628e-10 1.850000e+00 1.442628e-10 1.850000e+00 1.442628e-10 1.850000e+00 1.442628e-10 1.850000e+00 1.442628e-10 
1.860000e+00 1.445437e-10 1.860000e+00 1.445437e-10 1.860000e+00 1.445437e-10 1.860000e+00 1.445437e-10 1.860000e+00 1.445437e-10 1.860000e+00 1.445437e-10 1.860000e+00 1.445437e-10 
1.870000e+00 1.448230e-10 1.870000e+00 1.448230e-10 1.870000e+00 1.448230e-10 1.870000e+00 1.448230e-10 1.870000e+00 1.448230e-10 1.870000e+00 1.448230e-10 1.870000e+00 1.448230e-10 
1.880000e+00 1.451017e-10 1.880000e+00 1.451017e-10 1.880000e+00 1.451017e-10 1.880000e+00 1.451017e-10 1.880000e+00 1.451017e-10 1.880000e+00 1.451017e-10 1.880000e+00 1.451017e-10 
1.890000e+00 1.453788e-10 1.890000e+00 1.453788e-10 1.890000e+00 1.453788e-10 1.890000e+00 1.453788e-10 1.890000e+00 1.453788e-10 1.890000e+00 1.453788e-10 1.890000e+00 1.453788e-10 
1.900000e+00 1.456555e-10 1.900000e+00 1.456555e-10 1.900000e+00 1.456555e-10 1.900000e+00 1.456555e-10 1.900000e+00 1.456555e-10 1.900000e+00 1.456555e-10 1.900000e+00 1.456555e-10 
1.910000e+00 1.459304e-10 1.910000e+00 1.459304e-10 1.910000e+00 1.459304e-10 1.910000e+00 1.459304e-10 1.910000e+00 1.459304e-10 1.910000e+00 1.459304e-10 1.910000e+00 1.459304e-10 
1.920000e+00 1.462042e-10 1.920000e+00 1.462042e-10 1.920000e+00 1.462042e-10 1.920000e+00 1.462042e-10 1.920000e+00 1.462042e-10 1.920000e+00 1.462042e-10 1.920000e+00 1.462042e-10 
1.930000e+00 1.464777e-10 1.930000e+00 1.464777e-10 1.930000e+00 1.464777e-10 1.930000e+00 1.464777e-10 1.930000e+00 1.464777e-10 1.930000e+00 1.464777e-10 1.930000e+00 1.464777e-10 
1.940000e+00 1.467491e-10 1.940000e+00 1.467491e-10 1.940000e+00 1.467491e-10 1.940000e+00 1.467491e-10 1.940000e+00 1.467491e-10 1.940000e+00 1.467491e-10 1.940000e+00 1.467491e-10 
1.950000e+00 1.470202e-10 1.950000e+00 1.470202e-10 1.950000e+00 1.470202e-10 1.950000e+00 1.470202e-10 1.950000e+00 1.470202e-10 1.950000e+00 1.470202e-10 1.950000e+00 1.470202e-10 
1.960000e+00 1.472897e-10 1.960000e+00 1.472897e-10 1.960000e+00 1.472897e-10 1.960000e+00 1.472897e-10 1.960000e+00 1.472897e-10 1.960000e+00 1.472897e-10 1.960000e+00 1.472897e-10 
1.970000e+00 1.475593e-10 1.970000e+00 1.475593e-10 1.970000e+00 1.475593e-10 1.970000e+00 1.475593e-10 1.970000e+00 1.475593e-10 1.970000e+00 1.475593e-10 1.970000e+00 1.475593e-10 
1.980000e+00 1.478273e-10 1.980000e+00 1.478273e-10 1.980000e+00 1.478273e-10 1.980000e+00 1.478273e-10 1.980000e+00 1.478273e-10 1.980000e+00 1.478273e-10 1.980000e+00 1.478273e-10 
1.990000e+00 1.480949e-10 1.990000e+00 1.480949e-10 1.990000e+00 1.480949e-10 1.990000e+00 1.480949e-10 1.990000e+00 1.480949e-10 1.990000e+00 1.480949e-10 1.990000e+00 1.480949e-10 
2.000000e+00 1.483611e-10 2.000000e+00 1.483611e-10 2.000000e+00 1.483611e-10 2.000000e+00 1.483611e-10 2.000000e+00 1.483611e-10 2.000000e+00 1.483611e-10 2.000000e+00 1.483611e-10 
2.010000e+00 1.486260e-10 2.010000e+00 1.486260e-10 2.010000e+00 1.486260e-10 2.010000e+00 1.486260e-10 2.010000e+00 1.486260e-10 2.010000e+00 1.486260e-10 2.010000e+00 1.486260e-10 
2.020000e+00 1.488909e-10 2.020000e+00 1.488909e-10 2.020000e+00 1.488909e-10 2.020000e+00 1.488909e-10 2.020000e+00 1.488909e-10 2.020000e+00 1.488909e-10 2.020000e+00 1.488909e-10 
2.030000e+00 1.491547e-10 2.030000e+00 1.491547e-10 2.030000e+00 1.491547e-10 2.030000e+00 1.491547e-10 2.030000e+00 1.491547e-10 2.030000e+00 1.491547e-10 2.030000e+00 1.491547e-10 
2.040000e+00 1.494174e-10 2.040000e+00 1.494174e-10 2.040000e+00 1.494174e-10 2.040000e+00 1.494174e-10 2.040000e+00 1.494174e-10 2.040000e+00 1.494174e-10 2.040000e+00 1.494174e-10 
2.050000e+00 1.496798e-10 2.050000e+00 1.496798e-10 2.050000e+00 1.496798e-10 2.050000e+00 1.496798e-10 2.050000e+00 1.496798e-10 2.050000e+00 1.496798e-10 2.050000e+00 1.496798e-10 
2.060000e+00 1.499409e-10 2.060000e+00 1.499409e-10 2.060000e+00 1.499409e-10 2.060000e+00 1.499409e-10 2.060000e+00 1.499409e-10 2.060000e+00 1.499409e-10 2.060000e+00 1.499409e-10 
2.070000e+00 1.502019e-10 2.070000e+00 1.502019e-10 2.070000e+00 1.502019e-10 2.070000e+00 1.502019e-10 2.070000e+00 1.502019e-10 2.070000e+00 1.502019e-10 2.070000e+00 1.502019e-10 
2.080000e+00 1.504612e-10 2.080000e+00 1.504612e-10 2.080000e+00 1.504612e-10 2.080000e+00 1.504612e-10 2.080000e+00 1.504612e-10 2.080000e+00 1.504612e-10 2.080000e+00 1.504612e-10 
2.090000e+00 1.507210e-10 2.090000e+00 1.507210e-10 2.090000e+00 1.507210e-10 2.090000e+00 1.507210e-10 2.090000e+00 1.507210e-10 2.090000e+00 1.507210e-10 2.090000e+00 1.507210e-10 
2.100000e+00 1.509792e-10 2.100000e+00 1.509792e-10 2.100000e+00 1.509792e-10 2.100000e+00 1.509792e-10 2.100000e+00 1.509792e-10 2.100000e+00 1.509792e-10 2.100000e+00 1.509792e-10 
2.110000e+00 1.512366e-10 2.110000e+00 1.512366e-10 2.110000e+00 1.512366e-10 2.110000e+00 1.512366e-10 2.110000e+00 1.512366e-10 2.110000e+00 1.512366e-10 2.110000e+00 1.512366e-10 
2.120000e+00 1.514942e-10 2.120000e+00 1.514942e-10 2.120000e+00 1.514942e-10 2.120000e+00 1.514942e-10 2.120000e+00 1.514942e-10 2.120000e+00 1.514942e-10 2.120000e+00 1.514942e-10 
2.130000e+00 1.517502e-10 2.130000e+00 1.517502e-10 2.130000e+00 1.517502e-10 2.130000e+00 1.517502e-10 2.130000e+00 1.517502e-10 2.130000e+00 1.517502e-10 2.130000e+00 1.517502e-10 
2.140000e+00 1.520057e-10 2.140000e+00 1.520057e-10 2.140000e+00 1.520057e-10 2.140000e+00 1.520057e-10 2.140000e+00 1.520057e-10 2.140000e+00 1.520057e-10 2.140000e+00 1.520057e-10 
2.150000e+00 1.522611e-10 2.150000e+00 1.522611e-10 2.150000e+00 1.522611e-10 2.150000e+00 1.522611e-10 2.150000e+00 1.522611e-10 2.150000e+00 1.522611e-10 2.150000e+00 1.522611e-10 
2.160000e+00 1.525151e-10 2.160000e+00 1.525151e-10 2.160000e+00 1.525151e-10 2.160000e+00 1.525151e-10 2.160000e+00 1.525151e-10 2.160000e+00 1.525151e-10 2.160000e+00 1.525151e-10 
2.170000e+00 1.527685e-10 2.170000e+00 1.527685e-10 2.170000e+00 1.527685e-10 2.170000e+00 1.527685e-10 2.170000e+00 1.527685e-10 2.170000e+00 1.527685e-10 2.170000e+00 1.527685e-10 
2.180000e+00 1.530218e-10 2.180000e+00 1.530218e-10 2.180000e+00 1.530218e-10 2.180000e+00 1.530218e-10 2.180000e+00 1.530218e-10 2.180000e+00 1.530218e-10 2.180000e+00 1.530218e-10 
2.190000e+00 1.532747e-10 2.190000e+00 1.532747e-10 2.190000e+00 1.532747e-10 2.190000e+00 1.532747e-10 2.190000e+00 1.532747e-10 2.190000e+00 1.532747e-10 2.190000e+00 1.532747e-10 
2.200000e+00 1.535274e-10 2.200000e+00 1.535274e-10 2.200000e+00 1.535274e-10 2.200000e+00 1.535274e-10 2.200000e+00 1.535274e-10 2.200000e+00 1.535274e-10 2.200000e+00 1.535274e-10 
2.210000e+00 1.537785e-10 2.210000e+00 1.537785e-10 2.210000e+00 1.537785e-10 2.210000e+00 1.537785e-10 2.210000e+00 1.537785e-10 2.210000e+00 1.537785e-10 2.210000e+00 1.537785e-10 
2.220000e+00 1.540301e-10 2.220000e+00 1.540301e-10 2.220000e+00 1.540301e-10 2.220000e+00 1.540301e-10 2.220000e+00 1.540301e-10 2.220000e+00 1.540301e-10 2.220000e+00 1.540301e-10 
2.230000e+00 1.542801e-10 2.230000e+00 1.542801e-10 2.230000e+00 1.542801e-10 2.230000e+00 1.542801e-10 2.230000e+00 1.542801e-10 2.230000e+00 1.542801e-10 2.230000e+00 1.542801e-10 
2.240000e+00 1.545299e-10 2.240000e+00 1.545299e-10 2.240000e+00 1.545299e-10 2.240000e+00 1.545299e-10 2.240000e+00 1.545299e-10 2.240000e+00 1.545299e-10 2.240000e+00 1.545299e-10 
2.250000e+00 1.547795e-10 2.250000e+00 1.547795e-10 2.250000e+00 1.547795e-10 2.250000e+00 1.547795e-10 2.250000e+00 1.547795e-10 2.250000e+00 1.547795e-10 2.250000e+00 1.547795e-10 
2.260000e+00 1.550291e-10 2.260000e+00 1.550291e-10 2.260000e+00 1.550291e-10 2.260000e+00 1.550291e-10 2.260000e+00 1.550291e-10 2.260000e+00 1.550291e-10 2.260000e+00 1.550291e-10 
2.270000e+00 1.552778e-10 2.270000e+00 1.552778e-10 2.270000e+00 1.552778e-10 2.270000e+00 1.552778e-10 2.270000e+00 1.552778e-10 2.270000e+00 1.552778e-10 2.270000e+00 1.552778e-10 
2.280000e+00 1.555260e-10 2.280000e+00 1.555260e-10 2.280000e+00 1.555260e-10 2.280000e+00 1.555260e-10 2.280000e+00 1.555260e-10 2.280000e+00 1.555260e-10 2.280000e+00 1.555260e-10 
2.290000e+00 1.557736e-10 2.290000e+00 1.557736e-10 2.290000e+00 1.557736e-10 2.290000e+00 1.557736e-10 2.290000e+00 1.557736e-10 2.290000e+00 1.557736e-10 2.290000e+00 1.557736e-10 
2.300000e+00 1.560210e-10 2.300000e+00 1.560210e-10 2.300000e+00 1.560210e-10 2.300000e+00 1.560210e-10 2.300000e+00 1.560210e-10 2.300000e+00 1.560210e-10 2.300000e+00 1.560210e-10 
2.310000e+00 1.562683e-10 2.310000e+00 1.562683e-10 2.310000e+00 1.562683e-10 2.310000e+00 1.562683e-10 2.310000e+00 1.562683e-10 2.310000e+00 1.562683e-10 2.310000e+00 1.562683e-10 
2.320000e+00 1.565152e-10 2.320000e+00 1.565152e-10 2.320000e+00 1.565152e-10 2.320000e+00 1.565152e-10 2.320000e+00 1.565152e-10 2.320000e+00 1.565152e-10 2.320000e+00 1.565152e-10 
2.330000e+00 1.567610e-10 2.330000e+00 1.567610e-10 2.330000e+00 1.567610e-10 2.330000e+00 1.567610e-10 2.330000e+00 1.567610e-10 2.330000e+00 1.567610e-10 2.330000e+00 1.567610e-10 
2.340000e+00 1.570073e-10 2.340000e+00 1.570073e-10 2.340000e+00 1.570073e-10 2.340000e+00 1.570073e-10 2.340000e+00 1.570073e-10 2.340000e+00 1.570073e-10 2.340000e+00 1.570073e-10 
2.350000e+00 1.572529e-10 2.350000e+00 1.572529e-10 2.350000e+00 1.572529e-10 2.350000e+00 1.572529e-10 2.350000e+00 1.572529e-10 2.350000e+00 1.572529e-10 2.350000e+00 1.572529e-10 
2.360000e+00 1.574980e-10 2.360000e+00 1.574980e-10 2.360000e+00 1.574980e-10 2.360000e+00 1.574980e-10 2.360000e+00 1.574980e-10 2.360000e+00 1.574980e-10 2.360000e+00 1.574980e-10 
2.370000e+00 1.577434e-10 2.370000e+00 1.577434e-10 2.370000e+00 1.577434e-10 2.370000e+00 1.577434e-10 2.370000e+00 1.577434e-10 2.370000e+00 1.577434e-10 2.370000e+00 1.577434e-10 
2.380000e+00 1.579878e-10 2.380000e+00 1.579878e-10 2.380000e+00 1.579878e-10 2.380000e+00 1.579878e-10 2.380000e+00 1.579878e-10 2.380000e+00 1.579878e-10 2.380000e+00 1.579878e-10 
2.390000e+00 1.582328e-10 2.390000e+00 1.582328e-10 2.390000e+00 1.582328e-10 2.390000e+00 1.582328e-10 2.390000e+00 1.582328e-10 2.390000e+00 1.582328e-10 2.390000e+00 1.582328e-10 
2.400000e+00 1.584770e-10 2.400000e+00 1.584770e-10 2.400000e+00 1.584770e-10 2.400000e+00 1.584770e-10 2.400000e+00 1.584770e-10 2.400000e+00 1.584770e-10 2.400000e+00 1.584770e-10 
2.410000e+00 1.587213e-10 2.410000e+00 1.587213e-10 2.410000e+00 1.587213e-10 2.410000e+00 1.587213e-10 2.410000e+00 1.587213e-10 2.410000e+00 1.587213e-10 2.410000e+00 1.587213e-10 
2.420000e+00 1.589648e-10 2.420000e+00 1.589648e-10 2.420000e+00 1.589648e-10 2.420000e+00 1.589648e-10 2.420000e+00 1.589648e-10 2.420000e+00 1.589648e-10 2.420000e+00 1.589648e-10 
2.430000e+00 1.592084e-10 2.430000e+00 1.592084e-10 2.430000e+00 1.592084e-10 2.430000e+00 1.592084e-10 2.430000e+00 1.592084e-10 2.430000e+00 1.592084e-10 2.430000e+00 1.592084e-10 
2.440000e+00 1.594518e-10 2.440000e+00 1.594518e-10 2.440000e+00 1.594518e-10 2.440000e+00 1.594518e-10 2.440000e+00 1.594518e-10 2.440000e+00 1.594518e-10 2.440000e+00 1.594518e-10 
2.450000e+00 1.596947e-10 2.450000e+00 1.596947e-10 2.450000e+00 1.596947e-10 2.450000e+00 1.596947e-10 2.450000e+00 1.596947e-10 2.450000e+00 1.596947e-10 2.450000e+00 1.596947e-10 
2.460000e+00 1.599383e-10 2.460000e+00 1.599383e-10 2.460000e+00 1.599383e-10 2.460000e+00 1.599383e-10 2.460000e+00 1.599383e-10 2.460000e+00 1.599383e-10 2.460000e+00 1.599383e-10 
2.470000e+00 1.601810e-10 2.470000e+00 1.601810e-10 2.470000e+00 1.601810e-10 2.470000e+00 1.601810e-10 2.470000e+00 1.601810e-10 2.470000e+00 1.601810e-10 2.470000e+00 1.601810e-10 
2.480000e+00 1.604239e-10 2.480000e+00 1.604239e-10 2.480000e+00 1.604239e-10 2.480000e+00 1.604239e-10 2.480000e+00 1.604239e-10 2.480000e+00 1.604239e-10 2.480000e+00 1.604239e-10 
2.490000e+00 1.606670e-10 2.490000e+00 1.606670e-10 2.490000e+00 1.606670e-10 2.490000e+00 1.606670e-10 2.490000e+00 1.606670e-10 2.490000e+00 1.606670e-10 2.490000e+00 1.606670e-10 
2.500000e+00 1.609093e-10 2.500000e+00 1.609093e-10 2.500000e+00 1.609093e-10 2.500000e+00 1.609093e-10 2.500000e+00 1.609093e-10 2.500000e+00 1.609093e-10 2.500000e+00 1.609093e-10 
2.510000e+00 1.611513e-10 2.510000e+00 1.611513e-10 2.510000e+00 1.611513e-10 2.510000e+00 1.611513e-10 2.510000e+00 1.611513e-10 2.510000e+00 1.611513e-10 2.510000e+00 1.611513e-10 
2.520000e+00 1.613940e-10 2.520000e+00 1.613940e-10 2.520000e+00 1.613940e-10 2.520000e+00 1.613940e-10 2.520000e+00 1.613940e-10 2.520000e+00 1.613940e-10 2.520000e+00 1.613940e-10 
2.530000e+00 1.616365e-10 2.530000e+00 1.616365e-10 2.530000e+00 1.616365e-10 2.530000e+00 1.616365e-10 2.530000e+00 1.616365e-10 2.530000e+00 1.616365e-10 2.530000e+00 1.616365e-10 
2.540000e+00 1.618787e-10 2.540000e+00 1.618787e-10 2.540000e+00 1.618787e-10 2.540000e+00 1.618787e-10 2.540000e+00 1.618787e-10 2.540000e+00 1.618787e-10 2.540000e+00 1.618787e-10 
2.550000e+00 1.621203e-10 2.550000e+00 1.621203e-10 2.550000e+00 1.621203e-10 2.550000e+00 1.621203e-10 2.550000e+00 1.621203e-10 2.550000e+00 1.621203e-10 2.550000e+00 1.621203e-10 
2.560000e+00 1.623623e-10 2.560000e+00 1.623623e-10 2.560000e+00 1.623623e-10 2.560000e+00 1.623623e-10 2.560000e+00 1.623623e-10 2.560000e+00 1.623623e-10 2.560000e+00 1.623623e-10 
2.570000e+00 1.626046e-10 2.570000e+00 1.626046e-10 2.570000e+00 1.626046e-10 2.570000e+00 1.626046e-10 2.570000e+00 1.626046e-10 2.570000e+00 1.626046e-10 2.570000e+00 1.626046e-10 
2.580000e+00 1.628457e-10 2.580000e+00 1.628457e-10 2.580000e+00 1.628457e-10 2.580000e+00 1.628457e-10 2.580000e+00 1.628457e-10 2.580000e+00 1.628457e-10 2.580000e+00 1.628457e-10 
2.590000e+00 1.630882e-10 2.590000e+00 1.630882e-10 2.590000e+00 1.630882e-10 2.590000e+00 1.630882e-10 2.590000e+00 1.630882e-10 2.590000e+00 1.630882e-10 2.590000e+00 1.630882e-10 
2.600000e+00 1.633305e-10 2.600000e+00 1.633305e-10 2.600000e+00 1.633305e-10 2.600000e+00 1.633305e-10 2.600000e+00 1.633305e-10 2.600000e+00 1.633305e-10 2.600000e+00 1.633305e-10 
2.610000e+00 1.635729e-10 2.610000e+00 1.635729e-10 2.610000e+00 1.635729e-10 2.610000e+00 1.635729e-10 2.610000e+00 1.635729e-10 2.610000e+00 1.635729e-10 2.610000e+00 1.635729e-10 
2.620000e+00 1.638147e-10 2.620000e+00 1.638147e-10 2.620000e+00 1.638147e-10 2.620000e+00 1.638147e-10 2.620000e+00 1.638147e-10 2.620000e+00 1.638147e-10 2.620000e+00 1.638147e-10 
2.630000e+00 1.640568e-10 2.630000e+00 1.640568e-10 2.630000e+00 1.640568e-10 2.630000e+00 1.640568e-10 2.630000e+00 1.640568e-10 2.630000e+00 1.640568e-10 2.630000e+00 1.640568e-10 
2.640000e+00 1.642990e-10 2.640000e+00 1.642990e-10 2.640000e+00 1.642990e-10 2.640000e+00 1.642990e-10 2.640000e+00 1.642990e-10 2.640000e+00 1.642990e-10 2.640000e+00 1.642990e-10 
2.650000e+00 1.645408e-10 2.650000e+00 1.645408e-10 2.650000e+00 1.645408e-10 2.650000e+00 1.645408e-10 2.650000e+00 1.645408e-10 2.650000e+00 1.645408e-10 2.650000e+00 1.645408e-10 
2.660000e+00 1.647840e-10 2.660000e+00 1.647840e-10 2.660000e+00 1.647840e-10 2.660000e+00 1.647840e-10 2.660000e+00 1.647840e-10 2.660000e+00 1.647840e-10 2.660000e+00 1.647840e-10 
2.670000e+00 1.650258e-10 2.670000e+00 1.650258e-10 2.670000e+00 1.650258e-10 2.670000e+00 1.650258e-10 2.670000e+00 1.650258e-10 2.670000e+00 1.650258e-10 2.670000e+00 1.650258e-10 
2.680000e+00 1.652689e-10 2.680000e+00 1.652689e-10 2.680000e+00 1.652689e-10 2.680000e+00 1.652689e-10 2.680000e+00 1.652689e-10 2.680000e+00 1.652689e-10 2.680000e+00 1.652689e-10 
2.690000e+00 1.655116e-10 2.690000e+00 1.655116e-10 2.690000e+00 1.655116e-10 2.690000e+00 1.655116e-10 2.690000e+00 1.655116e-10 2.690000e+00 1.655116e-10 2.690000e+00 1.655116e-10 
2.700000e+00 1.657545e-10 2.700000e+00 1.657545e-10 2.700000e+00 1.657545e-10 2.700000e+00 1.657545e-10 2.700000e+00 1.657545e-10 2.700000e+00 1.657545e-10 2.700000e+00 1.657545e-10 
2.710000e+00 1.659977e-10 2.710000e+00 1.659977e-10 2.710000e+00 1.659977e-10 2.710000e+00 1.659977e-10 2.710000e+00 1.659977e-10 2.710000e+00 1.659977e-10 2.710000e+00 1.659977e-10 
2.720000e+00 1.662406e-10 2.720000e+00 1.662406e-10 2.720000e+00 1.662406e-10 2.720000e+00 1.662406e-10 2.720000e+00 1.662406e-10 2.720000e+00 1.662406e-10 2.720000e+00 1.662406e-10 
2.730000e+00 1.664848e-10 2.730000e+00 1.664848e-10 2.730000e+00 1.664848e-10 2.730000e+00 1.664848e-10 2.730000e+00 1.664848e-10 2.730000e+00 1.664848e-10 2.730000e+00 1.664848e-10 
2.740000e+00 1.667275e-10 2.740000e+00 1.667275e-10 2.740000e+00 1.667275e-10 2.740000e+00 1.667275e-10 2.740000e+00 1.667275e-10 2.740000e+00 1.667275e-10 2.740000e+00 1.667275e-10 
2.750000e+00 1.669718e-10 2.750000e+00 1.669718e-10 2.750000e+00 1.669718e-10 2.750000e+00 1.669718e-10 2.750000e+00 1.669718e-10 2.750000e+00 1.669718e-10 2.750000e+00 1.669718e-10 
2.760000e+00 1.672158e-10 2.760000e+00 1.672158e-10 2.760000e+00 1.672158e-10 2.760000e+00 1.672158e-10 2.760000e+00 1.672158e-10 2.760000e+00 1.672158e-10 2.760000e+00 1.672158e-10 
2.770000e+00 1.674605e-10 2.770000e+00 1.674605e-10 2.770000e+00 1.674605e-10 2.770000e+00 1.674605e-10 2.770000e+00 1.674605e-10 2.770000e+00 1.674605e-10 2.770000e+00 1.674605e-10 
2.780000e+00 1.677043e-10 2.780000e+00 1.677043e-10 2.780000e+00 1.677043e-10 2.780000e+00 1.677043e-10 2.780000e+00 1.677043e-10 2.780000e+00 1.677043e-10 2.780000e+00 1.677043e-10 
2.790000e+00 1.679494e-10 2.790000e+00 1.679494e-10 2.790000e+00 1.679494e-10 2.790000e+00 1.679494e-10 2.790000e+00 1.679494e-10 2.790000e+00 1.679494e-10 2.790000e+00 1.679494e-10 
2.800000e+00 1.681943e-10 2.800000e+00 1.681943e-10 2.800000e+00 1.681943e-10 2.800000e+00 1.681943e-10 2.800000e+00 1.681943e-10 2.800000e+00 1.681943e-10 2.800000e+00 1.681943e-10 
2.810000e+00 1.684397e-10 2.810000e+00 1.684397e-10 2.810000e+00 1.684397e-10 2.810000e+00 1.684397e-10 2.810000e+00 1.684397e-10 2.810000e+00 1.684397e-10 2.810000e+00 1.684397e-10 
2.820000e+00 1.686857e-10 2.820000e+00 1.686857e-10 2.820000e+00 1.686857e-10 2.820000e+00 1.686857e-10 2.820000e+00 1.686857e-10 2.820000e+00 1.686857e-10 2.820000e+00 1.686857e-10 
2.830000e+00 1.689315e-10 2.830000e+00 1.689315e-10 2.830000e+00 1.689315e-10 2.830000e+00 1.689315e-10 2.830000e+00 1.689315e-10 2.830000e+00 1.689315e-10 2.830000e+00 1.689315e-10 
2.840000e+00 1.691780e-10 2.840000e+00 1.691780e-10 2.840000e+00 1.691780e-10 2.840000e+00 1.691780e-10 2.840000e+00 1.691780e-10 2.840000e+00 1.691780e-10 2.840000e+00 1.691780e-10 
2.850000e+00 1.694247e-10 2.850000e+00 1.694247e-10 2.850000e+00 1.694247e-10 2.850000e+00 1.694247e-10 2.850000e+00 1.694247e-10 2.850000e+00 1.694247e-10 2.850000e+00 1.694247e-10 
2.860000e+00 1.696716e-10 2.860000e+00 1.696716e-10 2.860000e+00 1.696716e-10 2.860000e+00 1.696716e-10 2.860000e+00 1.696716e-10 2.860000e+00 1.696716e-10 2.860000e+00 1.696716e-10 
2.870000e+00 1.699190e-10 2.870000e+00 1.699190e-10 2.870000e+00 1.699190e-10 2.870000e+00 1.699190e-10 2.870000e+00 1.699190e-10 2.870000e+00 1.699190e-10 2.870000e+00 1.699190e-10 
2.880000e+00 1.701665e-10 2.880000e+00 1.701665e-10 2.880000e+00 1.701665e-10 2.880000e+00 1.701665e-10 2.880000e+00 1.701665e-10 2.880000e+00 1.701665e-10 2.880000e+00 1.701665e-10 
2.890000e+00 1.704148e-10 2.890000e+00 1.704148e-10 2.890000e+00 1.704148e-10 2.890000e+00 1.704148e-10 2.890000e+00 1.704148e-10 2.890000e+00 1.704148e-10 2.890000e+00 1.704148e-10 
2.900000e+00 1.706635e-10 2.900000e+00 1.706635e-10 2.900000e+00 1.706635e-10 2.900000e+00 1.706635e-10 2.900000e+00 1.706635e-10 2.900000e+00 1.706635e-10 2.900000e+00 1.706635e-10 
2.910000e+00 1.709128e-10 2.910000e+00 1.709128e-10 2.910000e+00 1.709128e-10 2.910000e+00 1.709128e-10 2.910000e+00 1.709128e-10 2.910000e+00 1.709128e-10 2.910000e+00 1.709128e-10 
2.920000e+00 1.711626e-10 2.920000e+00 1.711626e-10 2.920000e+00 1.711626e-10 2.920000e+00 1.711626e-10 2.920000e+00 1.711626e-10 2.920000e+00 1.711626e-10 2.920000e+00 1.711626e-10 
2.930000e+00 1.714129e-10 2.930000e+00 1.714129e-10 2.930000e+00 1.714129e-10 2.930000e+00 1.714129e-10 2.930000e+00 1.714129e-10 2.930000e+00 1.714129e-10 2.930000e+00 1.714129e-10 
2.940000e+00 1.716629e-10 2.940000e+00 1.716629e-10 2.940000e+00 1.716629e-10 2.940000e+00 1.716629e-10 2.940000e+00 1.716629e-10 2.940000e+00 1.716629e-10 2.940000e+00 1.716629e-10 
2.950000e+00 1.719138e-10 2.950000e+00 1.719138e-10 2.950000e+00 1.719138e-10 2.950000e+00 1.719138e-10 2.950000e+00 1.719138e-10 2.950000e+00 1.719138e-10 2.950000e+00 1.719138e-10 
2.960000e+00 1.721658e-10 2.960000e+00 1.721658e-10 2.960000e+00 1.721658e-10 2.960000e+00 1.721658e-10 2.960000e+00 1.721658e-10 2.960000e+00 1.721658e-10 2.960000e+00 1.721658e-10 
2.970000e+00 1.724176e-10 2.970000e+00 1.724176e-10 2.970000e+00 1.724176e-10 2.970000e+00 1.724176e-10 2.970000e+00 1.724176e-10 2.970000e+00 1.724176e-10 2.970000e+00 1.724176e-10 
2.980000e+00 1.726701e-10 2.980000e+00 1.726701e-10 2.980000e+00 1.726701e-10 2.980000e+00 1.726701e-10 2.980000e+00 1.726701e-10 2.980000e+00 1.726701e-10 2.980000e+00 1.726701e-10 
2.990000e+00 1.729230e-10 2.990000e+00 1.729230e-10 2.990000e+00 1.729230e-10 2.990000e+00 1.729230e-10 2.990000e+00 1.729230e-10 2.990000e+00 1.729230e-10 2.990000e+00 1.729230e-10 
3.000000e+00 1.731764e-10 3.000000e+00 1.731764e-10 3.000000e+00 1.731764e-10 3.000000e+00 1.731764e-10 3.000000e+00 1.731764e-10 3.000000e+00 1.731764e-10 3.000000e+00 1.731764e-10 
3.010000e+00 1.734304e-10 3.010000e+00 1.734304e-10 3.010000e+00 1.734304e-10 3.010000e+00 1.734304e-10 3.010000e+00 1.734304e-10 3.010000e+00 1.734304e-10 3.010000e+00 1.734304e-10 
3.020000e+00 1.736853e-10 3.020000e+00 1.736853e-10 3.020000e+00 1.736853e-10 3.020000e+00 1.736853e-10 3.020000e+00 1.736853e-10 3.020000e+00 1.736853e-10 3.020000e+00 1.736853e-10 
3.030000e+00 1.739406e-10 3.030000e+00 1.739406e-10 3.030000e+00 1.739406e-10 3.030000e+00 1.739406e-10 3.030000e+00 1.739406e-10 3.030000e+00 1.739406e-10 3.030000e+00 1.739406e-10 
3.040000e+00 1.741969e-10 3.040000e+00 1.741969e-10 3.040000e+00 1.741969e-10 3.040000e+00 1.741969e-10 3.040000e+00 1.741969e-10 3.040000e+00 1.741969e-10 3.040000e+00 1.741969e-10 
3.050000e+00 1.744538e-10 3.050000e+00 1.744538e-10 3.050000e+00 1.744538e-10 3.050000e+00 1.744538e-10 3.050000e+00 1.744538e-10 3.050000e+00 1.744538e-10 3.050000e+00 1.744538e-10 
3.060000e+00 1.747116e-10 3.060000e+00 1.747116e-10 3.060000e+00 1.747116e-10 3.060000e+00 1.747116e-10 3.060000e+00 1.747116e-10 3.060000e+00 1.747116e-10 3.060000e+00 1.747116e-10 
3.070000e+00 1.749692e-10 3.070000e+00 1.749692e-10 3.070000e+00 1.749692e-10 3.070000e+00 1.749692e-10 3.070000e+00 1.749692e-10 3.070000e+00 1.749692e-10 3.070000e+00 1.749692e-10 
3.080000e+00 1.752276e-10 3.080000e+00 1.752276e-10 3.080000e+00 1.752276e-10 3.080000e+00 1.752276e-10 3.080000e+00 1.752276e-10 3.080000e+00 1.752276e-10 3.080000e+00 1.752276e-10 
3.090000e+00 1.754874e-10 3.090000e+00 1.754874e-10 3.090000e+00 1.754874e-10 3.090000e+00 1.754874e-10 3.090000e+00 1.754874e-10 3.090000e+00 1.754874e-10 3.090000e+00 1.754874e-10 
3.100000e+00 1.757474e-10 3.100000e+00 1.757474e-10 3.100000e+00 1.757474e-10 3.100000e+00 1.757474e-10 3.100000e+00 1.757474e-10 3.100000e+00 1.757474e-10 3.100000e+00 1.757474e-10 
3.110000e+00 1.760083e-10 3.110000e+00 1.760083e-10 3.110000e+00 1.760083e-10 3.110000e+00 1.760083e-10 3.110000e+00 1.760083e-10 3.110000e+00 1.760083e-10 3.110000e+00 1.760083e-10 
3.120000e+00 1.762699e-10 3.120000e+00 1.762699e-10 3.120000e+00 1.762699e-10 3.120000e+00 1.762699e-10 3.120000e+00 1.762699e-10 3.120000e+00 1.762699e-10 3.120000e+00 1.762699e-10 
3.130000e+00 1.765326e-10 3.130000e+00 1.765326e-10 3.130000e+00 1.765326e-10 3.130000e+00 1.765326e-10 3.130000e+00 1.765326e-10 3.130000e+00 1.765326e-10 3.130000e+00 1.765326e-10 
3.140000e+00 1.767961e-10 3.140000e+00 1.767961e-10 3.140000e+00 1.767961e-10 3.140000e+00 1.767961e-10 3.140000e+00 1.767961e-10 3.140000e+00 1.767961e-10 3.140000e+00 1.767961e-10 
3.150000e+00 1.770597e-10 3.150000e+00 1.770597e-10 3.150000e+00 1.770597e-10 3.150000e+00 1.770597e-10 3.150000e+00 1.770597e-10 3.150000e+00 1.770597e-10 3.150000e+00 1.770597e-10 
3.160000e+00 1.773246e-10 3.160000e+00 1.773246e-10 3.160000e+00 1.773246e-10 3.160000e+00 1.773246e-10 3.160000e+00 1.773246e-10 3.160000e+00 1.773246e-10 3.160000e+00 1.773246e-10 
3.170000e+00 1.775906e-10 3.170000e+00 1.775906e-10 3.170000e+00 1.775906e-10 3.170000e+00 1.775906e-10 3.170000e+00 1.775906e-10 3.170000e+00 1.775906e-10 3.170000e+00 1.775906e-10 
3.180000e+00 1.778571e-10 3.180000e+00 1.778571e-10 3.180000e+00 1.778571e-10 3.180000e+00 1.778571e-10 3.180000e+00 1.778571e-10 3.180000e+00 1.778571e-10 3.180000e+00 1.778571e-10 
3.190000e+00 1.781244e-10 3.190000e+00 1.781244e-10 3.190000e+00 1.781244e-10 3.190000e+00 1.781244e-10 3.190000e+00 1.781244e-10 3.190000e+00 1.781244e-10 3.190000e+00 1.781244e-10 
3.200000e+00 1.783926e-10 3.200000e+00 1.783926e-10 3.200000e+00 1.783926e-10 3.200000e+00 1.783926e-10 3.200000e+00 1.783926e-10 3.200000e+00 1.783926e-10 3.200000e+00 1.783926e-10 
3.210000e+00 1.786618e-10 3.210000e+00 1.786618e-10 3.210000e+00 1.786618e-10 3.210000e+00 1.786618e-10 3.210000e+00 1.786618e-10 3.210000e+00 1.786618e-10 3.210000e+00 1.786618e-10 
3.220000e+00 1.789322e-10 3.220000e+00 1.789322e-10 3.220000e+00 1.789322e-10 3.220000e+00 1.789322e-10 3.220000e+00 1.789322e-10 3.220000e+00 1.789322e-10 3.220000e+00 1.789322e-10 
3.230000e+00 1.792033e-10 3.230000e+00 1.792033e-10 3.230000e+00 1.792033e-10 3.230000e+00 1.792033e-10 3.230000e+00 1.792033e-10 3.230000e+00 1.792033e-10 3.230000e+00 1.792033e-10 
3.240000e+00 1.794758e-10 3.240000e+00 1.794758e-10 3.240000e+00 1.794758e-10 3.240000e+00 1.794758e-10 3.240000e+00 1.794758e-10 3.240000e+00 1.794758e-10 3.240000e+00 1.794758e-10 
3.250000e+00 1.797491e-10 3.250000e+00 1.797491e-10 3.250000e+00 1.797491e-10 3.250000e+00 1.797491e-10 3.250000e+00 1.797491e-10 3.250000e+00 1.797491e-10 3.250000e+00 1.797491e-10 
3.260000e+00 1.800227e-10 3.260000e+00 1.800227e-10 3.260000e+00 1.800227e-10 3.260000e+00 1.800227e-10 3.260000e+00 1.800227e-10 3.260000e+00 1.800227e-10 3.260000e+00 1.800227e-10 
3.270000e+00 1.802978e-10 3.270000e+00 1.802978e-10 3.270000e+00 1.802978e-10 3.270000e+00 1.802978e-10 3.270000e+00 1.802978e-10 3.270000e+00 1.802978e-10 3.270000e+00 1.802978e-10 
3.280000e+00 1.805742e-10 3.280000e+00 1.805742e-10 3.280000e+00 1.805742e-10 3.280000e+00 1.805742e-10 3.280000e+00 1.805742e-10 3.280000e+00 1.805742e-10 3.280000e+00 1.805742e-10 
3.290000e+00 1.808513e-10 3.290000e+00 1.808513e-10 3.290000e+00 1.808513e-10 3.290000e+00 1.808513e-10 3.290000e+00 1.808513e-10 3.290000e+00 1.808513e-10 3.290000e+00 1.808513e-10 
3.300000e+00 1.811304e-10 3.300000e+00 1.811304e-10 3.300000e+00 1.811304e-10 3.300000e+00 1.811304e-10 3.300000e+00 1.811304e-10 3.300000e+00 1.811304e-10 3.300000e+00 1.811304e-10 
3.310000e+00 1.814096e-10 3.310000e+00 1.814096e-10 3.310000e+00 1.814096e-10 3.310000e+00 1.814096e-10 3.310000e+00 1.814096e-10 3.310000e+00 1.814096e-10 3.310000e+00 1.814096e-10 
3.320000e+00 1.816902e-10 3.320000e+00 1.816902e-10 3.320000e+00 1.816902e-10 3.320000e+00 1.816902e-10 3.320000e+00 1.816902e-10 3.320000e+00 1.816902e-10 3.320000e+00 1.816902e-10 
3.330000e+00 1.819722e-10 3.330000e+00 1.819722e-10 3.330000e+00 1.819722e-10 3.330000e+00 1.819722e-10 3.330000e+00 1.819722e-10 3.330000e+00 1.819722e-10 3.330000e+00 1.819722e-10 
3.340000e+00 1.822553e-10 3.340000e+00 1.822553e-10 3.340000e+00 1.822553e-10 3.340000e+00 1.822553e-10 3.340000e+00 1.822553e-10 3.340000e+00 1.822553e-10 3.340000e+00 1.822553e-10 
3.350000e+00 1.825395e-10 3.350000e+00 1.825395e-10 3.350000e+00 1.825395e-10 3.350000e+00 1.825395e-10 3.350000e+00 1.825395e-10 3.350000e+00 1.825395e-10 3.350000e+00 1.825395e-10 
3.360000e+00 1.828253e-10 3.360000e+00 1.828253e-10 3.360000e+00 1.828253e-10 3.360000e+00 1.828253e-10 3.360000e+00 1.828253e-10 3.360000e+00 1.828253e-10 3.360000e+00 1.828253e-10 
3.370000e+00 1.831117e-10 3.370000e+00 1.831117e-10 3.370000e+00 1.831117e-10 3.370000e+00 1.831117e-10 3.370000e+00 1.831117e-10 3.370000e+00 1.831117e-10 3.370000e+00 1.831117e-10 
3.380000e+00 1.833991e-10 3.380000e+00 1.833991e-10 3.380000e+00 1.833991e-10 3.380000e+00 1.833991e-10 3.380000e+00 1.833991e-10 3.380000e+00 1.833991e-10 3.380000e+00 1.833991e-10 
3.390000e+00 1.836888e-10 3.390000e+00 1.836888e-10 3.390000e+00 1.836888e-10 3.390000e+00 1.836888e-10 3.390000e+00 1.836888e-10 3.390000e+00 1.836888e-10 3.390000e+00 1.836888e-10 
3.400000e+00 1.839795e-10 3.400000e+00 1.839795e-10 3.400000e+00 1.839795e-10 3.400000e+00 1.839795e-10 3.400000e+00 1.839795e-10 3.400000e+00 1.839795e-10 3.400000e+00 1.839795e-10 
3.410000e+00 1.842708e-10 3.410000e+00 1.842708e-10 3.410000e+00 1.842708e-10 3.410000e+00 1.842708e-10 3.410000e+00 1.842708e-10 3.410000e+00 1.842708e-10 3.410000e+00 1.842708e-10 
3.420000e+00 1.845639e-10 3.420000e+00 1.845639e-10 3.420000e+00 1.845639e-10 3.420000e+00 1.845639e-10 3.420000e+00 1.845639e-10 3.420000e+00 1.845639e-10 3.420000e+00 1.845639e-10 
3.430000e+00 1.848586e-10 3.430000e+00 1.848586e-10 3.430000e+00 1.848586e-10 3.430000e+00 1.848586e-10 3.430000e+00 1.848586e-10 3.430000e+00 1.848586e-10 3.430000e+00 1.848586e-10 
3.440000e+00 1.851546e-10 3.440000e+00 1.851546e-10 3.440000e+00 1.851546e-10 3.440000e+00 1.851546e-10 3.440000e+00 1.851546e-10 3.440000e+00 1.851546e-10 3.440000e+00 1.851546e-10 
3.450000e+00 1.854523e-10 3.450000e+00 1.854523e-10 3.450000e+00 1.854523e-10 3.450000e+00 1.854523e-10 3.450000e+00 1.854523e-10 3.450000e+00 1.854523e-10 3.450000e+00 1.854523e-10 
3.460000e+00 1.857503e-10 3.460000e+00 1.857503e-10 3.460000e+00 1.857503e-10 3.460000e+00 1.857503e-10 3.460000e+00 1.857503e-10 3.460000e+00 1.857503e-10 3.460000e+00 1.857503e-10 
3.470000e+00 1.860510e-10 3.470000e+00 1.860510e-10 3.470000e+00 1.860510e-10 3.470000e+00 1.860510e-10 3.470000e+00 1.860510e-10 3.470000e+00 1.860510e-10 3.470000e+00 1.860510e-10 
3.480000e+00 1.863527e-10 3.480000e+00 1.863527e-10 3.480000e+00 1.863527e-10 3.480000e+00 1.863527e-10 3.480000e+00 1.863527e-10 3.480000e+00 1.863527e-10 3.480000e+00 1.863527e-10 
3.490000e+00 1.866565e-10 3.490000e+00 1.866565e-10 3.490000e+00 1.866565e-10 3.490000e+00 1.866565e-10 3.490000e+00 1.866565e-10 3.490000e+00 1.866565e-10 3.490000e+00 1.866565e-10 
3.500000e+00 1.869613e-10 3.500000e+00 1.869613e-10 3.500000e+00 1.869613e-10 3.500000e+00 1.869613e-10 3.500000e+00 1.869613e-10 3.500000e+00 1.869613e-10 3.500000e+00 1.869613e-10 
3.510000e+00 1.872678e-10 3.510000e+00 1.872678e-10 3.510000e+00 1.872678e-10 3.510000e+00 1.872678e-10 3.510000e+00 1.872678e-10 3.510000e+00 1.872678e-10 3.510000e+00 1.872678e-10 
3.520000e+00 1.875760e-10 3.520000e+00 1.875760e-10 3.520000e+00 1.875760e-10 3.520000e+00 1.875760e-10 3.520000e+00 1.875760e-10 3.520000e+00 1.875760e-10 3.520000e+00 1.875760e-10 
3.530000e+00 1.878855e-10 3.530000e+00 1.878855e-10 3.530000e+00 1.878855e-10 3.530000e+00 1.878855e-10 3.530000e+00 1.878855e-10 3.530000e+00 1.878855e-10 3.530000e+00 1.878855e-10 
3.540000e+00 1.881970e-10 3.540000e+00 1.881970e-10 3.540000e+00 1.881970e-10 3.540000e+00 1.881970e-10 3.540000e+00 1.881970e-10 3.540000e+00 1.881970e-10 3.540000e+00 1.881970e-10 
3.550000e+00 1.885101e-10 3.550000e+00 1.885101e-10 3.550000e+00 1.885101e-10 3.550000e+00 1.885101e-10 3.550000e+00 1.885101e-10 3.550000e+00 1.885101e-10 3.550000e+00 1.885101e-10 
3.560000e+00 1.888245e-10 3.560000e+00 1.888245e-10 3.560000e+00 1.888245e-10 3.560000e+00 1.888245e-10 3.560000e+00 1.888245e-10 3.560000e+00 1.888245e-10 3.560000e+00 1.888245e-10 
3.570000e+00 1.891418e-10 3.570000e+00 1.891418e-10 3.570000e+00 1.891418e-10 3.570000e+00 1.891418e-10 3.570000e+00 1.891418e-10 3.570000e+00 1.891418e-10 3.570000e+00 1.891418e-10 
3.580000e+00 1.894598e-10 3.580000e+00 1.894598e-10 3.580000e+00 1.894598e-10 3.580000e+00 1.894598e-10 3.580000e+00 1.894598e-10 3.580000e+00 1.894598e-10 3.580000e+00 1.894598e-10 
3.590000e+00 1.897797e-10 3.590000e+00 1.897797e-10 3.590000e+00 1.897797e-10 3.590000e+00 1.897797e-10 3.590000e+00 1.897797e-10 3.590000e+00 1.897797e-10 3.590000e+00 1.897797e-10 
3.600000e+00 1.901013e-10 3.600000e+00 1.901013e-10 3.600000e+00 1.901013e-10 3.600000e+00 1.901013e-10 3.600000e+00 1.901013e-10 3.600000e+00 1.901013e-10 3.600000e+00 1.901013e-10 
3.610000e+00 1.904255e-10 3.610000e+00 1.904255e-10 3.610000e+00 1.904255e-10 3.610000e+00 1.904255e-10 3.610000e+00 1.904255e-10 3.610000e+00 1.904255e-10 3.610000e+00 1.904255e-10 
3.620000e+00 1.907514e-10 3.620000e+00 1.907514e-10 3.620000e+00 1.907514e-10 3.620000e+00 1.907514e-10 3.620000e+00 1.907514e-10 3.620000e+00 1.907514e-10 3.620000e+00 1.907514e-10 
3.630000e+00 1.910785e-10 3.630000e+00 1.910785e-10 3.630000e+00 1.910785e-10 3.630000e+00 1.910785e-10 3.630000e+00 1.910785e-10 3.630000e+00 1.910785e-10 3.630000e+00 1.910785e-10 
3.640000e+00 1.914080e-10 3.640000e+00 1.914080e-10 3.640000e+00 1.914080e-10 3.640000e+00 1.914080e-10 3.640000e+00 1.914080e-10 3.640000e+00 1.914080e-10 3.640000e+00 1.914080e-10 
3.650000e+00 1.917397e-10 3.650000e+00 1.917397e-10 3.650000e+00 1.917397e-10 3.650000e+00 1.917397e-10 3.650000e+00 1.917397e-10 3.650000e+00 1.917397e-10 3.650000e+00 1.917397e-10 
3.660000e+00 1.920737e-10 3.660000e+00 1.920737e-10 3.660000e+00 1.920737e-10 3.660000e+00 1.920737e-10 3.660000e+00 1.920737e-10 3.660000e+00 1.920737e-10 3.660000e+00 1.920737e-10 
3.670000e+00 1.924090e-10 3.670000e+00 1.924090e-10 3.670000e+00 1.924090e-10 3.670000e+00 1.924090e-10 3.670000e+00 1.924090e-10 3.670000e+00 1.924090e-10 3.670000e+00 1.924090e-10 
3.680000e+00 1.927460e-10 3.680000e+00 1.927460e-10 3.680000e+00 1.927460e-10 3.680000e+00 1.927460e-10 3.680000e+00 1.927460e-10 3.680000e+00 1.927460e-10 3.680000e+00 1.927460e-10 
3.690000e+00 1.930860e-10 3.690000e+00 1.930860e-10 3.690000e+00 1.930860e-10 3.690000e+00 1.930860e-10 3.690000e+00 1.930860e-10 3.690000e+00 1.930860e-10 3.690000e+00 1.930860e-10 
3.700000e+00 1.934282e-10 3.700000e+00 1.934282e-10 3.700000e+00 1.934282e-10 3.700000e+00 1.934282e-10 3.700000e+00 1.934282e-10 3.700000e+00 1.934282e-10 3.700000e+00 1.934282e-10 
3.710000e+00 1.937723e-10 3.710000e+00 1.937723e-10 3.710000e+00 1.937723e-10 3.710000e+00 1.937723e-10 3.710000e+00 1.937723e-10 3.710000e+00 1.937723e-10 3.710000e+00 1.937723e-10 
3.720000e+00 1.941189e-10 3.720000e+00 1.941189e-10 3.720000e+00 1.941189e-10 3.720000e+00 1.941189e-10 3.720000e+00 1.941189e-10 3.720000e+00 1.941189e-10 3.720000e+00 1.941189e-10 
3.730000e+00 1.944676e-10 3.730000e+00 1.944676e-10 3.730000e+00 1.944676e-10 3.730000e+00 1.944676e-10 3.730000e+00 1.944676e-10 3.730000e+00 1.944676e-10 3.730000e+00 1.944676e-10 
3.740000e+00 1.948184e-10 3.740000e+00 1.948184e-10 3.740000e+00 1.948184e-10 3.740000e+00 1.948184e-10 3.740000e+00 1.948184e-10 3.740000e+00 1.948184e-10 3.740000e+00 1.948184e-10 
3.750000e+00 1.951721e-10 3.750000e+00 1.951721e-10 3.750000e+00 1.951721e-10 3.750000e+00 1.951721e-10 3.750000e+00 1.951721e-10 3.750000e+00 1.951721e-10 3.750000e+00 1.951721e-10 
3.760000e+00 1.955276e-10 3.760000e+00 1.955276e-10 3.760000e+00 1.955276e-10 3.760000e+00 1.955276e-10 3.760000e+00 1.955276e-10 3.760000e+00 1.955276e-10 3.760000e+00 1.955276e-10 
3.770000e+00 1.958855e-10 3.770000e+00 1.958855e-10 3.770000e+00 1.958855e-10 3.770000e+00 1.958855e-10 3.770000e+00 1.958855e-10 3.770000e+00 1.958855e-10 3.770000e+00 1.958855e-10 
3.780000e+00 1.962457e-10 3.780000e+00 1.962457e-10 3.780000e+00 1.962457e-10 3.780000e+00 1.962457e-10 3.780000e+00 1.962457e-10 3.780000e+00 1.962457e-10 3.780000e+00 1.962457e-10 
3.790000e+00 1.966090e-10 3.790000e+00 1.966090e-10 3.790000e+00 1.966090e-10 3.790000e+00 1.966090e-10 3.790000e+00 1.966090e-10 3.790000e+00 1.966090e-10 3.790000e+00 1.966090e-10 
3.800000e+00 1.969747e-10 3.800000e+00 1.969747e-10 3.800000e+00 1.969747e-10 3.800000e+00 1.969747e-10 3.800000e+00 1.969747e-10 3.800000e+00 1.969747e-10 3.800000e+00 1.969747e-10 
3.810000e+00 1.973426e-10 3.810000e+00 1.973426e-10 3.810000e+00 1.973426e-10 3.810000e+00 1.973426e-10 3.810000e+00 1.973426e-10 3.810000e+00 1.973426e-10 3.810000e+00 1.973426e-10 
3.820000e+00 1.977134e-10 3.820000e+00 1.977134e-10 3.820000e+00 1.977134e-10 3.820000e+00 1.977134e-10 3.820000e+00 1.977134e-10 3.820000e+00 1.977134e-10 3.820000e+00 1.977134e-10 
3.830000e+00 1.980873e-10 3.830000e+00 1.980873e-10 3.830000e+00 1.980873e-10 3.830000e+00 1.980873e-10 3.830000e+00 1.980873e-10 3.830000e+00 1.980873e-10 3.830000e+00 1.980873e-10 
3.840000e+00 1.984626e-10 3.840000e+00 1.984626e-10 3.840000e+00 1.984626e-10 3.840000e+00 1.984626e-10 3.840000e+00 1.984626e-10 3.840000e+00 1.984626e-10 3.840000e+00 1.984626e-10 
3.850000e+00 1.988421e-10 3.850000e+00 1.988421e-10 3.850000e+00 1.988421e-10 3.850000e+00 1.988421e-10 3.850000e+00 1.988421e-10 3.850000e+00 1.988421e-10 3.850000e+00 1.988421e-10 
3.860000e+00 1.992233e-10 3.860000e+00 1.992233e-10 3.860000e+00 1.992233e-10 3.860000e+00 1.992233e-10 3.860000e+00 1.992233e-10 3.860000e+00 1.992233e-10 3.860000e+00 1.992233e-10 
3.870000e+00 1.996083e-10 3.870000e+00 1.996083e-10 3.870000e+00 1.996083e-10 3.870000e+00 1.996083e-10 3.870000e+00 1.996083e-10 3.870000e+00 1.996083e-10 3.870000e+00 1.996083e-10 
3.880000e+00 1.999956e-10 3.880000e+00 1.999956e-10 3.880000e+00 1.999956e-10 3.880000e+00 1.999956e-10 3.880000e+00 1.999956e-10 3.880000e+00 1.999956e-10 3.880000e+00 1.999956e-10 
3.890000e+00 2.003862e-10 3.890000e+00 2.003862e-10 3.890000e+00 2.003862e-10 3.890000e+00 2.003862e-10 3.890000e+00 2.003862e-10 3.890000e+00 2.003862e-10 3.890000e+00 2.003862e-10 
3.900000e+00 2.007794e-10 3.900000e+00 2.007794e-10 3.900000e+00 2.007794e-10 3.900000e+00 2.007794e-10 3.900000e+00 2.007794e-10 3.900000e+00 2.007794e-10 3.900000e+00 2.007794e-10 
3.910000e+00 2.011757e-10 3.910000e+00 2.011757e-10 3.910000e+00 2.011757e-10 3.910000e+00 2.011757e-10 3.910000e+00 2.011757e-10 3.910000e+00 2.011757e-10 3.910000e+00 2.011757e-10 
3.920000e+00 2.015752e-10 3.920000e+00 2.015752e-10 3.920000e+00 2.015752e-10 3.920000e+00 2.015752e-10 3.920000e+00 2.015752e-10 3.920000e+00 2.015752e-10 3.920000e+00 2.015752e-10 
3.930000e+00 2.019775e-10 3.930000e+00 2.019775e-10 3.930000e+00 2.019775e-10 3.930000e+00 2.019775e-10 3.930000e+00 2.019775e-10 3.930000e+00 2.019775e-10 3.930000e+00 2.019775e-10 
3.940000e+00 2.023834e-10 3.940000e+00 2.023834e-10 3.940000e+00 2.023834e-10 3.940000e+00 2.023834e-10 3.940000e+00 2.023834e-10 3.940000e+00 2.023834e-10 3.940000e+00 2.023834e-10 
3.950000e+00 2.027931e-10 3.950000e+00 2.027931e-10 3.950000e+00 2.027931e-10 3.950000e+00 2.027931e-10 3.950000e+00 2.027931e-10 3.950000e+00 2.027931e-10 3.950000e+00 2.027931e-10 
3.960000e+00 2.032055e-10 3.960000e+00 2.032055e-10 3.960000e+00 2.032055e-10 3.960000e+00 2.032055e-10 3.960000e+00 2.032055e-10 3.960000e+00 2.032055e-10 3.960000e+00 2.032055e-10 
3.970000e+00 2.036211e-10 3.970000e+00 2.036211e-10 3.970000e+00 2.036211e-10 3.970000e+00 2.036211e-10 3.970000e+00 2.036211e-10 3.970000e+00 2.036211e-10 3.970000e+00 2.036211e-10 
3.980000e+00 2.040397e-10 3.980000e+00 2.040397e-10 3.980000e+00 2.040397e-10 3.980000e+00 2.040397e-10 3.980000e+00 2.040397e-10 3.980000e+00 2.040397e-10 3.980000e+00 2.040397e-10 
3.990000e+00 2.044629e-10 3.990000e+00 2.044629e-10 3.990000e+00 2.044629e-10 3.990000e+00 2.044629e-10 3.990000e+00 2.044629e-10 3.990000e+00 2.044629e-10 3.990000e+00 2.044629e-10 
4.000000e+00 2.048890e-10 4.000000e+00 2.048890e-10 4.000000e+00 2.048890e-10 4.000000e+00 2.048890e-10 4.000000e+00 2.048890e-10 4.000000e+00 2.048890e-10 4.000000e+00 2.048890e-10 
4.010000e+00 2.053182e-10 4.010000e+00 2.053182e-10 4.010000e+00 2.053182e-10 4.010000e+00 2.053182e-10 4.010000e+00 2.053182e-10 4.010000e+00 2.053182e-10 4.010000e+00 2.053182e-10 
4.020000e+00 2.057516e-10 4.020000e+00 2.057516e-10 4.020000e+00 2.057516e-10 4.020000e+00 2.057516e-10 4.020000e+00 2.057516e-10 4.020000e+00 2.057516e-10 4.020000e+00 2.057516e-10 
4.030000e+00 2.061888e-10 4.030000e+00 2.061888e-10 4.030000e+00 2.061888e-10 4.030000e+00 2.061888e-10 4.030000e+00 2.061888e-10 4.030000e+00 2.061888e-10 4.030000e+00 2.061888e-10 
4.040000e+00 2.066294e-10 4.040000e+00 2.066294e-10 4.040000e+00 2.066294e-10 4.040000e+00 2.066294e-10 4.040000e+00 2.066294e-10 4.040000e+00 2.066294e-10 4.040000e+00 2.066294e-10 
4.050000e+00 2.070744e-10 4.050000e+00 2.070744e-10 4.050000e+00 2.070744e-10 4.050000e+00 2.070744e-10 4.050000e+00 2.070744e-10 4.050000e+00 2.070744e-10 4.050000e+00 2.070744e-10 
4.060000e+00 2.075227e-10 4.060000e+00 2.075227e-10 4.060000e+00 2.075227e-10 4.060000e+00 2.075227e-10 4.060000e+00 2.075227e-10 4.060000e+00 2.075227e-10 4.060000e+00 2.075227e-10 
4.070000e+00 2.079754e-10 4.070000e+00 2.079754e-10 4.070000e+00 2.079754e-10 4.070000e+00 2.079754e-10 4.070000e+00 2.079754e-10 4.070000e+00 2.079754e-10 4.070000e+00 2.079754e-10 
4.080000e+00 2.084319e-10 4.080000e+00 2.084319e-10 4.080000e+00 2.084319e-10 4.080000e+00 2.084319e-10 4.080000e+00 2.084319e-10 4.080000e+00 2.084319e-10 4.080000e+00 2.084319e-10 
4.090000e+00 2.088922e-10 4.090000e+00 2.088922e-10 4.090000e+00 2.088922e-10 4.090000e+00 2.088922e-10 4.090000e+00 2.088922e-10 4.090000e+00 2.088922e-10 4.090000e+00 2.088922e-10 
4.100000e+00 2.093570e-10 4.100000e+00 2.093570e-10 4.100000e+00 2.093570e-10 4.100000e+00 2.093570e-10 4.100000e+00 2.093570e-10 4.100000e+00 2.093570e-10 4.100000e+00 2.093570e-10 
4.110000e+00 2.098262e-10 4.110000e+00 2.098262e-10 4.110000e+00 2.098262e-10 4.110000e+00 2.098262e-10 4.110000e+00 2.098262e-10 4.110000e+00 2.098262e-10 4.110000e+00 2.098262e-10 
4.120000e+00 2.102991e-10 4.120000e+00 2.102991e-10 4.120000e+00 2.102991e-10 4.120000e+00 2.102991e-10 4.120000e+00 2.102991e-10 4.120000e+00 2.102991e-10 4.120000e+00 2.102991e-10 
4.130000e+00 2.107765e-10 4.130000e+00 2.107765e-10 4.130000e+00 2.107765e-10 4.130000e+00 2.107765e-10 4.130000e+00 2.107765e-10 4.130000e+00 2.107765e-10 4.130000e+00 2.107765e-10 
4.140000e+00 2.112590e-10 4.140000e+00 2.112590e-10 4.140000e+00 2.112590e-10 4.140000e+00 2.112590e-10 4.140000e+00 2.112590e-10 4.140000e+00 2.112590e-10 4.140000e+00 2.112590e-10 
4.150000e+00 2.117455e-10 4.150000e+00 2.117455e-10 4.150000e+00 2.117455e-10 4.150000e+00 2.117455e-10 4.150000e+00 2.117455e-10 4.150000e+00 2.117455e-10 4.150000e+00 2.117455e-10 
4.160000e+00 2.122367e-10 4.160000e+00 2.122367e-10 4.160000e+00 2.122367e-10 4.160000e+00 2.122367e-10 4.160000e+00 2.122367e-10 4.160000e+00 2.122367e-10 4.160000e+00 2.122367e-10 
4.170000e+00 2.127325e-10 4.170000e+00 2.127325e-10 4.170000e+00 2.127325e-10 4.170000e+00 2.127325e-10 4.170000e+00 2.127325e-10 4.170000e+00 2.127325e-10 4.170000e+00 2.127325e-10 
4.180000e+00 2.132334e-10 4.180000e+00 2.132334e-10 4.180000e+00 2.132334e-10 4.180000e+00 2.132334e-10 4.180000e+00 2.132334e-10 4.180000e+00 2.132334e-10 4.180000e+00 2.132334e-10 
4.190000e+00 2.137386e-10 4.190000e+00 2.137386e-10 4.190000e+00 2.137386e-10 4.190000e+00 2.137386e-10 4.190000e+00 2.137386e-10 4.190000e+00 2.137386e-10 4.190000e+00 2.137386e-10 
4.200000e+00 2.142493e-10 4.200000e+00 2.142493e-10 4.200000e+00 2.142493e-10 4.200000e+00 2.142493e-10 4.200000e+00 2.142493e-10 4.200000e+00 2.142493e-10 4.200000e+00 2.142493e-10 
4.210000e+00 2.147649e-10 4.210000e+00 2.147649e-10 4.210000e+00 2.147649e-10 4.210000e+00 2.147649e-10 4.210000e+00 2.147649e-10 4.210000e+00 2.147649e-10 4.210000e+00 2.147649e-10 
4.220000e+00 2.152858e-10 4.220000e+00 2.152858e-10 4.220000e+00 2.152858e-10 4.220000e+00 2.152858e-10 4.220000e+00 2.152858e-10 4.220000e+00 2.152858e-10 4.220000e+00 2.152858e-10 
4.230000e+00 2.158107e-10 4.230000e+00 2.158107e-10 4.230000e+00 2.158107e-10 4.230000e+00 2.158107e-10 4.230000e+00 2.158107e-10 4.230000e+00 2.158107e-10 4.230000e+00 2.158107e-10 
4.240000e+00 2.163421e-10 4.240000e+00 2.163421e-10 4.240000e+00 2.163421e-10 4.240000e+00 2.163421e-10 4.240000e+00 2.163421e-10 4.240000e+00 2.163421e-10 4.240000e+00 2.163421e-10 
4.250000e+00 2.168783e-10 4.250000e+00 2.168783e-10 4.250000e+00 2.168783e-10 4.250000e+00 2.168783e-10 4.250000e+00 2.168783e-10 4.250000e+00 2.168783e-10 4.250000e+00 2.168783e-10 
4.260000e+00 2.174201e-10 4.260000e+00 2.174201e-10 4.260000e+00 2.174201e-10 4.260000e+00 2.174201e-10 4.260000e+00 2.174201e-10 4.260000e+00 2.174201e-10 4.260000e+00 2.174201e-10 
4.270000e+00 2.179672e-10 4.270000e+00 2.179672e-10 4.270000e+00 2.179672e-10 4.270000e+00 2.179672e-10 4.270000e+00 2.179672e-10 4.270000e+00 2.179672e-10 4.270000e+00 2.179672e-10 
4.280000e+00 2.185205e-10 4.280000e+00 2.185205e-10 4.280000e+00 2.185205e-10 4.280000e+00 2.185205e-10 4.280000e+00 2.185205e-10 4.280000e+00 2.185205e-10 4.280000e+00 2.185205e-10 
4.290000e+00 2.190794e-10 4.290000e+00 2.190794e-10 4.290000e+00 2.190794e-10 4.290000e+00 2.190794e-10 4.290000e+00 2.190794e-10 4.290000e+00 2.190794e-10 4.290000e+00 2.190794e-10 
4.300000e+00 2.196441e-10 4.300000e+00 2.196441e-10 4.300000e+00 2.196441e-10 4.300000e+00 2.196441e-10 4.300000e+00 2.196441e-10 4.300000e+00 2.196441e-10 4.300000e+00 2.196441e-10 
4.310000e+00 2.202145e-10 4.310000e+00 2.202145e-10 4.310000e+00 2.202145e-10 4.310000e+00 2.202145e-10 4.310000e+00 2.202145e-10 4.310000e+00 2.202145e-10 4.310000e+00 2.202145e-10 
4.320000e+00 2.207912e-10 4.320000e+00 2.207912e-10 4.320000e+00 2.207912e-10 4.320000e+00 2.207912e-10 4.320000e+00 2.207912e-10 4.320000e+00 2.207912e-10 4.320000e+00 2.207912e-10 
4.330000e+00 2.213743e-10 4.330000e+00 2.213743e-10 4.330000e+00 2.213743e-10 4.330000e+00 2.213743e-10 4.330000e+00 2.213743e-10 4.330000e+00 2.213743e-10 4.330000e+00 2.213743e-10 
4.340000e+00 2.219636e-10 4.340000e+00 2.219636e-10 4.340000e+00 2.219636e-10 4.340000e+00 2.219636e-10 4.340000e+00 2.219636e-10 4.340000e+00 2.219636e-10 4.340000e+00 2.219636e-10 
4.350000e+00 2.225586e-10 4.350000e+00 2.225586e-10 4.350000e+00 2.225586e-10 4.350000e+00 2.225586e-10 4.350000e+00 2.225586e-10 4.350000e+00 2.225586e-10 4.350000e+00 2.225586e-10 
4.360000e+00 2.231622e-10 4.360000e+00 2.231622e-10 4.360000e+00 2.231622e-10 4.360000e+00 2.231622e-10 4.360000e+00 2.231622e-10 4.360000e+00 2.231622e-10 4.360000e+00 2.231622e-10 
4.370000e+00 2.237706e-10 4.370000e+00 2.237706e-10 4.370000e+00 2.237706e-10 4.370000e+00 2.237706e-10 4.370000e+00 2.237706e-10 4.370000e+00 2.237706e-10 4.370000e+00 2.237706e-10 
4.380000e+00 2.243858e-10 4.380000e+00 2.243858e-10 4.380000e+00 2.243858e-10 4.380000e+00 2.243858e-10 4.380000e+00 2.243858e-10 4.380000e+00 2.243858e-10 4.380000e+00 2.243858e-10 
4.390000e+00 2.250085e-10 4.390000e+00 2.250085e-10 4.390000e+00 2.250085e-10 4.390000e+00 2.250085e-10 4.390000e+00 2.250085e-10 4.390000e+00 2.250085e-10 4.390000e+00 2.250085e-10 
4.400000e+00 2.256377e-10 4.400000e+00 2.256377e-10 4.400000e+00 2.256377e-10 4.400000e+00 2.256377e-10 4.400000e+00 2.256377e-10 4.400000e+00 2.256377e-10 4.400000e+00 2.256377e-10 
4.410000e+00 2.262746e-10 4.410000e+00 2.262746e-10 4.410000e+00 2.262746e-10 4.410000e+00 2.262746e-10 4.410000e+00 2.262746e-10 4.410000e+00 2.262746e-10 4.410000e+00 2.262746e-10 
4.420000e+00 2.269189e-10 4.420000e+00 2.269189e-10 4.420000e+00 2.269189e-10 4.420000e+00 2.269189e-10 4.420000e+00 2.269189e-10 4.420000e+00 2.269189e-10 4.420000e+00 2.269189e-10 
4.430000e+00 2.275697e-10 4.430000e+00 2.275697e-10 4.430000e+00 2.275697e-10 4.430000e+00 2.275697e-10 4.430000e+00 2.275697e-10 4.430000e+00 2.275697e-10 4.430000e+00 2.275697e-10 
4.440000e+00 2.282285e-10 4.440000e+00 2.282285e-10 4.440000e+00 2.282285e-10 4.440000e+00 2.282285e-10 4.440000e+00 2.282285e-10 4.440000e+00 2.282285e-10 4.440000e+00 2.282285e-10 
4.450000e+00 2.288951e-10 4.450000e+00 2.288951e-10 4.450000e+00 2.288951e-10 4.450000e+00 2.288951e-10 4.450000e+00 2.288951e-10 4.450000e+00 2.288951e-10 4.450000e+00 2.288951e-10 
4.460000e+00 2.295693e-10 4.460000e+00 2.295693e-10 4.460000e+00 2.295693e-10 4.460000e+00 2.295693e-10 4.460000e+00 2.295693e-10 4.460000e+00 2.295693e-10 4.460000e+00 2.295693e-10 
4.470000e+00 2.302518e-10 4.470000e+00 2.302518e-10 4.470000e+00 2.302518e-10 4.470000e+00 2.302518e-10 4.470000e+00 2.302518e-10 4.470000e+00 2.302518e-10 4.470000e+00 2.302518e-10 
4.480000e+00 2.309417e-10 4.480000e+00 2.309417e-10 4.480000e+00 2.309417e-10 4.480000e+00 2.309417e-10 4.480000e+00 2.309417e-10 4.480000e+00 2.309417e-10 4.480000e+00 2.309417e-10 
4.490000e+00 2.316405e-10 4.490000e+00 2.316405e-10 4.490000e+00 2.316405e-10 4.490000e+00 2.316405e-10 4.490000e+00 2.316405e-10 4.490000e+00 2.316405e-10 4.490000e+00 2.316405e-10 
4.500000e+00 2.323473e-10 4.500000e+00 2.323473e-10 4.500000e+00 2.323473e-10 4.500000e+00 2.323473e-10 4.500000e+00 2.323473e-10 4.500000e+00 2.323473e-10 4.500000e+00 2.323473e-10 
4.510000e+00 2.330631e-10 4.510000e+00 2.330631e-10 4.510000e+00 2.330631e-10 4.510000e+00 2.330631e-10 4.510000e+00 2.330631e-10 4.510000e+00 2.330631e-10 4.510000e+00 2.330631e-10 
4.520000e+00 2.337870e-10 4.520000e+00 2.337870e-10 4.520000e+00 2.337870e-10 4.520000e+00 2.337870e-10 4.520000e+00 2.337870e-10 4.520000e+00 2.337870e-10 4.520000e+00 2.337870e-10 
4.530000e+00 2.345208e-10 4.530000e+00 2.345208e-10 4.530000e+00 2.345208e-10 4.530000e+00 2.345208e-10 4.530000e+00 2.345208e-10 4.530000e+00 2.345208e-10 4.530000e+00 2.345208e-10 
4.540000e+00 2.352629e-10 4.540000e+00 2.352629e-10 4.540000e+00 2.352629e-10 4.540000e+00 2.352629e-10 4.540000e+00 2.352629e-10 4.540000e+00 2.352629e-10 4.540000e+00 2.352629e-10 
4.550000e+00 2.360150e-10 4.550000e+00 2.360150e-10 4.550000e+00 2.360150e-10 4.550000e+00 2.360150e-10 4.550000e+00 2.360150e-10 4.550000e+00 2.360150e-10 4.550000e+00 2.360150e-10 
4.560000e+00 2.367764e-10 4.560000e+00 2.367764e-10 4.560000e+00 2.367764e-10 4.560000e+00 2.367764e-10 4.560000e+00 2.367764e-10 4.560000e+00 2.367764e-10 4.560000e+00 2.367764e-10 
4.570000e+00 2.375473e-10 4.570000e+00 2.375473e-10 4.570000e+00 2.375473e-10 4.570000e+00 2.375473e-10 4.570000e+00 2.375473e-10 4.570000e+00 2.375473e-10 4.570000e+00 2.375473e-10 
4.580000e+00 2.383276e-10 4.580000e+00 2.383276e-10 4.580000e+00 2.383276e-10 4.580000e+00 2.383276e-10 4.580000e+00 2.383276e-10 4.580000e+00 2.383276e-10 4.580000e+00 2.383276e-10 
4.590000e+00 2.391181e-10 4.590000e+00 2.391181e-10 4.590000e+00 2.391181e-10 4.590000e+00 2.391181e-10 4.590000e+00 2.391181e-10 4.590000e+00 2.391181e-10 4.590000e+00 2.391181e-10 
4.600000e+00 2.399188e-10 4.600000e+00 2.399188e-10 4.600000e+00 2.399188e-10 4.600000e+00 2.399188e-10 4.600000e+00 2.399188e-10 4.600000e+00 2.399188e-10 4.600000e+00 2.399188e-10 
4.610000e+00 2.407305e-10 4.610000e+00 2.407305e-10 4.610000e+00 2.407305e-10 4.610000e+00 2.407305e-10 4.610000e+00 2.407305e-10 4.610000e+00 2.407305e-10 4.610000e+00 2.407305e-10 
4.620000e+00 2.415523e-10 4.620000e+00 2.415523e-10 4.620000e+00 2.415523e-10 4.620000e+00 2.415523e-10 4.620000e+00 2.415523e-10 4.620000e+00 2.415523e-10 4.620000e+00 2.415523e-10 
4.630000e+00 2.423852e-10 4.630000e+00 2.423852e-10 4.630000e+00 2.423852e-10 4.630000e+00 2.423852e-10 4.630000e+00 2.423852e-10 4.630000e+00 2.423852e-10 4.630000e+00 2.423852e-10 
4.640000e+00 2.432285e-10 4.640000e+00 2.432285e-10 4.640000e+00 2.432285e-10 4.640000e+00 2.432285e-10 4.640000e+00 2.432285e-10 4.640000e+00 2.432285e-10 4.640000e+00 2.432285e-10 
4.650000e+00 2.440845e-10 4.650000e+00 2.440845e-10 4.650000e+00 2.440845e-10 4.650000e+00 2.440845e-10 4.650000e+00 2.440845e-10 4.650000e+00 2.440845e-10 4.650000e+00 2.440845e-10 
4.660000e+00 2.449507e-10 4.660000e+00 2.449507e-10 4.660000e+00 2.449507e-10 4.660000e+00 2.449507e-10 4.660000e+00 2.449507e-10 4.660000e+00 2.449507e-10 4.660000e+00 2.449507e-10 
4.670000e+00 2.458296e-10 4.670000e+00 2.458296e-10 4.670000e+00 2.458296e-10 4.670000e+00 2.458296e-10 4.670000e+00 2.458296e-10 4.670000e+00 2.458296e-10 4.670000e+00 2.458296e-10 
4.680000e+00 2.467202e-10 4.680000e+00 2.467202e-10 4.680000e+00 2.467202e-10 4.680000e+00 2.467202e-10 4.680000e+00 2.467202e-10 4.680000e+00 2.467202e-10 4.680000e+00 2.467202e-10 
4.690000e+00 2.476233e-10 4.690000e+00 2.476233e-10 4.690000e+00 2.476233e-10 4.690000e+00 2.476233e-10 4.690000e+00 2.476233e-10 4.690000e+00 2.476233e-10 4.690000e+00 2.476233e-10 
4.700000e+00 2.485387e-10 4.700000e+00 2.485387e-10 4.700000e+00 2.485387e-10 4.700000e+00 2.485387e-10 4.700000e+00 2.485387e-10 4.700000e+00 2.485387e-10 4.700000e+00 2.485387e-10 
4.710000e+00 2.494662e-10 4.710000e+00 2.494662e-10 4.710000e+00 2.494662e-10 4.710000e+00 2.494662e-10 4.710000e+00 2.494662e-10 4.710000e+00 2.494662e-10 4.710000e+00 2.494662e-10 
4.720000e+00 2.504077e-10 4.720000e+00 2.504077e-10 4.720000e+00 2.504077e-10 4.720000e+00 2.504077e-10 4.720000e+00 2.504077e-10 4.720000e+00 2.504077e-10 4.720000e+00 2.504077e-10 
4.730000e+00 2.513625e-10 4.730000e+00 2.513625e-10 4.730000e+00 2.513625e-10 4.730000e+00 2.513625e-10 4.730000e+00 2.513625e-10 4.730000e+00 2.513625e-10 4.730000e+00 2.513625e-10 
4.740000e+00 2.523313e-10 4.740000e+00 2.523313e-10 4.740000e+00 2.523313e-10 4.740000e+00 2.523313e-10 4.740000e+00 2.523313e-10 4.740000e+00 2.523313e-10 4.740000e+00 2.523313e-10 
4.750000e+00 2.533134e-10 4.750000e+00 2.533134e-10 4.750000e+00 2.533134e-10 4.750000e+00 2.533134e-10 4.750000e+00 2.533134e-10 4.750000e+00 2.533134e-10 4.750000e+00 2.533134e-10 
4.760000e+00 2.543099e-10 4.760000e+00 2.543099e-10 4.760000e+00 2.543099e-10 4.760000e+00 2.543099e-10 4.760000e+00 2.543099e-10 4.760000e+00 2.543099e-10 4.760000e+00 2.543099e-10 
4.770000e+00 2.553215e-10 4.770000e+00 2.553215e-10 4.770000e+00 2.553215e-10 4.770000e+00 2.553215e-10 4.770000e+00 2.553215e-10 4.770000e+00 2.553215e-10 4.770000e+00 2.553215e-10 
4.780000e+00 2.563478e-10 4.780000e+00 2.563478e-10 4.780000e+00 2.563478e-10 4.780000e+00 2.563478e-10 4.780000e+00 2.563478e-10 4.780000e+00 2.563478e-10 4.780000e+00 2.563478e-10 
4.790000e+00 2.573897e-10 4.790000e+00 2.573897e-10 4.790000e+00 2.573897e-10 4.790000e+00 2.573897e-10 4.790000e+00 2.573897e-10 4.790000e+00 2.573897e-10 4.790000e+00 2.573897e-10 
4.800000e+00 2.584473e-10 4.800000e+00 2.584473e-10 4.800000e+00 2.584473e-10 4.800000e+00 2.584473e-10 4.800000e+00 2.584473e-10 4.800000e+00 2.584473e-10 4.800000e+00 2.584473e-10 
4.810000e+00 2.595208e-10 4.810000e+00 2.595208e-10 4.810000e+00 2.595208e-10 4.810000e+00 2.595208e-10 4.810000e+00 2.595208e-10 4.810000e+00 2.595208e-10 4.810000e+00 2.595208e-10 
4.820000e+00 2.606102e-10 4.820000e+00 2.606102e-10 4.820000e+00 2.606102e-10 4.820000e+00 2.606102e-10 4.820000e+00 2.606102e-10 4.820000e+00 2.606102e-10 4.820000e+00 2.606102e-10 
4.830000e+00 2.617178e-10 4.830000e+00 2.617178e-10 4.830000e+00 2.617178e-10 4.830000e+00 2.617178e-10 4.830000e+00 2.617178e-10 4.830000e+00 2.617178e-10 4.830000e+00 2.617178e-10 
4.840000e+00 2.628422e-10 4.840000e+00 2.628422e-10 4.840000e+00 2.628422e-10 4.840000e+00 2.628422e-10 4.840000e+00 2.628422e-10 4.840000e+00 2.628422e-10 4.840000e+00 2.628422e-10 
4.850000e+00 2.639839e-10 4.850000e+00 2.639839e-10 4.850000e+00 2.639839e-10 4.850000e+00 2.639839e-10 4.850000e+00 2.639839e-10 4.850000e+00 2.639839e-10 4.850000e+00 2.639839e-10 
4.860000e+00 2.651439e-10 4.860000e+00 2.651439e-10 4.860000e+00 2.651439e-10 4.860000e+00 2.651439e-10 4.860000e+00 2.651439e-10 4.860000e+00 2.651439e-10 4.860000e+00 2.651439e-10 
4.870000e+00 2.663227e-10 4.870000e+00 2.663227e-10 4.870000e+00 2.663227e-10 4.870000e+00 2.663227e-10 4.870000e+00 2.663227e-10 4.870000e+00 2.663227e-10 4.870000e+00 2.663227e-10 
4.880000e+00 2.675200e-10 4.880000e+00 2.675200e-10 4.880000e+00 2.675200e-10 4.880000e+00 2.675200e-10 4.880000e+00 2.675200e-10 4.880000e+00 2.675200e-10 4.880000e+00 2.675200e-10 
4.890000e+00 2.687370e-10 4.890000e+00 2.687370e-10 4.890000e+00 2.687370e-10 4.890000e+00 2.687370e-10 4.890000e+00 2.687370e-10 4.890000e+00 2.687370e-10 4.890000e+00 2.687370e-10 
4.900000e+00 2.699745e-10 4.900000e+00 2.699745e-10 4.900000e+00 2.699745e-10 4.900000e+00 2.699745e-10 4.900000e+00 2.699745e-10 4.900000e+00 2.699745e-10 4.900000e+00 2.699745e-10 
4.910000e+00 2.712324e-10 4.910000e+00 2.712324e-10 4.910000e+00 2.712324e-10 4.910000e+00 2.712324e-10 4.910000e+00 2.712324e-10 4.910000e+00 2.712324e-10 4.910000e+00 2.712324e-10 
4.920000e+00 2.725122e-10 4.920000e+00 2.725122e-10 4.920000e+00 2.725122e-10 4.920000e+00 2.725122e-10 4.920000e+00 2.725122e-10 4.920000e+00 2.725122e-10 4.920000e+00 2.725122e-10 
4.930000e+00 2.738136e-10 4.930000e+00 2.738136e-10 4.930000e+00 2.738136e-10 4.930000e+00 2.738136e-10 4.930000e+00 2.738136e-10 4.930000e+00 2.738136e-10 4.930000e+00 2.738136e-10 
4.940000e+00 2.751375e-10 4.940000e+00 2.751375e-10 4.940000e+00 2.751375e-10 4.940000e+00 2.751375e-10 4.940000e+00 2.751375e-10 4.940000e+00 2.751375e-10 4.940000e+00 2.751375e-10 
4.950000e+00 2.764839e-10 4.950000e+00 2.764839e-10 4.950000e+00 2.764839e-10 4.950000e+00 2.764839e-10 4.950000e+00 2.764839e-10 4.950000e+00 2.764839e-10 4.950000e+00 2.764839e-10 
4.960000e+00 2.778540e-10 4.960000e+00 2.778540e-10 4.960000e+00 2.778540e-10 4.960000e+00 2.778540e-10 4.960000e+00 2.778540e-10 4.960000e+00 2.778540e-10 4.960000e+00 2.778540e-10 
4.970000e+00 2.792491e-10 4.970000e+00 2.792491e-10 4.970000e+00 2.792491e-10 4.970000e+00 2.792491e-10 4.970000e+00 2.792491e-10 4.970000e+00 2.792491e-10 4.970000e+00 2.792491e-10 
4.980000e+00 2.806684e-10 4.980000e+00 2.806684e-10 4.980000e+00 2.806684e-10 4.980000e+00 2.806684e-10 4.980000e+00 2.806684e-10 4.980000e+00 2.806684e-10 4.980000e+00 2.806684e-10 
4.990000e+00 2.821146e-10 4.990000e+00 2.821146e-10 4.990000e+00 2.821146e-10 4.990000e+00 2.821146e-10 4.990000e+00 2.821146e-10 4.990000e+00 2.821146e-10 4.990000e+00 2.821146e-10 
5.000000e+00 2.835878e-10 5.000000e+00 2.835878e-10 5.000000e+00 2.835878e-10 5.000000e+00 2.835878e-10 5.000000e+00 2.835878e-10 5.000000e+00 2.835878e-10 5.000000e+00 2.835878e-10 
5.010000e+00 2.850880e-10 5.010000e+00 2.850880e-10 5.010000e+00 2.850880e-10 5.010000e+00 2.850880e-10 5.010000e+00 2.850880e-10 5.010000e+00 2.850880e-10 5.010000e+00 2.850880e-10 
5.020000e+00 2.866163e-10 5.020000e+00 2.866163e-10 5.020000e+00 2.866163e-10 5.020000e+00 2.866163e-10 5.020000e+00 2.866163e-10 5.020000e+00 2.866163e-10 5.020000e+00 2.866163e-10 
5.030000e+00 2.881739e-10 5.030000e+00 2.881739e-10 5.030000e+00 2.881739e-10 5.030000e+00 2.881739e-10 5.030000e+00 2.881739e-10 5.030000e+00 2.881739e-10 5.030000e+00 2.881739e-10 
5.040000e+00 2.897615e-10 5.040000e+00 2.897615e-10 5.040000e+00 2.897615e-10 5.040000e+00 2.897615e-10 5.040000e+00 2.897615e-10 5.040000e+00 2.897615e-10 5.040000e+00 2.897615e-10 
5.050000e+00 2.913805e-10 5.050000e+00 2.913805e-10 5.050000e+00 2.913805e-10 5.050000e+00 2.913805e-10 5.050000e+00 2.913805e-10 5.050000e+00 2.913805e-10 5.050000e+00 2.913805e-10 
5.060000e+00 2.930320e-10 5.060000e+00 2.930320e-10 5.060000e+00 2.930320e-10 5.060000e+00 2.930320e-10 5.060000e+00 2.930320e-10 5.060000e+00 2.930320e-10 5.060000e+00 2.930320e-10 
5.070000e+00 2.947158e-10 5.070000e+00 2.947158e-10 5.070000e+00 2.947158e-10 5.070000e+00 2.947158e-10 5.070000e+00 2.947158e-10 5.070000e+00 2.947158e-10 5.070000e+00 2.947158e-10 
5.080000e+00 2.964344e-10 5.080000e+00 2.964344e-10 5.080000e+00 2.964344e-10 5.080000e+00 2.964344e-10 5.080000e+00 2.964344e-10 5.080000e+00 2.964344e-10 5.080000e+00 2.964344e-10 
5.090000e+00 2.981881e-10 5.090000e+00 2.981881e-10 5.090000e+00 2.981881e-10 5.090000e+00 2.981881e-10 5.090000e+00 2.981881e-10 5.090000e+00 2.981881e-10 5.090000e+00 2.981881e-10 
5.100000e+00 2.999792e-10 5.100000e+00 2.999792e-10 5.100000e+00 2.999792e-10 5.100000e+00 2.999792e-10 5.100000e+00 2.999792e-10 5.100000e+00 2.999792e-10 5.100000e+00 2.999792e-10 
5.110000e+00 3.018079e-10 5.110000e+00 3.018079e-10 5.110000e+00 3.018079e-10 5.110000e+00 3.018079e-10 5.110000e+00 3.018079e-10 5.110000e+00 3.018079e-10 5.110000e+00 3.018079e-10 
5.120000e+00 3.036753e-10 5.120000e+00 3.036753e-10 5.120000e+00 3.036753e-10 5.120000e+00 3.036753e-10 5.120000e+00 3.036753e-10 5.120000e+00 3.036753e-10 5.120000e+00 3.036753e-10 
5.130000e+00 3.055838e-10 5.130000e+00 3.055838e-10 5.130000e+00 3.055838e-10 5.130000e+00 3.055838e-10 5.130000e+00 3.055838e-10 5.130000e+00 3.055838e-10 5.130000e+00 3.055838e-10 
5.140000e+00 3.075344e-10 5.140000e+00 3.075344e-10 5.140000e+00 3.075344e-10 5.140000e+00 3.075344e-10 5.140000e+00 3.075344e-10 5.140000e+00 3.075344e-10 5.140000e+00 3.075344e-10 
5.150000e+00 3.095288e-10 5.150000e+00 3.095288e-10 5.150000e+00 3.095288e-10 5.150000e+00 3.095288e-10 5.150000e+00 3.095288e-10 5.150000e+00 3.095288e-10 5.150000e+00 3.095288e-10 
5.160000e+00 3.115679e-10 5.160000e+00 3.115679e-10 5.160000e+00 3.115679e-10 5.160000e+00 3.115679e-10 5.160000e+00 3.115679e-10 5.160000e+00 3.115679e-10 5.160000e+00 3.115679e-10 
5.170000e+00 3.136531e-10 5.170000e+00 3.136531e-10 5.170000e+00 3.136531e-10 5.170000e+00 3.136531e-10 5.170000e+00 3.136531e-10 5.170000e+00 3.136531e-10 5.170000e+00 3.136531e-10 
5.180000e+00 3.157881e-10 5.180000e+00 3.157881e-10 5.180000e+00 3.157881e-10 5.180000e+00 3.157881e-10 5.180000e+00 3.157881e-10 5.180000e+00 3.157881e-10 5.180000e+00 3.157881e-10 
5.190000e+00 3.179728e-10 5.190000e+00 3.179728e-10 5.190000e+00 3.179728e-10 5.190000e+00 3.179728e-10 5.190000e+00 3.179728e-10 5.190000e+00 3.179728e-10 5.190000e+00 3.179728e-10 
5.200000e+00 3.202092e-10 5.200000e+00 3.202092e-10 5.200000e+00 3.202092e-10 5.200000e+00 3.202092e-10 5.200000e+00 3.202092e-10 5.200000e+00 3.202092e-10 5.200000e+00 3.202092e-10 
5.210000e+00 3.224998e-10 5.210000e+00 3.224998e-10 5.210000e+00 3.224998e-10 5.210000e+00 3.224998e-10 5.210000e+00 3.224998e-10 5.210000e+00 3.224998e-10 5.210000e+00 3.224998e-10 
5.220000e+00 3.248464e-10 5.220000e+00 3.248464e-10 5.220000e+00 3.248464e-10 5.220000e+00 3.248464e-10 5.220000e+00 3.248464e-10 5.220000e+00 3.248464e-10 5.220000e+00 3.248464e-10 
5.230000e+00 3.272511e-10 5.230000e+00 3.272511e-10 5.230000e+00 3.272511e-10 5.230000e+00 3.272511e-10 5.230000e+00 3.272511e-10 5.230000e+00 3.272511e-10 5.230000e+00 3.272511e-10 
5.240000e+00 3.297165e-10 5.240000e+00 3.297165e-10 5.240000e+00 3.297165e-10 5.240000e+00 3.297165e-10 5.240000e+00 3.297165e-10 5.240000e+00 3.297165e-10 5.240000e+00 3.297165e-10 
5.250000e+00 3.322442e-10 5.250000e+00 3.322442e-10 5.250000e+00 3.322442e-10 5.250000e+00 3.322442e-10 5.250000e+00 3.322442e-10 5.250000e+00 3.322442e-10 5.250000e+00 3.322442e-10 
5.260000e+00 3.348364e-10 5.260000e+00 3.348364e-10 5.260000e+00 3.348364e-10 5.260000e+00 3.348364e-10 5.260000e+00 3.348364e-10 5.260000e+00 3.348364e-10 5.260000e+00 3.348364e-10 
5.270000e+00 3.374967e-10 5.270000e+00 3.374967e-10 5.270000e+00 3.374967e-10 5.270000e+00 3.374967e-10 5.270000e+00 3.374967e-10 5.270000e+00 3.374967e-10 5.270000e+00 3.374967e-10 
5.280000e+00 3.402265e-10 5.280000e+00 3.402265e-10 5.280000e+00 3.402265e-10 5.280000e+00 3.402265e-10 5.280000e+00 3.402265e-10 5.280000e+00 3.402265e-10 5.280000e+00 3.402265e-10 
5.290000e+00 3.430285e-10 5.290000e+00 3.430285e-10 5.290000e+00 3.430285e-10 5.290000e+00 3.430285e-10 5.290000e+00 3.430285e-10 5.290000e+00 3.430285e-10 5.290000e+00 3.430285e-10 
5.300000e+00 3.459069e-10 5.300000e+00 3.459069e-10 5.300000e+00 3.459069e-10 5.300000e+00 3.459069e-10 5.300000e+00 3.459069e-10 5.300000e+00 3.459069e-10 5.300000e+00 3.459069e-10 
5.310000e+00 3.488623e-10 5.310000e+00 3.488623e-10 5.310000e+00 3.488623e-10 5.310000e+00 3.488623e-10 5.310000e+00 3.488623e-10 5.310000e+00 3.488623e-10 5.310000e+00 3.488623e-10 
5.320000e+00 3.518996e-10 5.320000e+00 3.518996e-10 5.320000e+00 3.518996e-10 5.320000e+00 3.518996e-10 5.320000e+00 3.518996e-10 5.320000e+00 3.518996e-10 5.320000e+00 3.518996e-10 
5.330000e+00 3.550200e-10 5.330000e+00 3.550200e-10 5.330000e+00 3.550200e-10 5.330000e+00 3.550200e-10 5.330000e+00 3.550200e-10 5.330000e+00 3.550200e-10 5.330000e+00 3.550200e-10 
5.340000e+00 3.582283e-10 5.340000e+00 3.582283e-10 5.340000e+00 3.582283e-10 5.340000e+00 3.582283e-10 5.340000e+00 3.582283e-10 5.340000e+00 3.582283e-10 5.340000e+00 3.582283e-10 
5.350000e+00 3.615273e-10 5.350000e+00 3.615273e-10 5.350000e+00 3.615273e-10 5.350000e+00 3.615273e-10 5.350000e+00 3.615273e-10 5.350000e+00 3.615273e-10 5.350000e+00 3.615273e-10 
5.360000e+00 3.649203e-10 5.360000e+00 3.649203e-10 5.360000e+00 3.649203e-10 5.360000e+00 3.649203e-10 5.360000e+00 3.649203e-10 5.360000e+00 3.649203e-10 5.360000e+00 3.649203e-10 
5.370000e+00 3.684113e-10 5.370000e+00 3.684113e-10 5.370000e+00 3.684113e-10 5.370000e+00 3.684113e-10 5.370000e+00 3.684113e-10 5.370000e+00 3.684113e-10 5.370000e+00 3.684113e-10 
5.380000e+00 3.720020e-10 5.380000e+00 3.720020e-10 5.380000e+00 3.720020e-10 5.380000e+00 3.720020e-10 5.380000e+00 3.720020e-10 5.380000e+00 3.720020e-10 5.380000e+00 3.720020e-10 
5.390000e+00 3.756979e-10 5.390000e+00 3.756979e-10 5.390000e+00 3.756979e-10 5.390000e+00 3.756979e-10 5.390000e+00 3.756979e-10 5.390000e+00 3.756979e-10 5.390000e+00 3.756979e-10 
5.400000e+00 3.795024e-10 5.400000e+00 3.795024e-10 5.400000e+00 3.795024e-10 5.400000e+00 3.795024e-10 5.400000e+00 3.795024e-10 5.400000e+00 3.795024e-10 5.400000e+00 3.795024e-10 
5.410000e+00 3.834186e-10 5.410000e+00 3.834186e-10 5.410000e+00 3.834186e-10 5.410000e+00 3.834186e-10 5.410000e+00 3.834186e-10 5.410000e+00 3.834186e-10 5.410000e+00 3.834186e-10 
5.420000e+00 3.874512e-10 5.420000e+00 3.874512e-10 5.420000e+00 3.874512e-10 5.420000e+00 3.874512e-10 5.420000e+00 3.874512e-10 5.420000e+00 3.874512e-10 5.420000e+00 3.874512e-10 
5.430000e+00 3.916043e-10 5.430000e+00 3.916043e-10 5.430000e+00 3.916043e-10 5.430000e+00 3.916043e-10 5.430000e+00 3.916043e-10 5.430000e+00 3.916043e-10 5.430000e+00 3.916043e-10 
5.440000e+00 3.958813e-10 5.440000e+00 3.958813e-10 5.440000e+00 3.958813e-10 5.440000e+00 3.958813e-10 5.440000e+00 3.958813e-10 5.440000e+00 3.958813e-10 5.440000e+00 3.958813e-10 
5.450000e+00 4.002874e-10 5.450000e+00 4.002874e-10 5.450000e+00 4.002874e-10 5.450000e+00 4.002874e-10 5.450000e+00 4.002874e-10 5.450000e+00 4.002874e-10 5.450000e+00 4.002874e-10 
5.460000e+00 4.048262e-10 5.460000e+00 4.048262e-10 5.460000e+00 4.048262e-10 5.460000e+00 4.048262e-10 5.460000e+00 4.048262e-10 5.460000e+00 4.048262e-10 5.460000e+00 4.048262e-10 
5.470000e+00 4.095020e-10 5.470000e+00 4.095020e-10 5.470000e+00 4.095020e-10 5.470000e+00 4.095020e-10 5.470000e+00 4.095020e-10 5.470000e+00 4.095020e-10 5.470000e+00 4.095020e-10 
5.480000e+00 4.143201e-10 5.480000e+00 4.143201e-10 5.480000e+00 4.143201e-10 5.480000e+00 4.143201e-10 5.480000e+00 4.143201e-10 5.480000e+00 4.143201e-10 5.480000e+00 4.143201e-10 
5.490000e+00 4.192839e-10 5.490000e+00 4.192839e-10 5.490000e+00 4.192839e-10 5.490000e+00 4.192839e-10 5.490000e+00 4.192839e-10 5.490000e+00 4.192839e-10 5.490000e+00 4.192839e-10 
5.500000e+00 4.243990e-10 5.500000e+00 4.243990e-10 5.500000e+00 4.243990e-10 5.500000e+00 4.243990e-10 5.500000e+00 4.243990e-10 5.500000e+00 4.243990e-10 5.500000e+00 4.243990e-10 
5.510000e+00 4.296694e-10 5.510000e+00 4.296694e-10 5.510000e+00 4.296694e-10 5.510000e+00 4.296694e-10 5.510000e+00 4.296694e-10 5.510000e+00 4.296694e-10 5.510000e+00 4.296694e-10 
5.520000e+00 4.350988e-10 5.520000e+00 4.350988e-10 5.520000e+00 4.350988e-10 5.520000e+00 4.350988e-10 5.520000e+00 4.350988e-10 5.520000e+00 4.350988e-10 5.520000e+00 4.350988e-10 
5.530000e+00 4.406939e-10 5.530000e+00 4.406939e-10 5.530000e+00 4.406939e-10 5.530000e+00 4.406939e-10 5.530000e+00 4.406939e-10 5.530000e+00 4.406939e-10 5.530000e+00 4.406939e-10 
5.540000e+00 4.464575e-10 5.540000e+00 4.464575e-10 5.540000e+00 4.464575e-10 5.540000e+00 4.464575e-10 5.540000e+00 4.464575e-10 5.540000e+00 4.464575e-10 5.540000e+00 4.464575e-10 
5.550000e+00 4.523959e-10 5.550000e+00 4.523959e-10 5.550000e+00 4.523959e-10 5.550000e+00 4.523959e-10 5.550000e+00 4.523959e-10 5.550000e+00 4.523959e-10 5.550000e+00 4.523959e-10 
5.560000e+00 4.585117e-10 5.560000e+00 4.585117e-10 5.560000e+00 4.585117e-10 5.560000e+00 4.585117e-10 5.560000e+00 4.585117e-10 5.560000e+00 4.585117e-10 5.560000e+00 4.585117e-10 
5.570000e+00 4.648102e-10 5.570000e+00 4.648102e-10 5.570000e+00 4.648102e-10 5.570000e+00 4.648102e-10 5.570000e+00 4.648102e-10 5.570000e+00 4.648102e-10 5.570000e+00 4.648102e-10 
5.580000e+00 4.712963e-10 5.580000e+00 4.712963e-10 5.580000e+00 4.712963e-10 5.580000e+00 4.712963e-10 5.580000e+00 4.712963e-10 5.580000e+00 4.712963e-10 5.580000e+00 4.712963e-10 
5.590000e+00 4.779741e-10 5.590000e+00 4.779741e-10 5.590000e+00 4.779741e-10 5.590000e+00 4.779741e-10 5.590000e+00 4.779741e-10 5.590000e+00 4.779741e-10 5.590000e+00 4.779741e-10 
5.600000e+00 4.848477e-10 5.600000e+00 4.848477e-10 5.600000e+00 4.848477e-10 5.600000e+00 4.848477e-10 5.600000e+00 4.848477e-10 5.600000e+00 4.848477e-10 5.600000e+00 4.848477e-10 
5.610000e+00 4.919209e-10 5.610000e+00 4.919209e-10 5.610000e+00 4.919209e-10 5.610000e+00 4.919209e-10 5.610000e+00 4.919209e-10 5.610000e+00 4.919209e-10 5.610000e+00 4.919209e-10 
5.620000e+00 4.991985e-10 5.620000e+00 4.991985e-10 5.620000e+00 4.991985e-10 5.620000e+00 4.991985e-10 5.620000e+00 4.991985e-10 5.620000e+00 4.991985e-10 5.620000e+00 4.991985e-10 
5.630000e+00 5.066827e-10 5.630000e+00 5.066827e-10 5.630000e+00 5.066827e-10 5.630000e+00 5.066827e-10 5.630000e+00 5.066827e-10 5.630000e+00 5.066827e-10 5.630000e+00 5.066827e-10 
5.640000e+00 5.143785e-10 5.640000e+00 5.143785e-10 5.640000e+00 5.143785e-10 5.640000e+00 5.143785e-10 5.640000e+00 5.143785e-10 5.640000e+00 5.143785e-10 5.640000e+00 5.143785e-10 
5.650000e+00 5.222887e-10 5.650000e+00 5.222887e-10 5.650000e+00 5.222887e-10 5.650000e+00 5.222887e-10 5.650000e+00 5.222887e-10 5.650000e+00 5.222887e-10 5.650000e+00 5.222887e-10 
5.660000e+00 5.304164e-10 5.660000e+00 5.304164e-10 5.660000e+00 5.304164e-10 5.660000e+00 5.304164e-10 5.660000e+00 5.304164e-10 5.660000e+00 5.304164e-10 5.660000e+00 5.304164e-10 
5.670000e+00 5.387633e-10 5.670000e+00 5.387633e-10 5.670000e+00 5.387633e-10 5.670000e+00 5.387633e-10 5.670000e+00 5.387633e-10 5.670000e+00 5.387633e-10 5.670000e+00 5.387633e-10 
5.680000e+00 5.473326e-10 5.680000e+00 5.473326e-10 5.680000e+00 5.473326e-10 5.680000e+00 5.473326e-10 5.680000e+00 5.473326e-10 5.680000e+00 5.473326e-10 5.680000e+00 5.473326e-10 
5.690000e+00 5.561267e-10 5.690000e+00 5.561267e-10 5.690000e+00 5.561267e-10 5.690000e+00 5.561267e-10 5.690000e+00 5.561267e-10 5.690000e+00 5.561267e-10 5.690000e+00 5.561267e-10 
5.700000e+00 5.651455e-10 5.700000e+00 5.651455e-10 5.700000e+00 5.651455e-10 5.700000e+00 5.651455e-10 5.700000e+00 5.651455e-10 5.700000e+00 5.651455e-10 5.700000e+00 5.651455e-10 
5.710000e+00 5.743910e-10 5.710000e+00 5.743910e-10 5.710000e+00 5.743910e-10 5.710000e+00 5.743910e-10 5.710000e+00 5.743910e-10 5.710000e+00 5.743910e-10 5.710000e+00 5.743910e-10 
5.720000e+00 5.838638e-10 5.720000e+00 5.838638e-10 5.720000e+00 5.838638e-10 5.720000e+00 5.838638e-10 5.720000e+00 5.838638e-10 5.720000e+00 5.838638e-10 5.720000e+00 5.838638e-10 
5.730000e+00 5.935634e-10 5.730000e+00 5.935634e-10 5.730000e+00 5.935634e-10 5.730000e+00 5.935634e-10 5.730000e+00 5.935634e-10 5.730000e+00 5.935634e-10 5.730000e+00 5.935634e-10 
5.740000e+00 6.034886e-10 5.740000e+00 6.034886e-10 5.740000e+00 6.034886e-10 5.740000e+00 6.034886e-10 5.740000e+00 6.034886e-10 5.740000e+00 6.034886e-10 5.740000e+00 6.034886e-10 
5.750000e+00 6.136385e-10 5.750000e+00 6.136385e-10 5.750000e+00 6.136385e-10 5.750000e+00 6.136385e-10 5.750000e+00 6.136385e-10 5.750000e+00 6.136385e-10 5.750000e+00 6.136385e-10 
5.760000e+00 6.240113e-10 5.760000e+00 6.240113e-10 5.760000e+00 6.240113e-10 5.760000e+00 6.240113e-10 5.760000e+00 6.240113e-10 5.760000e+00 6.240113e-10 5.760000e+00 1.398741e-09 
5.770000e+00 6.346030e-10 5.770000e+00 6.346030e-10 5.770000e+00 6.346030e-10 5.770000e+00 6.346030e-10 5.770000e+00 6.346030e-10 5.770000e+00 6.346030e-10 5.770000e+00 1.471112e-09 
5.780000e+00 6.454117e-10 5.780000e+00 6.454117e-10 5.780000e+00 6.454117e-10 5.780000e+00 6.454117e-10 5.780000e+00 6.454117e-10 5.780000e+00 6.454117e-10 5.780000e+00 2.461167e-09 
5.790000e+00 6.564311e-10 5.790000e+00 6.564311e-10 5.790000e+00 6.564311e-10 5.790000e+00 6.564311e-10 5.790000e+00 6.564311e-10 5.790000e+00 6.564311e-10 5.790000e+00 2.473802e-09 
5.800000e+00 6.676570e-10 5.800000e+00 6.676570e-10 5.800000e+00 6.676570e-10 5.800000e+00 6.676570e-10 5.800000e+00 6.676570e-10 5.800000e+00 6.676570e-10 5.800000e+00 3.091499e-09 
5.810000e+00 6.790828e-10 5.810000e+00 6.790828e-10 5.810000e+00 6.790828e-10 5.810000e+00 6.790828e-10 5.810000e+00 6.790828e-10 5.810000e+00 6.790828e-10 5.810000e+00 3.126180e-09 
5.820000e+00 6.906999e-10 5.820000e+00 6.906999e-10 5.820000e+00 6.906999e-10 5.820000e+00 6.906999e-10 5.820000e+00 6.906999e-10 5.820000e+00 6.906999e-10 5.820000e+00 3.863976e-09 
5.830000e+00 7.025018e-10 5.830000e+00 7.025018e-10 5.830000e+00 7.025018e-10 5.830000e+00 7.025018e-10 5.830000e+00 7.025018e-10 5.830000e+00 7.025018e-10 5.830000e+00 3.884742e-09 
5.840000e+00 7.144785e-10 5.840000e+00 7.144785e-10 5.840000e+00 7.144785e-10 5.840000e+00 7.144785e-10 5.840000e+00 7.144785e-10 5.840000e+00 7.144785e-10 5.840000e+00 4.646770e-09 
5.850000e+00 7.266197e-10 5.850000e+00 7.266197e-10 5.850000e+00 7.266197e-10 5.850000e+00 7.266197e-10 5.850000e+00 7.266197e-10 5.850000e+00 7.266197e-10 5.850000e+00 4.675100e-09 
5.860000e+00 7.389129e-10 5.860000e+00 7.389129e-10 5.860000e+00 7.389129e-10 5.860000e+00 7.389129e-10 5.860000e+00 7.389129e-10 5.860000e+00 7.389129e-10 5.860000e+00 5.342925e-09 
5.870000e+00 7.513459e-10 5.870000e+00 7.513459e-10 5.870000e+00 7.513459e-10 5.870000e+00 7.513459e-10 5.870000e+00 7.513459e-10 5.870000e+00 7.513459e-10 5.870000e+00 5.407037e-09 
5.880000e+00 7.639043e-10 5.880000e+00 7.639043e-10 5.880000e+00 7.639043e-10 5.880000e+00 7.639043e-10 5.880000e+00 7.639043e-10 5.880000e+00 7.796253e-10 5.880000e+00 5.904576e-09 
5.890000e+00 7.765744e-10 5.890000e+00 7.765744e-10 5.890000e+00 7.765744e-10 5.890000e+00 7.765744e-10 5.890000e+00 7.765744e-10 5.890000e+00 8.966112e-10 5.890000e+00 6.251221e-09 
5.900000e+00 7.893384e-10 5.900000e+00 7.893384e-10 5.900000e+00 7.893384e-10 5.900000e+00 7.893384e-10 5.900000e+00 7.893384e-10 5.900000e+00 1.211711e-09 5.900000e+00 6.419542e-09 
5.910000e+00 8.021790e-10 5.910000e+00 8.021790e-10 5.910000e+00 8.021790e-10 5.910000e+00 8.021790e-10 5.910000e+00 8.021790e-10 5.910000e+00 1.284178e-09 5.910000e+00 6.709508e-09 
5.920000e+00 8.150784e-10 5.920000e+00 8.150784e-10 5.920000e+00 8.150784e-10 5.920000e+00 8.150784e-10 5.920000e+00 8.150784e-10 5.920000e+00 1.603678e-09 5.920000e+00 6.936947e-09 
5.930000e+00 8.280165e-10 5.930000e+00 8.280165e-10 5.930000e+00 8.280165e-10 5.930000e+00 8.280165e-10 5.930000e+00 8.280165e-10 5.930000e+00 1.726326e-09 5.930000e+00 7.173504e-09 
5.940000e+00 8.409733e-10 5.940000e+00 8.409733e-10 5.940000e+00 8.409733e-10 5.940000e+00 8.409733e-10 5.940000e+00 8.409733e-10 5.940000e+00 1.891260e-09 5.940000e+00 7.408145e-09 
5.950000e+00 8.539252e-10 5.950000e+00 8.539252e-10 5.950000e+00 8.539252e-10 5.950000e+00 8.539252e-10 5.950000e+00 8.539252e-10 5.950000e+00 2.059259e-09 5.950000e+00 7.634981e-09 
5.960000e+00 8.668519e-10 5.960000e+00 8.668519e-10 5.960000e+00 8.668519e-10 5.960000e+00 8.668519e-10 5.960000e+00 8.668519e-10 5.960000e+00 2.210768e-09 5.960000e+00 7.860025e-09 
5.970000e+00 8.797285e-10 5.970000e+00 8.797285e-10 5.970000e+00 8.797285e-10 5.970000e+00 8.797285e-10 5.970000e+00 8.797285e-10 5.970000e+00 2.365585e-09 5.970000e+00 8.080888e-09 
5.980000e+00 8.925305e-10 5.980000e+00 8.925305e-10 5.980000e+00 8.925305e-10 5.980000e+00 8.925305e-10 5.980000e+00 8.925305e-10 5.980000e+00 2.517690e-09 5.980000e+00 8.298013e-09 
5.990000e+00 9.052339e-10 5.990000e+00 9.052339e-10 5.990000e+00 9.052339e-10 5.990000e+00 9.052339e-10 5.990000e+00 9.052339e-10 5.990000e+00 2.666285e-09 5.990000e+00 8.511847e-09 
6.000000e+00 9.178129e-10 6.000000e+00 9.178129e-10 6.000000e+00 9.178129e-10 6.000000e+00 9.178129e-10 6.000000e+00 9.178129e-10 6.000000e+00 2.813255e-09 6.000000e+00 8.722290e-09 
6.010000e+00 9.302408e-10 6.010000e+00 9.302408e-10 6.010000e+00 9.302408e-10 6.010000e+00 9.302408e-10 6.010000e+00 9.302408e-10 6.010000e+00 2.958156e-09 6.010000e+00 8.929579e-09 
6.020000e+00 9.424936e-10 6.020000e+00 9.424936e-10 6.020000e+00 9.424936e-10 6.020000e+00 9.424936e-10 6.020000e+00 9.424936e-10 6.020000e+00 3.101024e-09 6.020000e+00 9.133916e-09 
6.030000e+00 9.545453e-10 6.030000e+00 9.545453e-10 6.030000e+00 9.545453e-10 6.030000e+00 9.545453e-10 6.030000e+00 1.434254e-09 6.030000e+00 3.242230e-09 6.030000e+00 9.335486e-09 
6.040000e+00 9.663685e-10 6.040000e+00 9.663685e-10 6.040000e+00 9.663685e-10 6.040000e+00 9.663685e-10 6.040000e+00 1.449408e-09 6.040000e+00 3.381949e-09 6.040000e+00 9.534530e-09 
6.050000e+00 9.779400e-10 6.050000e+00 9.779400e-10 6.050000e+00 9.779400e-10 6.050000e+00 9.779400e-10 6.050000e+00 1.531439e-09 6.050000e+00 3.520397e-09 6.050000e+00 9.731307e-09 
6.060000e+00 9.892343e-10 6.060000e+00 9.892343e-10 6.060000e+00 9.892343e-10 6.060000e+00 9.892343e-10 6.060000e+00 1.712663e-09 6.060000e+00 3.657871e-09 6.060000e+00 9.926106e-09 
6.070000e+00 1.000228e-09 6.070000e+00 1.000228e-09 6.070000e+00 1.000228e-09 6.070000e+00 1.000228e-09 6.070000e+00 1.818208e-09 6.070000e+00 3.794704e-09 6.070000e+00 1.011925e-08 
6.080000e+00 1.010900e-09 6.080000e+00 1.010900e-09 6.080000e+00 1.010900e-09 6.080000e+00 1.010900e-09 6.080000e+00 1.907766e-09 6.080000e+00 3.931279e-09 6.080000e+00 1.031111e-08 
6.090000e+00 1.021228e-09 6.090000e+00 1.021228e-09 6.090000e+00 1.021228e-09 6.090000e+00 1.021228e-09 6.090000e+00 2.002516e-09 6.090000e+00 4.068064e-09 6.090000e+00 1.050208e-08 
6.100000e+00 1.031194e-09 6.100000e+00 1.031194e-09 6.100000e+00 1.031194e-09 6.100000e+00 1.031194e-09 6.100000e+00 2.107176e-09 6.100000e+00 4.205634e-09 6.100000e+00 1.075227e-08 
6.110000e+00 1.040781e-09 6.110000e+00 1.040781e-09 6.110000e+00 1.040781e-09 6.110000e+00 1.040781e-09 6.110000e+00 2.223226e-09 6.110000e+00 4.388950e-09 6.110000e+00 1.117168e-08 
6.120000e+00 1.049974e-09 6.120000e+00 1.049974e-09 6.120000e+00 1.049974e-09 6.120000e+00 1.049974e-09 6.120000e+00 2.363113e-09 6.120000e+00 4.699622e-09 6.120000e+00 1.194244e-08 
6.130000e+00 1.058763e-09 6.130000e+00 1.058763e-09 6.130000e+00 1.058763e-09 6.130000e+00 1.058763e-09 6.130000e+00 2.429836e-09 6.130000e+00 5.217974e-09 6.130000e+00 1.212331e-08 
6.140000e+00 1.067136e-09 6.140000e+00 1.067136e-09 6.140000e+00 1.067136e-09 6.140000e+00 1.067136e-09 6.140000e+00 2.752652e-09 6.140000e+00 5.573026e-09 6.140000e+00 1.293364e-08 
6.150000e+00 1.075090e-09 6.150000e+00 1.075090e-09 6.150000e+00 1.075090e-09 6.150000e+00 1.075090e-09 6.150000e+00 2.838899e-09 6.150000e+00 5.610570e-09 6.150000e+00 1.327423e-08 
6.160000e+00 1.082621e-09 6.160000e+00 1.082621e-09 6.160000e+00 1.082621e-09 6.160000e+00 1.082621e-09 6.160000e+00 2.955831e-09 6.160000e+00 5.947233e-09 6.160000e+00 1.390753e-08 
6.170000e+00 1.089730e-09 6.170000e+00 1.089730e-09 6.170000e+00 1.089730e-09 6.170000e+00 1.089730e-09 6.170000e+00 2.998815e-09 6.170000e+00 5.969916e-09 6.170000e+00 1.431160e-08 
6.180000e+00 1.096422e-09 6.180000e+00 1.096422e-09 6.180000e+00 1.096422e-09 6.180000e+00 1.096422e-09 6.180000e+00 3.145136e-09 6.180000e+00 6.336522e-09 6.180000e+00 1.433725e-08 
6.190000e+00 1.102705e-09 6.190000e+00 1.102705e-09 6.190000e+00 1.102705e-09 6.190000e+00 1.102705e-09 6.190000e+00 3.163261e-09 6.190000e+00 6.359143e-09 6.190000e+00 1.488315e-08 
6.200000e+00 1.108594e-09 6.200000e+00 1.108594e-09 6.200000e+00 1.108594e-09 6.200000e+00 1.290845e-09 6.200000e+00 3.435714e-09 6.200000e+00 6.785253e-09 6.200000e+00 1.489805e-08 
6.210000e+00 1.114103e-09 6.210000e+00 1.114103e-09 6.210000e+00 1.114103e-09 6.210000e+00 1.612824e-09 6.210000e+00 3.443219e-09 6.210000e+00 6.794290e-09 6.210000e+00 1.526782e-08 
6.220000e+00 1.119254e-09 6.220000e+00 1.119254e-09 6.220000e+00 1.119254e-09 6.220000e+00 1.622630e-09 6.220000e+00 4.000505e-09 6.220000e+00 7.092660e-09 6.220000e+00 1.540164e-08 
6.230000e+00 1.124071e-09 6.230000e+00 1.124071e-09 6.230000e+00 1.124071e-09 6.230000e+00 1.749489e-09 6.230000e+00 4.009987e-09 6.230000e+00 7.153987e-09 6.230000e+00 1.541557e-08 
6.240000e+00 1.128582e-09 6.240000e+00 1.128582e-09 6.240000e+00 1.128582e-09 6.240000e+00 1.756721e-09 6.240000e+00 4.199345e-09 6.240000e+00 7.217674e-09 6.240000e+00 1.543803e-08 
6.250000e+00 1.132817e-09 6.250000e+00 1.132817e-09 6.250000e+00 1.132817e-09 6.250000e+00 1.847655e-09 6.250000e+00 4.202059e-09 6.250000e+00 7.243848e-09 6.250000e+00 1.548429e-08 
6.260000e+00 1.136813e-09 6.260000e+00 1.136813e-09 6.260000e+00 1.136813e-09 6.260000e+00 1.849667e-09 6.260000e+00 4.234610e-09 6.260000e+00 7.263460e-09 6.260000e+00 1.582440e-08 
6.270000e+00 1.140606e-09 6.270000e+00 1.140606e-09 6.270000e+00 1.140606e-09 6.270000e+00 1.911819e-09 6.270000e+00 4.251360e-09 6.270000e+00 7.320979e-09 6.270000e+00 1.586033e-08 
6.280000e+00 1.144235e-09 6.280000e+00 1.144235e-09 6.280000e+00 1.144235e-09 6.280000e+00 2.636069e-09 6.280000e+00 4.291066e-09 6.280000e+00 7.365713e-09 6.280000e+00 1.605430e-08 
6.290000e+00 1.147743e-09 6.290000e+00 1.147743e-09 6.290000e+00 1.147743e-09 6.290000e+00 2.829755e-09 6.290000e+00 4.561955e-09 6.290000e+00 7.390876e-09 6.290000e+00 1.606380e-08 
6.300000e+00 1.151171e-09 6.300000e+00 1.151171e-09 6.300000e+00 1.151171e-09 6.300000e+00 2.971185e-09 6.300000e+00 4.714509e-09 6.300000e+00 7.468383e-09 6.300000e+00 1.614013e-08 
6.310000e+00 1.154562e-09 6.310000e+00 1.154562e-09 6.310000e+00 1.154562e-09 6.310000e+00 3.121475e-09 6.310000e+00 4.729794e-09 6.310000e+00 7.534687e-09 6.310000e+00 1.615540e-08 
6.320000e+00 1.157960e-09 6.320000e+00 1.157960e-09 6.320000e+00 1.157960e-09 6.320000e+00 3.209270e-09 6.320000e+00 4.869196e-09 6.320000e+00 7.596896e-09 6.320000e+00 1.626317e-08 
6.330000e+00 1.161406e-09 6.330000e+00 1.161406e-09 6.330000e+00 1.161406e-09 6.330000e+00 3.254192e-09 6.330000e+00 4.911700e-09 6.330000e+00 7.604925e-09 6.330000e+00 1.630934e-08 
6.340000e+00 1.164940e-09 6.340000e+00 1.164940e-09 6.340000e+00 1.164940e-09 6.340000e+00 3.262856e-09 6.340000e+00 4.922789e-09 6.340000e+00 7.674434e-09 6.340000e+00 1.633307e-08 
6.350000e+00 1.168599e-09 6.350000e+00 1.168599e-09 6.350000e+00 1.168599e-09 6.350000e+00 3.281211e-09 6.350000e+00 5.038639e-09 6.350000e+00 7.686142e-09 6.350000e+00 1.638684e-08 
6.360000e+00 1.172416e-09 6.360000e+00 1.172416e-09 6.360000e+00 1.172416e-09 6.360000e+00 3.305981e-09 6.360000e+00 5.064359e-09 6.360000e+00 7.697716e-09 6.360000e+00 1.645583e-08 
6.370000e+00 1.176423e-09 6.370000e+00 1.176423e-09 6.370000e+00 1.176423e-09 6.370000e+00 3.336977e-09 6.370000e+00 5.099173e-09 6.370000e+00 7.704440e-09 6.370000e+00 1.658982e-08 
6.380000e+00 1.180643e-09 6.380000e+00 1.180643e-09 6.380000e+00 1.180643e-09 6.380000e+00 3.392336e-09 6.380000e+00 5.175767e-09 6.380000e+00 7.716053e-09 6.380000e+00 1.665994e-08 
6.390000e+00 1.185098e-09 6.390000e+00 1.185098e-09 6.390000e+00 1.185098e-09 6.390000e+00 3.501507e-09 6.390000e+00 5.276885e-09 6.390000e+00 7.754817e-09 6.390000e+00 1.672241e-08 
6.400000e+00 1.189798e-09 6.400000e+00 1.189798e-09 6.400000e+00 1.189798e-09 6.400000e+00 3.680248e-09 6.400000e+00 5.454039e-09 6.400000e+00 7.785067e-09 6.400000e+00 1.690631e-08 
6.410000e+00 1.194754e-09 6.410000e+00 1.194754e-09 6.410000e+00 1.194754e-09 6.410000e+00 3.770988e-09 6.410000e+00 5.464000e-09 6.410000e+00 7.885615e-09 6.410000e+00 1.710797e-08 
6.420000e+00 1.199965e-09 6.420000e+00 1.199965e-09 6.420000e+00 1.525353e-09 6.420000e+00 3.935466e-09 6.420000e+00 5.469227e-09 6.420000e+00 7.898719e-09 6.420000e+00 1.711727e-08 
6.430000e+00 1.205422e-09 6.430000e+00 1.205422e-09 6.430000e+00 2.017022e-09 6.430000e+00 3.959366e-09 6.430000e+00 5.484566e-09 6.430000e+00 7.915706e-09 6.430000e+00 1.715067e-08 
6.440000e+00 1.211115e-09 6.440000e+00 1.211115e-09 6.440000e+00 2.523580e-09 6.440000e+00 4.053299e-09 6.440000e+00 5.507494e-09 6.440000e+00 7.944261e-09 6.440000e+00 1.718268e-08 
6.450000e+00 1.217022e-09 6.450000e+00 1.217022e-09 6.450000e+00 3.312149e-09 6.450000e+00 4.162924e-09 6.450000e+00 5.543978e-09 6.450000e+00 7.966991e-09 6.450000e+00 1.725532e-08 
6.460000e+00 1.223115e-09 6.460000e+00 1.223115e-09 6.460000e+00 3.377199e-09 6.460000e+00 4.217395e-09 6.460000e+00 5.619249e-09 6.460000e+00 8.024459e-09 6.460000e+00 1.729383e-08 
6.470000e+00 1.229363e-09 6.470000e+00 1.229363e-09 6.470000e+00 3.477016e-09 6.470000e+00 4.276189e-09 6.470000e+00 5.728297e-09 6.470000e+00 8.063016e-09 6.470000e+00 1.735744e-08 
6.480000e+00 1.235727e-09 6.480000e+00 1.235727e-09 6.480000e+00 3.514231e-09 6.480000e+00 4.416078e-09 6.480000e+00 5.933804e-09 6.480000e+00 8.099413e-09 6.480000e+00 1.755015e-08 
6.490000e+00 1.242165e-09 6.490000e+00 1.242165e-09 6.490000e+00 3.548940e-09 6.490000e+00 4.430380e-09 6.490000e+00 6.006143e-09 6.490000e+00 8.196010e-09 6.490000e+00 1.759535e-08 
6.500000e+00 1.248633e-09 6.500000e+00 1.248633e-09 6.500000e+00 3.576942e-09 6.500000e+00 4.467172e-09 6.500000e+00 6.195465e-09 6.500000e+00 9.100137e-09 6.500000e+00 1.770216e-08 
6.510000e+00 1.255081e-09 6.510000e+00 1.255081e-09 6.510000e+00 3.644440e-09 6.510000e+00 4.509503e-09 6.510000e+00 6.290344e-09 6.510000e+00 9.127911e-09 6.510000e+00 1.771429e-08 
6.520000e+00 1.261463e-09 6.520000e+00 1.261463e-09 6.520000e+00 3.718039e-09 6.520000e+00 4.519051e-09 6.520000e+00 6.551769e-09 6.520000e+00 9.162383e-09 6.520000e+00 1.801974e-08 
6.530000e+00 1.267730e-09 6.530000e+00 1.267730e-09 6.530000e+00 3.739756e-09 6.530000e+00 4.558889e-09 6.530000e+00 6.656297e-09 6.530000e+00 9.172259e-09 6.530000e+00 1.804574e-08 
6.540000e+00 1.273838e-09 6.540000e+00 1.273838e-09 6.540000e+00 3.802769e-09 6.540000e+00 4.592599e-09 6.540000e+00 6.684835e-09 6.540000e+00 9.392108e-09 6.540000e+00 1.822045e-08 
6.550000e+00 1.279743e-09 6.550000e+00 1.279743e-09 6.550000e+00 3.863285e-09 6.550000e+00 4.667910e-09 6.550000e+00 6.781053e-09 6.550000e+00 9.452926e-09 6.550000e+00 1.823589e-08 
6.560000e+00 1.285411e-09 6.560000e+00 1.285411e-09 6.560000e+00 3.876013e-09 6.560000e+00 4.708846e-09 6.560000e+00 6.799611e-09 6.560000e+00 9.473794e-09 6.560000e+00 1.823933e-08 
6.570000e+00 1.290811e-09 6.570000e+00 1.290811e-09 6.570000e+00 3.916657e-09 6.570000e+00 4.736089e-09 6.570000e+00 6.858423e-09 6.570000e+00 9.545166e-09 6.570000e+00 1.826840e-08 
6.580000e+00 1.295919e-09 6.580000e+00 1.295919e-09 6.580000e+00 3.931286e-09 6.580000e+00 4.742252e-09 6.580000e+00 6.945232e-09 6.580000e+00 9.561788e-09 6.580000e+00 1.828038e-08 
6.590000e+00 1.300723e-09 6.590000e+00 1.300723e-09 6.590000e+00 4.008815e-09 6.590000e+00 4.879968e-09 6.590000e+00 6.957958e-09 6.590000e+00 9.564904e-09 6.590000e+00 1.829921e-08 
6.600000e+00 1.305215e-09 6.600000e+00 1.305215e-09 6.600000e+00 4.036279e-09 6.600000e+00 4.881161e-09 6.600000e+00 6.960337e-09 6.600000e+00 9.642409e-09 6.600000e+00 1.831007e-08 
6.610000e+00 1.309405e-09 6.610000e+00 1.309405e-09 6.610000e+00 4.074008e-09 6.610000e+00 4.915827e-09 6.610000e+00 6.962072e-09 6.610000e+00 9.663809e-09 6.610000e+00 1.832236e-08 
6.620000e+00 1.313305e-09 6.620000e+00 1.313305e-09 6.620000e+00 4.086357e-09 6.620000e+00 4.934655e-09 6.620000e+00 7.021603e-09 6.620000e+00 9.687713e-09 6.620000e+00 1.836111e-08 
6.630000e+00 1.316942e-09 6.630000e+00 1.316942e-09 6.630000e+00 4.099597e-09 6.630000e+00 5.020288e-09 6.630000e+00 7.044882e-09 6.630000e+00 9.860684e-09 6.630000e+00 1.839748e-08 
6.640000e+00 1.320352e-09 6.640000e+00 1.320352e-09 6.640000e+00 4.167536e-09 6.640000e+00 5.045582e-09 6.640000e+00 7.085793e-09 6.640000e+00 9.872884e-09 6.640000e+00 1.840996e-08 
6.650000e+00 1.323580e-09 6.650000e+00 1.323580e-09 6.650000e+00 4.195257e-09 6.650000e+00 5.068483e-09 6.650000e+00 7.100501e-09 6.650000e+00 9.985382e-09 6.650000e+00 1.845554e-08 
6.660000e+00 1.326680e-09 6.660000e+00 1.326680e-09 6.660000e+00 4.202209e-09 6.660000e+00 5.116353e-09 6.660000e+00 7.155441e-09 6.660000e+00 1.002534e-08 6.660000e+00 1.849210e-08 
6.670000e+00 1.329711e-09 6.670000e+00 1.329711e-09 6.670000e+00 4.223668e-09 6.670000e+00 5.135078e-09 6.670000e+00 7.177201e-09 6.670000e+00 1.005109e-08 6.670000e+00 1.851844e-08 
6.680000e+00 1.332739e-09 6.680000e+00 1.332739e-09 6.680000e+00 4.275269e-09 6.680000e+00 5.193227e-09 6.680000e+00 7.225818e-09 6.680000e+00 1.010609e-08 6.680000e+00 1.881486e-08 
6.690000e+00 1.335834e-09 6.690000e+00 1.335834e-09 6.690000e+00 4.296771e-09 6.690000e+00 5.220975e-09 6.690000e+00 7.336116e-09 6.690000e+00 1.014852e-08 6.690000e+00 1.890070e-08 
6.700000e+00 1.339066e-09 6.700000e+00 1.349698e-09 6.700000e+00 4.361113e-09 6.700000e+00 5.287260e-09 6.700000e+00 7.353015e-09 6.700000e+00 1.020139e-08 6.700000e+00 1.892046e-08 
6.710000e+00 1.342506e-09 6.710000e+00 1.388992e-09 6.710000e+00 4.389690e-09 6.710000e+00 5.343694e-09 6.710000e+00 7.409572e-09 6.710000e+00 1.027501e-08 6.710000e+00 1.902607e-08 
6.720000e+00 1.346221e-09 6.720000e+00 1.408955e-09 6.720000e+00 4.496738e-09 6.720000e+00 5.396353e-09 6.720000e+00 7.430547e-09 6.720000e+00 1.028393e-08 6.720000e+00 1.903037e-08 
6.730000e+00 1.350275e-09 6.730000e+00 1.519528e-09 6.730000e+00 4.576876e-09 6.730000e+00 5.468214e-09 6.730000e+00 7.545933e-09 6.730000e+00 1.038195e-08 6.730000e+00 1.914524e-08 
6.740000e+00 1.354724e-09 6.740000e+00 1.568989e-09 6.740000e+00 4.607507e-09 6.740000e+00 5.528112e-09 6.740000e+00 7.550371e-09 6.740000e+00 1.038863e-08 6.740000e+00 1.920847e-08 
6.750000e+00 1.359615e-09 6.750000e+00 1.609320e-09 6.750000e+00 4.717385e-09 6.750000e+00 5.607373e-09 6.750000e+00 7.660828e-09 6.750000e+00 1.051683e-08 6.750000e+00 1.921276e-08 
6.760000e+00 1.364985e-09 6.760000e+00 1.681250e-09 6.760000e+00 4.755331e-09 6.760000e+00 5.678151e-09 6.760000e+00 7.680656e-09 6.760000e+00 1.059782e-08 6.760000e+00 1.922150e-08 
6.770000e+00 1.370861e-09 6.770000e+00 1.730500e-09 6.770000e+00 4.903793e-09 6.770000e+00 5.708030e-09 6.770000e+00 7.781857e-09 6.770000e+00 1.060934e-08 6.770000e+00 1.927069e-08 
6.780000e+00 1.377255e-09 6.780000e+00 1.808462e-09 6.780000e+00 4.956446e-09 6.780000e+00 5.737964e-09 6.780000e+00 7.803179e-09 6.780000e+00 1.069975e-08 6.780000e+00 1.931047e-08 
6.790000e+00 1.384166e-09 6.790000e+00 1.867203e-09 6.790000e+00 5.060492e-09 6.790000e+00 5.827083e-09 6.790000e+00 7.888622e-09 6.790000e+00 1.072783e-08 6.790000e+00 1.934056e-08 
6.800000e+00 1.391581e-09 6.800000e+00 2.000874e-09 6.800000e+00 5.194876e-09 6.800000e+00 5.851781e-09 6.800000e+00 7.910038e-09 6.800000e+00 1.097467e-08 6.800000e+00 1.939413e-08 
6.810000e+00 1.399471e-09 6.810000e+00 2.036189e-09 6.810000e+00 5.724248e-09 6.810000e+00 5.918561e-09 6.810000e+00 8.104942e-09 6.810000e+00 1.103634e-08 6.810000e+00 1.941284e-08 
6.820000e+00 1.407797e-09 6.820000e+00 2.128569e-09 6.820000e+00 5.875600e-09 6.820000e+00 6.075418e-09 6.820000e+00 8.113748e-09 6.820000e+00 1.130852e-08 6.820000e+00 1.955556e-08 
6.830000e+00 1.416506e-09 6.830000e+00 2.162875e-09 6.830000e+00 6.230780e-09 6.830000e+00 6.083036e-09 6.830000e+00 8.179177e-09 6.830000e+00 1.133465e-08 6.830000e+00 1.970786e-08 
6.840000e+00 1.425535e-09 6.840000e+00 2.263354e-09 6.840000e+00 6.384711e-09 6.840000e+00 6.194650e-09 6.840000e+00 8.186913e-09 6.840000e+00 1.152136e-08 6.840000e+00 1.977462e-08 
6.850000e+00 1.434813e-09 6.850000e+00 2.296165e-09 6.850000e+00 6.937656e-09 6.850000e+00 6.228624e-09 6.850000e+00 8.285969e-09 6.850000e+00 1.160588e-08 6.850000e+00 1.988774e-08 
6.860000e+00 1.444261e-09 6.860000e+00 2.358484e-09 6.860000e+00 6.953484e-09 6.860000e+00 6.312799e-09 6.860000e+00 8.351418e-09 6.860000e+00 1.193098e-08 6.860000e+00 1.989972e-08 
6.870000e+00 1.453797e-09 6.870000e+00 2.467426e-09 6.870000e+00 6.958693e-09 6.870000e+00 6.330573e-09 6.870000e+00 8.422837e-09 6.870000e+00 1.193897e-08 6.870000e+00 1.991353e-08 
6.880000e+00 1.463335e-09 6.880000e+00 2.476213e-09 6.880000e+00 6.974079e-09 6.880000e+00 6.495717e-09 6.880000e+00 8.435229e-09 6.880000e+00 1.195043e-08 6.880000e+00 1.995619e-08 
6.890000e+00 1.472791e-09 6.890000e+00 2.547632e-09 6.890000e+00 7.024631e-09 6.890000e+00 6.508084e-09 6.890000e+00 8.466371e-09 6.890000e+00 1.197849e-08 6.890000e+00 1.997489e-08 
6.900000e+00 1.482083e-09 6.900000e+00 2.561889e-09 6.900000e+00 7.045189e-09 6.900000e+00 6.635851e-09 6.900000e+00 8.562094e-09 6.900000e+00 1.199696e-08 6.900000e+00 2.010939e-08 
6.910000e+00 1.491134e-09 6.910000e+00 2.680317e-09 6.910000e+00 7.149287e-09 6.910000e+00 6.688720e-09 6.910000e+00 8.568109e-09 6.910000e+00 1.206337e-08 6.910000e+00 2.014842e-08 
6.920000e+00 1.499875e-09 6.920000e+00 2.705635e-09 6.920000e+00 7.177893e-09 6.920000e+00 6.789517e-09 6.920000e+00 8.630619e-09 6.920000e+00 1.207186e-08 6.920000e+00 2.023654e-08 
6.930000e+00 1.508244e-09 6.930000e+00 2.785687e-09 6.930000e+00 7.434608e-09 6.930000e+00 6.803473e-09 6.930000e+00 8.647184e-09 6.930000e+00 1.212441e-08 6.930000e+00 2.024084e-08 
6.940000e+00 1.516194e-09 6.940000e+00 2.904540e-09 6.940000e+00 7.457627e-09 6.940000e+00 6.816060e-09 6.940000e+00 8.819058e-09 6.940000e+00 1.213012e-08 6.940000e+00 2.024405e-08 
6.950000e+00 1.523690e-09 6.950000e+00 2.987843e-09 6.950000e+00 7.611752e-09 6.950000e+00 6.966800e-09 6.950000e+00 8.887451e-09 6.950000e+00 1.214831e-08 6.950000e+00 2.024680e-08 
6.960000e+00 1.530709e-09 6.960000e+00 2.997349e-09 6.960000e+00 7.715904e-09 6.960000e+00 7.051686e-09 6.960000e+00 8.935527e-09 6.960000e+00 1.215571e-08 6.960000e+00 2.024924e-08 
6.970000e+00 1.537245e-09 6.970000e+00 3.026135e-09 6.970000e+00 7.794874e-09 6.970000e+00 7.120534e-09 6.970000e+00 8.977511e-09 6.970000e+00 1.215878e-08 6.970000e+00 2.025152e-08 
6.980000e+00 1.543305e-09 6.980000e+00 3.204261e-09 6.980000e+00 7.802132e-09 6.980000e+00 7.125966e-09 6.980000e+00 9.071846e-09 6.980000e+00 1.216138e-08 6.980000e+00 2.025377e-08 
6.990000e+00 1.548915e-09 6.990000e+00 3.270104e-09 6.990000e+00 7.838959e-09 6.990000e+00 7.131210e-09 6.990000e+00 9.085585e-09 6.990000e+00 1.216387e-08 6.990000e+00 2.025614e-08 
7.000000e+00 1.554112e-09 7.000000e+00 3.484940e-09 7.000000e+00 7.963817e-09 7.000000e+00 7.139380e-09 7.000000e+00 9.092076e-09 7.000000e+00 1.216641e-08 7.000000e+00 2.025877e-08 
7.010000e+00 1.558951e-09 7.010000e+00 3.490336e-09 7.010000e+00 8.052140e-09 7.010000e+00 7.181088e-09 7.010000e+00 9.094860e-09 7.010000e+00 1.216916e-08 7.010000e+00 2.026179e-08 
7.020000e+00 1.563498e-09 7.020000e+00 3.530022e-09 7.020000e+00 8.110125e-09 7.020000e+00 7.186221e-09 7.020000e+00 9.097749e-09 7.020000e+00 1.217226e-08 7.020000e+00 2.026535e-08 
7.030000e+00 1.567833e-09 7.030000e+00 3.540959e-09 7.030000e+00 8.114668e-09 7.030000e+00 7.202136e-09 7.030000e+00 9.100921e-09 7.030000e+00 1.217585e-08 7.030000e+00 2.026958e-08 
7.040000e+00 1.572046e-09 7.040000e+00 3.580666e-09 7.040000e+00 8.135567e-09 7.040000e+00 7.229370e-09 7.040000e+00 9.104526e-09 7.040000e+00 1.218007e-08 7.040000e+00 2.027461e-08 
7.050000e+00 1.576235e-09 7.050000e+00 3.587420e-09 7.050000e+00 8.143503e-09 7.050000e+00 7.232596e-09 7.050000e+00 9.108700e-09 7.050000e+00 1.218505e-08 7.050000e+00 2.028055e-08 
7.060000e+00 1.580508e-09 7.060000e+00 3.657806e-09 7.060000e+00 8.161118e-09 7.060000e+00 7.236544e-09 7.060000e+00 9.113572e-09 7.060000e+00 1.219091e-08 7.060000e+00 2.028752e-08 
7.070000e+00 1.584975e-09 7.070000e+00 3.663318e-09 7.070000e+00 8.204722e-09 7.070000e+00 7.241203e-09 7.070000e+00 9.119265e-09 7.070000e+00 1.219776e-08 7.070000e+00 2.029560e-08 
7.080000e+00 1.589752e-09 7.080000e+00 3.717892e-09 7.080000e+00 8.208384e-09 7.080000e+00 7.246651e-09 7.080000e+00 9.125893e-09 7.080000e+00 1.220569e-08 7.080000e+00 2.030487e-08 
7.090000e+00 1.594954e-09 7.090000e+00 3.724320e-09 7.090000e+00 8.213814e-09 7.090000e+00 7.252992e-09 7.090000e+00 9.133562e-09 7.090000e+00 1.221480e-08 7.090000e+00 2.031538e-08 
7.100000e+00 1.600696e-09 7.100000e+00 3.773809e-09 7.100000e+00 8.219440e-09 7.100000e+00 7.260322e-09 7.100000e+00 9.142360e-09 7.100000e+00 1.222515e-08 7.100000e+00 2.032718e-08 
7.110000e+00 1.607090e-09 7.110000e+00 3.782396e-09 7.110000e+00 8.226505e-09 7.110000e+00 7.268734e-09 7.110000e+00 9.152366e-09 7.110000e+00 1.223678e-08 7.110000e+00 2.034028e-08 
7.120000e+00 1.614245e-09 7.120000e+00 3.805654e-09 7.120000e+00 8.234604e-09 7.120000e+00 7.278302e-09 7.120000e+00 9.163638e-09 7.120000e+00 1.224973e-08 7.120000e+00 2.035467e-08 
7.130000e+00 1.622261e-09 7.130000e+00 3.825233e-09 7.130000e+00 8.243780e-09 7.130000e+00 7.289097e-09 7.130000e+00 9.176221e-09 7.130000e+00 1.226401e-08 7.130000e+00 2.037035e-08 
7.140000e+00 1.631230e-09 7.140000e+00 3.831587e-09 7.140000e+00 8.254113e-09 7.140000e+00 7.301171e-09 7.140000e+00 9.190138e-09 7.140000e+00 1.227962e-08 7.140000e+00 2.038726e-08 
7.150000e+00 1.641237e-09 7.150000e+00 3.840972e-09 7.150000e+00 8.265669e-09 7.150000e+00 7.314562e-09 7.150000e+00 9.205400e-09 7.150000e+00 1.229652e-08 7.150000e+00 2.040537e-08 
7.160000e+00 1.652357e-09 7.160000e+00 3.851989e-09 7.160000e+00 8.278498e-09 7.160000e+00 7.329293e-09 7.160000e+00 9.221994e-09 7.160000e+00 1.231467e-08 7.160000e+00 2.042459e-08 
7.170000e+00 1.664651e-09 7.170000e+00 3.864371e-09 7.170000e+00 8.292635e-09 7.170000e+00 7.345369e-09 7.170000e+00 9.239896e-09 7.170000e+00 1.233402e-08 7.170000e+00 2.044484e-08 
7.180000e+00 1.678168e-09 7.180000e+00 3.878091e-09 7.180000e+00 8.308100e-09 7.180000e+00 7.362780e-09 7.180000e+00 9.259062e-09 7.180000e+00 1.235450e-08 7.180000e+00 2.046602e-08 
7.190000e+00 1.692948e-09 7.190000e+00 3.893144e-09 7.190000e+00 8.324895e-09 7.190000e+00 7.381501e-09 7.190000e+00 9.279433e-09 7.190000e+00 1.237601e-08 7.190000e+00 2.048804e-08 
7.200000e+00 1.709014e-09 7.200000e+00 3.909525e-09 7.200000e+00 8.343012e-09 7.200000e+00 7.401489e-09 7.200000e+00 9.300938e-09 7.200000e+00 1.239846e-08 7.200000e+00 2.051076e-08 
7.210000e+00 1.726379e-09 7.210000e+00 3.927225e-09 7.210000e+00 8.362425e-09 7.210000e+00 7.422692e-09 7.210000e+00 9.323493e-09 7.210000e+00 1.242175e-08 7.210000e+00 2.053408e-08 
7.220000e+00 1.745042e-09 7.220000e+00 3.946224e-09 7.220000e+00 8.383097e-09 7.220000e+00 7.445040e-09 7.220000e+00 9.347002e-09 7.220000e+00 1.244575e-08 7.220000e+00 2.055786e-08 
7.230000e+00 1.764989e-09 7.230000e+00 3.966493e-09 7.230000e+00 8.404975e-09 7.230000e+00 7.468454e-09 7.230000e+00 9.371361e-09 7.230000e+00 1.247036e-08 7.230000e+00 2.058199e-08 
7.240000e+00 1.786197e-09 7.240000e+00 3.987994e-09 7.240000e+00 8.427999e-09 7.240000e+00 7.492843e-09 7.240000e+00 9.396459e-09 7.240000e+00 1.249543e-08 7.240000e+00 2.060632e-08 
7.250000e+00 1.808627e-09 7.250000e+00 4.010677e-09 7.250000e+00 8.452093e-09 7.250000e+00 7.518109e-09 7.250000e+00 9.422176e-09 7.250000e+00 1.252085e-08 7.250000e+00 2.063073e-08 
7.260000e+00 1.832233e-09 7.260000e+00 4.034481e-09 7.260000e+00 8.477176e-09 7.260000e+00 7.544147e-09 7.260000e+00 9.448393e-09 7.260000e+00 1.254649e-08 7.260000e+00 2.065511e-08 
7.270000e+00 1.856958e-09 7.270000e+00 4.059340e-09 7.270000e+00 8.503155e-09 7.270000e+00 7.570844e-09 7.270000e+00 9.474986e-09 7.270000e+00 1.257223e-08 7.270000e+00 2.067933e-08 
7.280000e+00 1.882734e-09 7.280000e+00 4.085174e-09 7.280000e+00 8.529932e-09 7.280000e+00 7.598084e-09 7.280000e+00 9.501832e-09 7.280000e+00 1.259794e-08 7.280000e+00 2.070329e-08 
7.290000e+00 1.909488e-09 7.290000e+00 4.111899e-09 7.290000e+00 8.557402e-09 7.290000e+00 7.625749e-09 7.290000e+00 9.528804e-09 7.290000e+00 1.262350e-08 7.290000e+00 2.072687e-08 
7.300000e+00 1.937137e-09 7.300000e+00 4.139423e-09 7.300000e+00 8.585459e-09 7.300000e+00 7.653717e-09 7.300000e+00 9.555785e-09 7.300000e+00 1.264881e-08 7.300000e+00 2.074997e-08 
7.310000e+00 1.965594e-09 7.310000e+00 4.167650e-09 7.310000e+00 8.613988e-09 7.310000e+00 7.681872e-09 7.310000e+00 9.582654e-09 7.310000e+00 1.267374e-08 7.310000e+00 2.077252e-08 
7.320000e+00 1.994765e-09 7.320000e+00 4.196477e-09 7.320000e+00 8.642878e-09 7.320000e+00 7.710091e-09 7.320000e+00 9.609298e-09 7.320000e+00 1.269822e-08 7.320000e+00 2.079443e-08 
7.330000e+00 2.024553e-09 7.330000e+00 4.225801e-09 7.330000e+00 8.672012e-09 7.330000e+00 7.738260e-09 7.330000e+00 9.635611e-09 7.330000e+00 1.272214e-08 7.330000e+00 2.081562e-08 
7.340000e+00 2.054855e-09 7.340000e+00 4.255516e-09 7.340000e+00 8.701276e-09 7.340000e+00 7.766266e-09 7.340000e+00 9.661491e-09 7.340000e+00 1.274542e-08 7.340000e+00 2.083605e-08 
7.350000e+00 2.085568e-09 7.350000e+00 4.285511e-09 7.350000e+00 8.730558e-09 7.350000e+00 7.793999e-09 7.350000e+00 9.686845e-09 7.350000e+00 1.276799e-08 7.350000e+00 2.085566e-08 
7.360000e+00 2.116587e-09 7.360000e+00 4.315679e-09 7.360000e+00 8.759749e-09 7.360000e+00 7.821358e-09 7.360000e+00 9.711586e-09 7.360000e+00 1.278978e-08 7.360000e+00 2.087441e-08 
7.370000e+00 2.147804e-09 7.370000e+00 4.345912e-09 7.370000e+00 8.788739e-09 7.370000e+00 7.848246e-09 7.370000e+00 9.735637e-09 7.370000e+00 1.281075e-08 7.370000e+00 2.089227e-08 
7.380000e+00 2.179110e-09 7.380000e+00 4.376101e-09 7.380000e+00 8.817424e-09 7.380000e+00 7.874572e-09 7.380000e+00 9.758930e-09 7.380000e+00 1.283085e-08 7.380000e+00 2.090922e-08 
7.390000e+00 2.210403e-09 7.390000e+00 4.406142e-09 7.390000e+00 8.845708e-09 7.390000e+00 7.900253e-09 7.390000e+00 9.781405e-09 7.390000e+00 1.285004e-08 7.390000e+00 2.092524e-08 
7.400000e+00 2.241573e-09 7.400000e+00 4.435933e-09 7.400000e+00 8.873497e-09 7.400000e+00 7.925214e-09 7.400000e+00 9.803013e-09 7.400000e+00 1.286830e-08 7.400000e+00 2.094035e-08 
7.410000e+00 2.272520e-09 7.410000e+00 4.465376e-09 7.410000e+00 8.900703e-09 7.410000e+00 7.949391e-09 7.410000e+00 9.823713e-09 7.410000e+00 1.288561e-08 7.410000e+00 2.095453e-08 
7.420000e+00 2.303142e-09 7.420000e+00 4.494374e-09 7.420000e+00 8.927246e-09 7.420000e+00 7.972724e-09 7.420000e+00 9.843472e-09 7.420000e+00 1.290197e-08 7.420000e+00 2.096781e-08 
7.430000e+00 2.333341e-09 7.430000e+00 4.522840e-09 7.430000e+00 8.953053e-09 7.430000e+00 7.995165e-09 7.430000e+00 9.862271e-09 7.430000e+00 1.291738e-08 7.430000e+00 2.098020e-08 
7.440000e+00 2.363024e-09 7.440000e+00 4.550689e-09 7.440000e+00 8.978059e-09 7.440000e+00 8.016673e-09 7.440000e+00 9.880094e-09 7.440000e+00 1.293184e-08 7.440000e+00 2.099172e-08 
7.450000e+00 2.392104e-09 7.450000e+00 4.577843e-09 7.450000e+00 9.002206e-09 7.450000e+00 8.037218e-09 7.450000e+00 9.896937e-09 7.450000e+00 1.294537e-08 7.450000e+00 2.100241e-08 
7.460000e+00 2.420496e-09 7.460000e+00 4.604230e-09 7.460000e+00 9.025446e-09 7.460000e+00 8.056778e-09 7.460000e+00 9.912803e-09 7.460000e+00 1.295800e-08 7.460000e+00 2.101229e-08 
7.470000e+00 2.448125e-09 7.470000e+00 4.629787e-09 7.470000e+00 9.047737e-09 7.470000e+00 8.075338e-09 7.470000e+00 9.927702e-09 7.470000e+00 1.296975e-08 7.470000e+00 2.102141e-08 
7.480000e+00 2.474920e-09 7.480000e+00 4.654457e-09 7.480000e+00 9.069048e-09 7.480000e+00 8.092894e-09 7.480000e+00 9.941652e-09 7.480000e+00 1.298064e-08 7.480000e+00 2.102981e-08 
7.490000e+00 2.500819e-09 7.490000e+00 4.678192e-09 7.490000e+00 9.089354e-09 7.490000e+00 8.109449e-09 7.490000e+00 9.954674e-09 7.490000e+00 1.299073e-08 7.490000e+00 2.103752e-08 
7.500000e+00 2.525768e-09 7.500000e+00 4.700951e-09 7.500000e+00 9.108643e-09 7.500000e+00 8.125012e-09 7.500000e+00 9.966798e-09 7.500000e+00 1.300004e-08 7.500000e+00 2.104458e-08 
7.510000e+00 2.549718e-09 7.510000e+00 4.722703e-09 7.510000e+00 9.126905e-09 7.510000e+00 8.139599e-09 7.510000e+00 9.978056e-09 7.510000e+00 1.300861e-08 7.510000e+00 2.105104e-08 
7.520000e+00 2.572634e-09 7.520000e+00 4.743425e-09 7.520000e+00 9.144145e-09 7.520000e+00 8.153234e-09 7.520000e+00 9.988484e-09 7.520000e+00 1.301649e-08 7.520000e+00 2.105695e-08 
7.530000e+00 2.594486e-09 7.530000e+00 4.763102e-09 7.530000e+00 9.160369e-09 7.530000e+00 8.165946e-09 7.530000e+00 9.998122e-09 7.530000e+00 1.302373e-08 7.530000e+00 2.106233e-08 
7.540000e+00 2.615255e-09 7.540000e+00 4.781728e-09 7.540000e+00 9.175593e-09 7.540000e+00 8.177765e-09 7.540000e+00 1.000701e-08 7.540000e+00 1.303035e-08 7.540000e+00 2.106724e-08 
7.550000e+00 2.634928e-09 7.550000e+00 4.799304e-09 7.550000e+00 9.189840e-09 7.550000e+00 8.188729e-09 7.550000e+00 1.001519e-08 7.550000e+00 1.303641e-08 7.550000e+00 2.107171e-08 
7.560000e+00 2.653505e-09 7.560000e+00 4.815841e-09 7.560000e+00 9.203136e-09 7.560000e+00 8.198878e-09 7.560000e+00 1.002271e-08 7.560000e+00 1.304195e-08 7.560000e+00 2.107577e-08 
7.570000e+00 2.670990e-09 7.570000e+00 4.831353e-09 7.570000e+00 9.215515e-09 7.570000e+00 8.208255e-09 7.570000e+00 1.002962e-08 7.570000e+00 1.304701e-08 7.570000e+00 2.107948e-08 
7.580000e+00 2.687398e-09 7.580000e+00 4.845866e-09 7.580000e+00 9.227013e-09 7.580000e+00 8.216901e-09 7.580000e+00 1.003594e-08 7.580000e+00 1.305163e-08 7.580000e+00 2.108285e-08 
7.590000e+00 2.702751e-09 7.590000e+00 4.859406e-09 7.590000e+00 9.237670e-09 7.590000e+00 8.224862e-09 7.590000e+00 1.004174e-08 7.590000e+00 1.305584e-08 7.590000e+00 2.108592e-08 
7.600000e+00 2.717075e-09 7.600000e+00 4.872010e-09 7.600000e+00 9.247527e-09 7.600000e+00 8.232183e-09 7.600000e+00 1.004704e-08 7.600000e+00 1.305969e-08 7.600000e+00 2.108872e-08 
7.610000e+00 2.730406e-09 7.610000e+00 4.883713e-09 7.610000e+00 9.256631e-09 7.610000e+00 8.238907e-09 7.610000e+00 1.005190e-08 7.610000e+00 1.306320e-08 7.610000e+00 2.109127e-08 
7.620000e+00 2.742781e-09 7.620000e+00 4.894558e-09 7.620000e+00 9.265025e-09 7.620000e+00 8.245079e-09 7.620000e+00 1.005633e-08 7.620000e+00 1.306640e-08 7.620000e+00 2.109361e-08 
7.630000e+00 2.754245e-09 7.630000e+00 4.904589e-09 7.630000e+00 9.272757e-09 7.630000e+00 8.250741e-09 7.630000e+00 1.006040e-08 7.630000e+00 1.306934e-08 7.630000e+00 2.109575e-08 
7.640000e+00 2.764842e-09 7.640000e+00 4.913853e-09 7.640000e+00 9.279871e-09 7.640000e+00 8.255935e-09 7.640000e+00 1.006412e-08 7.640000e+00 1.307202e-08 7.640000e+00 2.109771e-08 
7.650000e+00 2.774623e-09 7.650000e+00 4.922396e-09 7.650000e+00 9.286412e-09 7.650000e+00 8.260699e-09 7.650000e+00 1.006753e-08 7.650000e+00 1.307449e-08 7.650000e+00 2.109952e-08 
7.660000e+00 2.783636e-09 7.660000e+00 4.930267e-09 7.660000e+00 9.292425e-09 7.660000e+00 8.265070e-09 7.660000e+00 1.007065e-08 7.660000e+00 1.307675e-08 7.660000e+00 2.110119e-08 
7.670000e+00 2.791933e-09 7.670000e+00 4.937513e-09 7.670000e+00 9.297951e-09 7.670000e+00 8.269084e-09 7.670000e+00 1.007353e-08 7.670000e+00 1.307884e-08 7.670000e+00 2.110274e-08 
7.680000e+00 2.799567e-09 7.680000e+00 4.944180e-09 7.680000e+00 9.303031e-09 7.680000e+00 8.272773e-09 7.680000e+00 1.007617e-08 7.680000e+00 1.308077e-08 7.680000e+00 2.110418e-08 
7.690000e+00 2.806585e-09 7.690000e+00 4.950315e-09 7.690000e+00 9.307705e-09 7.690000e+00 8.276169e-09 7.690000e+00 1.007862e-08 7.690000e+00 1.308256e-08 7.690000e+00 2.110552e-08 
7.700000e+00 2.813039e-09 7.700000e+00 4.955961e-09 7.700000e+00 9.312008e-09 7.700000e+00 8.279299e-09 7.700000e+00 1.008087e-08 7.700000e+00 1.308422e-08 7.700000e+00 2.110677e-08 
7.710000e+00 2.818975e-09 7.710000e+00 4.961160e-09 7.710000e+00 9.315974e-09 7.710000e+00 8.282189e-09 7.710000e+00 1.008296e-08 7.710000e+00 1.308577e-08 7.710000e+00 2.110795e-08 
7.720000e+00 2.824440e-09 7.720000e+00 4.965952e-09 7.720000e+00 9.319634e-09 7.720000e+00 8.284863e-09 7.720000e+00 1.008491e-08 7.720000e+00 1.308721e-08 7.720000e+00 2.110906e-08 
7.730000e+00 2.829477e-09 7.730000e+00 4.970375e-09 7.730000e+00 9.323019e-09 7.730000e+00 8.287344e-09 7.730000e+00 1.008672e-08 7.730000e+00 1.308857e-08 7.730000e+00 2.111011e-08 
7.740000e+00 2.834127e-09 7.740000e+00 4.974462e-09 7.740000e+00 9.326156e-09 7.740000e+00 8.289650e-09 7.740000e+00 1.008841e-08 7.740000e+00 1.308985e-08 7.740000e+00 2.111111e-08 
7.750000e+00 2.838427e-09 7.750000e+00 4.978248e-09 7.750000e+00 9.329068e-09 7.750000e+00 8.291800e-09 7.750000e+00 1.009000e-08 7.750000e+00 1.309106e-08 7.750000e+00 2.111206e-08 
7.760000e+00 2.842412e-09 7.760000e+00 4.981760e-09 7.760000e+00 9.331778e-09 7.760000e+00 8.293810e-09 7.760000e+00 1.009149e-08 7.760000e+00 1.309221e-08 7.760000e+00 2.111297e-08 
7.770000e+00 2.846116e-09 7.770000e+00 4.985028e-09 7.770000e+00 9.334307e-09 7.770000e+00 8.295694e-09 7.770000e+00 1.009290e-08 7.770000e+00 1.309330e-08 7.770000e+00 2.111384e-08 
7.780000e+00 2.849567e-09 7.780000e+00 4.988074e-09 7.780000e+00 9.336673e-09 7.780000e+00 8.297465e-09 7.780000e+00 1.009424e-08 7.780000e+00 1.309434e-08 7.780000e+00 2.111468e-08 
7.790000e+00 2.852793e-09 7.790000e+00 4.990922e-09 7.790000e+00 9.338892e-09 7.790000e+00 8.299136e-09 7.790000e+00 1.009550e-08 7.790000e+00 1.309533e-08 7.790000e+00 2.111549e-08 
7.800000e+00 2.855818e-09 7.800000e+00 4.993594e-09 7.800000e+00 9.340981e-09 7.800000e+00 8.300717e-09 7.800000e+00 1.009671e-08 7.800000e+00 1.309629e-08 7.800000e+00 2.111627e-08 
7.810000e+00 2.858664e-09 7.810000e+00 4.996106e-09 7.810000e+00 9.342951e-09 7.810000e+00 8.302217e-09 7.810000e+00 1.009787e-08 7.810000e+00 1.309721e-08 7.810000e+00 2.111703e-08 
7.820000e+00 2.861349e-09 7.820000e+00 4.998475e-09 7.820000e+00 9.344816e-09 7.820000e+00 8.303644e-09 7.820000e+00 1.009897e-08 7.820000e+00 1.309810e-08 7.820000e+00 2.111777e-08 
7.830000e+00 2.863893e-09 7.830000e+00 5.000717e-09 7.830000e+00 9.346585e-09 7.830000e+00 8.305004e-09 7.830000e+00 1.010003e-08 7.830000e+00 1.309896e-08 7.830000e+00 2.111849e-08 
7.840000e+00 2.866309e-09 7.840000e+00 5.002843e-09 7.840000e+00 9.348268e-09 7.840000e+00 8.306306e-09 7.840000e+00 1.010106e-08 7.840000e+00 1.309979e-08 7.840000e+00 2.111919e-08 
7.850000e+00 2.868611e-09 7.850000e+00 5.004866e-09 7.850000e+00 9.349874e-09 7.850000e+00 8.307555e-09 7.850000e+00 1.010205e-08 7.850000e+00 1.310060e-08 7.850000e+00 2.111987e-08 
7.860000e+00 2.870812e-09 7.860000e+00 5.006796e-09 7.860000e+00 9.351409e-09 7.860000e+00 8.308756e-09 7.860000e+00 1.010300e-08 7.860000e+00 1.310139e-08 7.860000e+00 2.112054e-08 
7.870000e+00 2.872921e-09 7.870000e+00 5.008641e-09 7.870000e+00 9.352882e-09 7.870000e+00 8.309914e-09 7.870000e+00 1.010393e-08 7.870000e+00 1.310216e-08 7.870000e+00 2.112119e-08 
7.880000e+00 2.874948e-09 7.880000e+00 5.010410e-09 7.880000e+00 9.354297e-09 7.880000e+00 8.311031e-09 7.880000e+00 1.010483e-08 7.880000e+00 1.310291e-08 7.880000e+00 2.112183e-08 
7.890000e+00 2.876900e-09 7.890000e+00 5.012111e-09 7.890000e+00 9.355660e-09 7.890000e+00 8.312113e-09 7.890000e+00 1.010571e-08 7.890000e+00 1.310365e-08 7.890000e+00 2.112246e-08 
7.900000e+00 2.878785e-09 7.900000e+00 5.013747e-09 7.900000e+00 9.356975e-09 7.900000e+00 8.313162e-09 7.900000e+00 1.010656e-08 7.900000e+00 1.310437e-08 7.900000e+00 2.112308e-08 
7.910000e+00 2.880608e-09 7.910000e+00 5.015327e-09 7.910000e+00 9.358246e-09 7.910000e+00 8.314180e-09 7.910000e+00 1.010740e-08 7.910000e+00 1.310507e-08 7.910000e+00 2.112369e-08 
7.920000e+00 2.882375e-09 7.920000e+00 5.016854e-09 7.920000e+00 9.359477e-09 7.920000e+00 8.315171e-09 7.920000e+00 1.010821e-08 7.920000e+00 1.310576e-08 7.920000e+00 2.112428e-08 
7.930000e+00 2.884090e-09 7.930000e+00 5.018333e-09 7.930000e+00 9.360672e-09 7.930000e+00 8.316136e-09 7.930000e+00 1.010901e-08 7.930000e+00 1.310644e-08 7.930000e+00 2.112487e-08 
7.940000e+00 2.885757e-09 7.940000e+00 5.019767e-09 7.940000e+00 9.361833e-09 7.940000e+00 8.317078e-09 7.940000e+00 1.010979e-08 7.940000e+00 1.310711e-08 7.940000e+00 2.112545e-08 
7.950000e+00 2.887379e-09 7.950000e+00 5.021159e-09 7.950000e+00 9.362963e-09 7.950000e+00 8.317998e-09 7.950000e+00 1.011056e-08 7.950000e+00 1.310776e-08 7.950000e+00 2.112601e-08 
7.960000e+00 2.888960e-09 7.960000e+00 5.022514e-09 7.960000e+00 9.364063e-09 7.960000e+00 8.318897e-09 7.960000e+00 1.011131e-08 7.960000e+00 1.310840e-08 7.960000e+00 2.112657e-08 
7.970000e+00 2.890501e-09 7.970000e+00 5.023832e-09 7.970000e+00 9.365136e-09 7.970000e+00 8.319777e-09 7.970000e+00 1.011204e-08 7.970000e+00 1.310904e-08 7.970000e+00 2.112712e-08 
7.980000e+00 2.892006e-09 7.980000e+00 5.025116e-09 7.980000e+00 9.366184e-09 7.980000e+00 8.320640e-09 7.980000e+00 1.011277e-08 7.980000e+00 1.310966e-08 7.980000e+00 2.112766e-08 
7.990000e+00 2.893476e-09 7.990000e+00 5.026369e-09 7.990000e+00 9.367209e-09 7.990000e+00 8.321485e-09 7.990000e+00 1.011348e-08 7.990000e+00 1.311027e-08 7.990000e+00 2.112819e-08 
8.000000e+00 2.894913e-09 8.000000e+00 5.027593e-09 8.000000e+00 9.368211e-09 8.000000e+00 8.322315e-09 8.000000e+00 1.011418e-08 8.000000e+00 1.311087e-08 8.000000e+00 2.112871e-08 
8.010000e+00 2.896318e-09 8.010000e+00 5.028789e-09 8.010000e+00 9.369192e-09 8.010000e+00 8.323130e-09 8.010000e+00 1.011487e-08 8.010000e+00 1.311147e-08 8.010000e+00 2.112923e-08 
8.020000e+00 2.897693e-09 8.020000e+00 5.029958e-09 8.020000e+00 9.370153e-09 8.020000e+00 8.323929e-09 8.020000e+00 1.011555e-08 8.020000e+00 1.311205e-08 8.020000e+00 2.112973e-08 
8.030000e+00 2.899040e-09 8.030000e+00 5.031103e-09 8.030000e+00 9.371096e-09 8.030000e+00 8.324716e-09 8.030000e+00 1.011622e-08 8.030000e+00 1.311263e-08 8.030000e+00 2.113023e-08 
8.040000e+00 2.900358e-09 8.040000e+00 5.032223e-09 8.040000e+00 9.372020e-09 8.040000e+00 8.325489e-09 8.040000e+00 1.011687e-08 8.040000e+00 1.311319e-08 8.040000e+00 2.113072e-08 
8.050000e+00 2.901651e-09 8.050000e+00 5.033322e-09 8.050000e+00 9.372929e-09 8.050000e+00 8.326250e-09 8.050000e+00 1.011752e-08 8.050000e+00 1.311375e-08 8.050000e+00 2.113121e-08 
8.060000e+00 2.902918e-09 8.060000e+00 5.034399e-09 8.060000e+00 9.373820e-09 8.060000e+00 8.326999e-09 8.060000e+00 1.011816e-08 8.060000e+00 1.311430e-08 8.060000e+00 2.113168e-08 
8.070000e+00 2.904160e-09 8.070000e+00 5.035455e-09 8.070000e+00 9.374697e-09 8.070000e+00 8.327735e-09 8.070000e+00 1.011878e-08 8.070000e+00 1.311484e-08 8.070000e+00 2.113215e-08 
8.080000e+00 2.905379e-09 8.080000e+00 5.036491e-09 8.080000e+00 9.375558e-09 8.080000e+00 8.328462e-09 8.080000e+00 1.011940e-08 8.080000e+00 1.311538e-08 8.080000e+00 2.113261e-08 
8.090000e+00 2.906575e-09 8.090000e+00 5.037509e-09 8.090000e+00 9.376406e-09 8.090000e+00 8.329177e-09 8.090000e+00 1.012001e-08 8.090000e+00 1.311590e-08 8.090000e+00 2.113307e-08 
8.100000e+00 2.907749e-09 8.100000e+00 5.038508e-09 8.100000e+00 9.377240e-09 8.100000e+00 8.329882e-09 8.100000e+00 1.012061e-08 8.100000e+00 1.311642e-08 8.100000e+00 2.113351e-08 
8.110000e+00 2.908902e-09 8.110000e+00 5.039490e-09 8.110000e+00 9.378061e-09 8.110000e+00 8.330576e-09 8.110000e+00 1.012121e-08 8.110000e+00 1.311693e-08 8.110000e+00 2.113395e-08 
8.120000e+00 2.910033e-09 8.120000e+00 5.040456e-09 8.120000e+00 9.378869e-09 8.120000e+00 8.331260e-09 8.120000e+00 1.012179e-08 8.120000e+00 1.311743e-08 8.120000e+00 2.113438e-08 
8.130000e+00 2.911146e-09 8.130000e+00 5.041405e-09 8.130000e+00 9.379665e-09 8.130000e+00 8.331935e-09 8.130000e+00 1.012237e-08 8.130000e+00 1.311793e-08 8.130000e+00 2.113481e-08 
8.140000e+00 2.912239e-09 8.140000e+00 5.042339e-09 8.140000e+00 9.380449e-09 8.140000e+00 8.332600e-09 8.140000e+00 1.012293e-08 8.140000e+00 1.311841e-08 8.140000e+00 2.113523e-08 
8.150000e+00 2.913314e-09 8.150000e+00 5.043259e-09 8.150000e+00 9.381222e-09 8.150000e+00 8.333256e-09 8.150000e+00 1.012349e-08 8.150000e+00 1.311889e-08 8.150000e+00 2.113564e-08 
8.160000e+00 2.914370e-09 8.160000e+00 5.044164e-09 8.160000e+00 9.381984e-09 8.160000e+00 8.333902e-09 8.160000e+00 1.012405e-08 8.160000e+00 1.311937e-08 8.160000e+00 2.113604e-08 
8.170000e+00 2.915410e-09 8.170000e+00 5.045054e-09 8.170000e+00 9.382735e-09 8.170000e+00 8.334541e-09 8.170000e+00 1.012459e-08 8.170000e+00 1.311983e-08 8.170000e+00 2.113644e-08 
8.180000e+00 2.916433e-09 8.180000e+00 5.045931e-09 8.180000e+00 9.383476e-09 8.180000e+00 8.335170e-09 8.180000e+00 1.012512e-08 8.180000e+00 1.312029e-08 8.180000e+00 2.113683e-08 
8.190000e+00 2.917439e-09 8.190000e+00 5.046796e-09 8.190000e+00 9.384207e-09 8.190000e+00 8.335791e-09 8.190000e+00 1.012565e-08 8.190000e+00 1.312074e-08 8.190000e+00 2.113722e-08 
8.200000e+00 2.918430e-09 8.200000e+00 5.047648e-09 8.200000e+00 9.384927e-09 8.200000e+00 8.336404e-09 8.200000e+00 1.012617e-08 8.200000e+00 1.312119e-08 8.200000e+00 2.113760e-08 
8.210000e+00 2.919405e-09 8.210000e+00 5.048487e-09 8.210000e+00 9.385638e-09 8.210000e+00 8.337008e-09 8.210000e+00 1.012669e-08 8.210000e+00 1.312162e-08 8.210000e+00 2.113797e-08 
8.220000e+00 2.920366e-09 8.220000e+00 5.049315e-09 8.220000e+00 9.386340e-09 8.220000e+00 8.337604e-09 8.220000e+00 1.012719e-08 8.220000e+00 1.312205e-08 8.220000e+00 2.113834e-08 
8.230000e+00 2.921313e-09 8.230000e+00 5.050132e-09 8.230000e+00 9.387033e-09 8.230000e+00 8.338193e-09 8.230000e+00 1.012769e-08 8.230000e+00 1.312248e-08 8.230000e+00 2.113870e-08 
8.240000e+00 2.922246e-09 8.240000e+00 5.050937e-09 8.240000e+00 9.387716e-09 8.240000e+00 8.338773e-09 8.240000e+00 1.012818e-08 8.240000e+00 1.312289e-08 8.240000e+00 2.113905e-08 
8.250000e+00 2.923165e-09 8.250000e+00 5.051732e-09 8.250000e+00 9.388391e-09 8.250000e+00 8.339347e-09 8.250000e+00 1.012867e-08 8.250000e+00 1.312331e-08 8.250000e+00 2.113940e-08 
8.260000e+00 2.924072e-09 8.260000e+00 5.052516e-09 8.260000e+00 9.389057e-09 8.260000e+00 8.339912e-09 8.260000e+00 1.012915e-08 8.260000e+00 1.312371e-08 8.260000e+00 2.113974e-08 
8.270000e+00 2.924966e-09 8.270000e+00 5.053290e-09 8.270000e+00 9.389715e-09 8.270000e+00 8.340470e-09 8.270000e+00 1.012962e-08 8.270000e+00 1.312411e-08 8.270000e+00 2.114008e-08 
8.280000e+00 2.925848e-09 8.280000e+00 5.054054e-09 8.280000e+00 9.390365e-09 8.280000e+00 8.341021e-09 8.280000e+00 1.013008e-08 8.280000e+00 1.312450e-08 8.280000e+00 2.114041e-08 
8.290000e+00 2.926718e-09 8.290000e+00 5.054809e-09 8.290000e+00 9.391006e-09 8.290000e+00 8.341565e-09 8.290000e+00 1.013054e-08 8.290000e+00 1.312489e-08 8.290000e+00 2.114073e-08 
8.300000e+00 2.927578e-09 8.300000e+00 5.055554e-09 8.300000e+00 9.391640e-09 8.300000e+00 8.342101e-09 8.300000e+00 1.013099e-08 8.300000e+00 1.312527e-08 8.300000e+00 2.114105e-08 
8.310000e+00 2.928425e-09 8.310000e+00 5.056291e-09 8.310000e+00 9.392266e-09 8.310000e+00 8.342631e-09 8.310000e+00 1.013144e-08 8.310000e+00 1.312564e-08 8.310000e+00 2.114137e-08 
8.320000e+00 2.929263e-09 8.320000e+00 5.057018e-09 8.320000e+00 9.392884e-09 8.320000e+00 8.343153e-09 8.320000e+00 1.013188e-08 8.320000e+00 1.312601e-08 8.320000e+00 2.114168e-08 
8.330000e+00 2.930089e-09 8.330000e+00 5.057737e-09 8.330000e+00 9.393496e-09 8.330000e+00 8.343668e-09 8.330000e+00 1.013231e-08 8.330000e+00 1.312637e-08 8.330000e+00 2.114198e-08 
8.340000e+00 2.930906e-09 8.340000e+00 5.058447e-09 8.340000e+00 9.394099e-09 8.340000e+00 8.344178e-09 8.340000e+00 1.013274e-08 8.340000e+00 1.312673e-08 8.340000e+00 2.114228e-08 
8.350000e+00 2.931712e-09 8.350000e+00 5.059149e-09 8.350000e+00 9.394695e-09 8.350000e+00 8.344681e-09 8.350000e+00 1.013316e-08 8.350000e+00 1.312708e-08 8.350000e+00 2.114257e-08 
8.360000e+00 2.932511e-09 8.360000e+00 5.059843e-09 8.360000e+00 9.395284e-09 8.360000e+00 8.345177e-09 8.360000e+00 1.013357e-08 8.360000e+00 1.312743e-08 8.360000e+00 2.114286e-08 
8.370000e+00 2.933298e-09 8.370000e+00 5.060529e-09 8.370000e+00 9.395867e-09 8.370000e+00 8.345666e-09 8.370000e+00 1.013398e-08 8.370000e+00 1.312777e-08 8.370000e+00 2.114315e-08 
8.380000e+00 2.934078e-09 8.380000e+00 5.061207e-09 8.380000e+00 9.396441e-09 8.380000e+00 8.346150e-09 8.380000e+00 1.013438e-08 8.380000e+00 1.312811e-08 8.380000e+00 2.114343e-08 
8.390000e+00 2.934848e-09 8.390000e+00 5.061877e-09 8.390000e+00 9.397010e-09 8.390000e+00 8.346627e-09 8.390000e+00 1.013478e-08 8.390000e+00 1.312844e-08 8.390000e+00 2.114370e-08 
8.400000e+00 2.935610e-09 8.400000e+00 5.062540e-09 8.400000e+00 9.397572e-09 8.400000e+00 8.347099e-09 8.400000e+00 1.013517e-08 8.400000e+00 1.312876e-08 8.400000e+00 2.114397e-08 
8.410000e+00 2.936363e-09 8.410000e+00 5.063196e-09 8.410000e+00 9.398128e-09 8.410000e+00 8.347564e-09 8.410000e+00 1.013555e-08 8.410000e+00 1.312908e-08 8.410000e+00 2.114424e-08 
8.420000e+00 2.937108e-09 8.420000e+00 5.063845e-09 8.420000e+00 9.398678e-09 8.420000e+00 8.348022e-09 8.420000e+00 1.013593e-08 8.420000e+00 1.312940e-08 8.420000e+00 2.114450e-08 
8.430000e+00 2.937845e-09 8.430000e+00 5.064487e-09 8.430000e+00 9.399220e-09 8.430000e+00 8.348476e-09 8.430000e+00 1.013631e-08 8.430000e+00 1.312971e-08 8.430000e+00 2.114476e-08 
8.440000e+00 2.938576e-09 8.440000e+00 5.065122e-09 8.440000e+00 9.399757e-09 8.440000e+00 8.348924e-09 8.440000e+00 1.013668e-08 8.440000e+00 1.313001e-08 8.440000e+00 2.114501e-08 
8.450000e+00 2.939297e-09 8.450000e+00 5.065750e-09 8.450000e+00 9.400288e-09 8.450000e+00 8.349366e-09 8.450000e+00 1.013704e-08 8.450000e+00 1.313032e-08 8.450000e+00 2.114526e-08 
8.460000e+00 2.940012e-09 8.460000e+00 5.066372e-09 8.460000e+00 9.400812e-09 8.460000e+00 8.349802e-09 8.460000e+00 1.013740e-08 8.460000e+00 1.313061e-08 8.460000e+00 2.114551e-08 
8.470000e+00 2.940720e-09 8.470000e+00 5.066988e-09 8.470000e+00 9.401331e-09 8.470000e+00 8.350233e-09 8.470000e+00 1.013776e-08 8.470000e+00 1.313090e-08 8.470000e+00 2.114575e-08 
8.480000e+00 2.941420e-09 8.480000e+00 5.067597e-09 8.480000e+00 9.401844e-09 8.480000e+00 8.350658e-09 8.480000e+00 1.013811e-08 8.480000e+00 1.313119e-08 8.480000e+00 2.114598e-08 
8.490000e+00 2.942114e-09 8.490000e+00 5.068200e-09 8.490000e+00 9.402350e-09 8.490000e+00 8.351078e-09 8.490000e+00 1.013845e-08 8.490000e+00 1.313147e-08 8.490000e+00 2.114622e-08 
8.500000e+00 2.942802e-09 8.500000e+00 5.068796e-09 8.500000e+00 9.402851e-09 8.500000e+00 8.351493e-09 8.500000e+00 1.013879e-08 8.500000e+00 1.313175e-08 8.500000e+00 2.114645e-08 
8.510000e+00 2.943482e-09 8.510000e+00 5.069387e-09 8.510000e+00 9.403347e-09 8.510000e+00 8.351903e-09 8.510000e+00 1.013912e-08 8.510000e+00 1.313203e-08 8.510000e+00 2.114667e-08 
8.520000e+00 2.944156e-09 8.520000e+00 5.069972e-09 8.520000e+00 9.403837e-09 8.520000e+00 8.352308e-09 8.520000e+00 1.013946e-08 8.520000e+00 1.313230e-08 8.520000e+00 2.114689e-08 
8.530000e+00 2.944823e-09 8.530000e+00 5.070551e-09 8.530000e+00 9.404322e-09 8.530000e+00 8.352707e-09 8.530000e+00 1.013978e-08 8.530000e+00 1.313256e-08 8.530000e+00 2.114711e-08 
8.540000e+00 2.945485e-09 8.540000e+00 5.071125e-09 8.540000e+00 9.404802e-09 8.540000e+00 8.353102e-09 8.540000e+00 1.014010e-08 8.540000e+00 1.313283e-08 8.540000e+00 2.114733e-08 
8.550000e+00 2.946140e-09 8.550000e+00 5.071692e-09 8.550000e+00 9.405276e-09 8.550000e+00 8.353491e-09 8.550000e+00 1.014042e-08 8.550000e+00 1.313309e-08 8.550000e+00 2.114754e-08 
8.560000e+00 2.946789e-09 8.560000e+00 5.072255e-09 8.560000e+00 9.405746e-09 8.560000e+00 8.353876e-09 8.560000e+00 1.014073e-08 8.560000e+00 1.313334e-08 8.560000e+00 2.114775e-08 
8.570000e+00 2.947433e-09 8.570000e+00 5.072812e-09 8.570000e+00 9.406210e-09 8.570000e+00 8.354256e-09 8.570000e+00 1.014104e-08 8.570000e+00 1.313359e-08 8.570000e+00 2.114795e-08 
8.580000e+00 2.948071e-09 8.580000e+00 5.073364e-09 8.580000e+00 9.406669e-09 8.580000e+00 8.354632e-09 8.580000e+00 1.014134e-08 8.580000e+00 1.313384e-08 8.580000e+00 2.114815e-08 
8.590000e+00 2.948704e-09 8.590000e+00 5.073910e-09 8.590000e+00 9.407123e-09 8.590000e+00 8.355003e-09 8.590000e+00 1.014164e-08 8.590000e+00 1.313408e-08 8.590000e+00 2.114835e-08 
8.600000e+00 2.949331e-09 8.600000e+00 5.074452e-09 8.600000e+00 9.407572e-09 8.600000e+00 8.355369e-09 8.600000e+00 1.014194e-08 8.600000e+00 1.313432e-08 8.600000e+00 2.114855e-08 
8.610000e+00 2.949953e-09 8.610000e+00 5.074988e-09 8.610000e+00 9.408017e-09 8.610000e+00 8.355731e-09 8.610000e+00 1.014223e-08 8.610000e+00 1.313456e-08 8.610000e+00 2.114874e-08 
8.620000e+00 2.950569e-09 8.620000e+00 5.075519e-09 8.620000e+00 9.408456e-09 8.620000e+00 8.356088e-09 8.620000e+00 1.014252e-08 8.620000e+00 1.313479e-08 8.620000e+00 2.114893e-08 
8.630000e+00 2.951180e-09 8.630000e+00 5.076046e-09 8.630000e+00 9.408892e-09 8.630000e+00 8.356442e-09 8.630000e+00 1.014280e-08 8.630000e+00 1.313502e-08 8.630000e+00 2.114911e-08 
8.640000e+00 2.951786e-09 8.640000e+00 5.076568e-09 8.640000e+00 9.409323e-09 8.640000e+00 8.356790e-09 8.640000e+00 1.014308e-08 8.640000e+00 1.313525e-08 8.640000e+00 2.114930e-08 
8.650000e+00 2.952388e-09 8.650000e+00 5.077085e-09 8.650000e+00 9.409749e-09 8.650000e+00 8.357135e-09 8.650000e+00 1.014336e-08 8.650000e+00 1.313547e-08 8.650000e+00 2.114948e-08 
8.660000e+00 2.952984e-09 8.660000e+00 5.077597e-09 8.660000e+00 9.410170e-09 8.660000e+00 8.357476e-09 8.660000e+00 1.014363e-08 8.660000e+00 1.313569e-08 8.660000e+00 2.114965e-08 
8.670000e+00 2.953575e-09 8.670000e+00 5.078106e-09 8.670000e+00 9.410587e-09 8.670000e+00 8.357813e-09 8.670000e+00 1.014390e-08 8.670000e+00 1.313591e-08 8.670000e+00 2.114983e-08 
8.680000e+00 2.954162e-09 8.680000e+00 5.078608e-09 8.680000e+00 9.411001e-09 8.680000e+00 8.358146e-09 8.680000e+00 1.014417e-08 8.680000e+00 1.313612e-08 8.680000e+00 2.115000e-08 
8.690000e+00 2.954744e-09 8.690000e+00 5.079108e-09 8.690000e+00 9.411410e-09 8.690000e+00 8.358474e-09 8.690000e+00 1.014443e-08 8.690000e+00 1.313633e-08 8.690000e+00 2.115017e-08 
8.700000e+00 2.955322e-09 8.700000e+00 5.079602e-09 8.700000e+00 9.411814e-09 8.700000e+00 8.358799e-09 8.700000e+00 1.014469e-08 8.700000e+00 1.313654e-08 8.700000e+00 2.115034e-08 
8.710000e+00 2.955895e-09 8.710000e+00 5.080091e-09 8.710000e+00 9.412214e-09 8.710000e+00 8.359120e-09 8.710000e+00 1.014494e-08 8.710000e+00 1.313674e-08 8.710000e+00 2.115050e-08 
8.720000e+00 2.956464e-09 8.720000e+00 5.080577e-09 8.720000e+00 9.412610e-09 8.720000e+00 8.359437e-09 8.720000e+00 1.014519e-08 8.720000e+00 1.313694e-08 8.720000e+00 2.115067e-08 
8.730000e+00 2.957028e-09 8.730000e+00 5.081058e-09 8.730000e+00 9.413002e-09 8.730000e+00 8.359751e-09 8.730000e+00 1.014544e-08 8.730000e+00 1.313714e-08 8.730000e+00 2.115082e-08 
8.740000e+00 2.957588e-09 8.740000e+00 5.081537e-09 8.740000e+00 9.413391e-09 8.740000e+00 8.360060e-09 8.740000e+00 1.014569e-08 8.740000e+00 1.313734e-08 8.740000e+00 2.115098e-08 
8.750000e+00 2.958144e-09 8.750000e+00 5.082010e-09 8.750000e+00 9.413775e-09 8.750000e+00 8.360367e-09 8.750000e+00 1.014593e-08 8.750000e+00 1.313753e-08 8.750000e+00 2.115114e-08 
8.760000e+00 2.958696e-09 8.760000e+00 5.082479e-09 8.760000e+00 9.414156e-09 8.760000e+00 8.360670e-09 8.760000e+00 1.014617e-08 8.760000e+00 1.313772e-08 8.760000e+00 2.115129e-08 
8.770000e+00 2.959244e-09 8.770000e+00 5.082945e-09 8.770000e+00 9.414532e-09 8.770000e+00 8.360969e-09 8.770000e+00 1.014641e-08 8.770000e+00 1.313791e-08 8.770000e+00 2.115144e-08 
8.780000e+00 2.959787e-09 8.780000e+00 5.083406e-09 8.780000e+00 9.414905e-09 8.780000e+00 8.361264e-09 8.780000e+00 1.014664e-08 8.780000e+00 1.313809e-08 8.780000e+00 2.115159e-08 
8.790000e+00 2.960327e-09 8.790000e+00 5.083864e-09 8.790000e+00 9.415275e-09 8.790000e+00 8.361557e-09 8.790000e+00 1.014687e-08 8.790000e+00 1.313828e-08 8.790000e+00 2.115174e-08 
8.800000e+00 2.960863e-09 8.800000e+00 5.084318e-09 8.800000e+00 9.415640e-09 8.800000e+00 8.361847e-09 8.800000e+00 1.014709e-08 8.800000e+00 1.313846e-08 8.800000e+00 2.115188e-08 
8.810000e+00 2.961394e-09 8.810000e+00 5.084768e-09 8.810000e+00 9.416002e-09 8.810000e+00 8.362132e-09 8.810000e+00 1.014732e-08 8.810000e+00 1.313863e-08 8.810000e+00 2.115202e-08 
8.820000e+00 2.961923e-09 8.820000e+00 5.085214e-09 8.820000e+00 9.416361e-09 8.820000e+00 8.362415e-09 8.820000e+00 1.014754e-08 8.820000e+00 1.313881e-08 8.820000e+00 2.115216e-08 
8.830000e+00 2.962447e-09 8.830000e+00 5.085657e-09 8.830000e+00 9.416716e-09 8.830000e+00 8.362694e-09 8.830000e+00 1.014776e-08 8.830000e+00 1.313898e-08 8.830000e+00 2.115230e-08 
8.840000e+00 2.962968e-09 8.840000e+00 5.086096e-09 8.840000e+00 9.417068e-09 8.840000e+00 8.362971e-09 8.840000e+00 1.014797e-08 8.840000e+00 1.313915e-08 8.840000e+00 2.115244e-08 
8.850000e+00 2.963486e-09 8.850000e+00 5.086532e-09 8.850000e+00 9.417416e-09 8.850000e+00 8.363244e-09 8.850000e+00 1.014819e-08 8.850000e+00 1.313932e-08 8.850000e+00 2.115257e-08 
8.860000e+00 2.964000e-09 8.860000e+00 5.086963e-09 8.860000e+00 9.417761e-09 8.860000e+00 8.363514e-09 8.860000e+00 1.014840e-08 8.860000e+00 1.313949e-08 8.860000e+00 2.115270e-08 
8.870000e+00 2.964510e-09 8.870000e+00 5.087392e-09 8.870000e+00 9.418103e-09 8.870000e+00 8.363781e-09 8.870000e+00 1.014861e-08 8.870000e+00 1.313965e-08 8.870000e+00 2.115283e-08 
8.880000e+00 2.965016e-09 8.880000e+00 5.087818e-09 8.880000e+00 9.418441e-09 8.880000e+00 8.364045e-09 8.880000e+00 1.014881e-08 8.880000e+00 1.313981e-08 8.880000e+00 2.115296e-08 
8.890000e+00 2.965520e-09 8.890000e+00 5.088240e-09 8.890000e+00 9.418776e-09 8.890000e+00 8.364306e-09 8.890000e+00 1.014901e-08 8.890000e+00 1.313997e-08 8.890000e+00 2.115309e-08 
8.900000e+00 2.966020e-09 8.900000e+00 5.088658e-09 8.900000e+00 9.419108e-09 8.900000e+00 8.364565e-09 8.900000e+00 1.014921e-08 8.900000e+00 1.314013e-08 8.900000e+00 2.115321e-08 
8.910000e+00 2.966517e-09 8.910000e+00 5.089074e-09 8.910000e+00 9.419436e-09 8.910000e+00 8.364820e-09 8.910000e+00 1.014941e-08 8.910000e+00 1.314028e-08 8.910000e+00 2.115334e-08 
8.920000e+00 2.967011e-09 8.920000e+00 5.089486e-09 8.920000e+00 9.419761e-09 8.920000e+00 8.365072e-09 8.920000e+00 1.014961e-08 8.920000e+00 1.314044e-08 8.920000e+00 2.115346e-08 
8.930000e+00 2.967501e-09 8.930000e+00 5.089895e-09 8.930000e+00 9.420084e-09 8.930000e+00 8.365322e-09 8.930000e+00 1.014980e-08 8.930000e+00 1.314059e-08 8.930000e+00 2.115358e-08 
8.940000e+00 2.967988e-09 8.940000e+00 5.090300e-09 8.940000e+00 9.420404e-09 8.940000e+00 8.365570e-09 8.940000e+00 1.014999e-08 8.940000e+00 1.314074e-08 8.940000e+00 2.115369e-08 
8.950000e+00 2.968472e-09 8.950000e+00 5.090703e-09 8.950000e+00 9.420721e-09 8.950000e+00 8.365814e-09 8.950000e+00 1.015018e-08 8.950000e+00 1.314088e-08 8.950000e+00 2.115381e-08 
8.960000e+00 2.968954e-09 8.960000e+00 5.091102e-09 8.960000e+00 9.421034e-09 8.960000e+00 8.366056e-09 8.960000e+00 1.015036e-08 8.960000e+00 1.314103e-08 8.960000e+00 2.115393e-08 
8.970000e+00 2.969431e-09 8.970000e+00 5.091499e-09 8.970000e+00 9.421345e-09 8.970000e+00 8.366295e-09 8.970000e+00 1.015055e-08 8.970000e+00 1.314117e-08 8.970000e+00 2.115404e-08 
8.980000e+00 2.969906e-09 8.980000e+00 5.091893e-09 8.980000e+00 9.421653e-09 8.980000e+00 8.366531e-09 8.980000e+00 1.015073e-08 8.980000e+00 1.314131e-08 8.980000e+00 2.115415e-08 
8.990000e+00 2.970377e-09 8.990000e+00 5.092283e-09 8.990000e+00 9.421958e-09 8.990000e+00 8.366766e-09 8.990000e+00 1.015091e-08 8.990000e+00 1.314145e-08 8.990000e+00 2.115426e-08 
9.000000e+00 2.970847e-09 9.000000e+00 5.092671e-09 9.000000e+00 9.422260e-09 9.000000e+00 8.366997e-09 9.000000e+00 1.015108e-08 9.000000e+00 1.314159e-08 9.000000e+00 2.115437e-08 
9.010000e+00 2.971312e-09 9.010000e+00 5.093055e-09 9.010000e+00 9.422560e-09 9.010000e+00 8.367226e-09 9.010000e+00 1.015126e-08 9.010000e+00 1.314173e-08 9.010000e+00 2.115448e-08 
9.020000e+00 2.971776e-09 9.020000e+00 5.093438e-09 9.020000e+00 9.422856e-09 9.020000e+00 8.367453e-09 9.020000e+00 1.015143e-08 9.020000e+00 1.314186e-08 9.020000e+00 2.115458e-08 
9.030000e+00 2.972236e-09 9.030000e+00 5.093816e-09 9.030000e+00 9.423150e-09 9.030000e+00 8.367676e-09 9.030000e+00 1.015160e-08 9.030000e+00 1.314199e-08 9.030000e+00 2.115469e-08 
9.040000e+00 2.972694e-09 9.040000e+00 5.094193e-09 9.040000e+00 9.423441e-09 9.040000e+00 8.367899e-09 9.040000e+00 1.015177e-08 9.040000e+00 1.314212e-08 9.040000e+00 2.115479e-08 
9.050000e+00 2.973149e-09 9.050000e+00 5.094566e-09 9.050000e+00 9.423730e-09 9.050000e+00 8.368118e-09 9.050000e+00 1.015194e-08 9.050000e+00 1.314225e-08 9.050000e+00 2.115489e-08 
9.060000e+00 2.973600e-09 9.060000e+00 5.094937e-09 9.060000e+00 9.424016e-09 9.060000e+00 8.368334e-09 9.060000e+00 1.015210e-08 9.060000e+00 1.314238e-08 9.060000e+00 2.115499e-08 
9.070000e+00 2.974050e-09 9.070000e+00 5.095305e-09 9.070000e+00 9.424299e-09 9.070000e+00 8.368549e-09 9.070000e+00 1.015227e-08 9.070000e+00 1.314251e-08 9.070000e+00 2.115509e-08 
9.080000e+00 2.974497e-09 9.080000e+00 5.095670e-09 9.080000e+00 9.424580e-09 9.080000e+00 8.368762e-09 9.080000e+00 1.015243e-08 9.080000e+00 1.314263e-08 9.080000e+00 2.115519e-08 
9.090000e+00 2.974941e-09 9.090000e+00 5.096032e-09 9.090000e+00 9.424858e-09 9.090000e+00 8.368972e-09 9.090000e+00 1.015259e-08 9.090000e+00 1.314275e-08 9.090000e+00 2.115528e-08 
9.100000e+00 2.975383e-09 9.100000e+00 5.096392e-09 9.100000e+00 9.425134e-09 9.100000e+00 8.369180e-09 9.100000e+00 1.015274e-08 9.100000e+00 1.314287e-08 9.100000e+00 2.115538e-08 
9.110000e+00 2.975822e-09 9.110000e+00 5.096750e-09 9.110000e+00 9.425407e-09 9.110000e+00 8.369385e-09 9.110000e+00 1.015290e-08 9.110000e+00 1.314299e-08 9.110000e+00 2.115547e-08 
9.120000e+00 2.976258e-09 9.120000e+00 5.097105e-09 9.120000e+00 9.425678e-09 9.120000e+00 8.369589e-09 9.120000e+00 1.015305e-08 9.120000e+00 1.314311e-08 9.120000e+00 2.115556e-08 
9.130000e+00 2.976692e-09 9.130000e+00 5.097457e-09 9.130000e+00 9.425946e-09 9.130000e+00 8.369790e-09 9.130000e+00 1.015320e-08 9.130000e+00 1.314323e-08 9.130000e+00 2.115566e-08 
9.140000e+00 2.977123e-09 9.140000e+00 5.097807e-09 9.140000e+00 9.426213e-09 9.140000e+00 8.369989e-09 9.140000e+00 1.015335e-08 9.140000e+00 1.314334e-08 9.140000e+00 2.115575e-08 
9.150000e+00 2.977552e-09 9.150000e+00 5.098154e-09 9.150000e+00 9.426476e-09 9.150000e+00 8.370187e-09 9.150000e+00 1.015350e-08 9.150000e+00 1.314346e-08 9.150000e+00 2.115583e-08 
9.160000e+00 2.977979e-09 9.160000e+00 5.098499e-09 9.160000e+00 9.426738e-09 9.160000e+00 8.370382e-09 9.160000e+00 1.015365e-08 9.160000e+00 1.314357e-08 9.160000e+00 2.115592e-08 
9.170000e+00 2.978404e-09 9.170000e+00 5.098842e-09 9.170000e+00 9.426997e-09 9.170000e+00 8.370575e-09 9.170000e+00 1.015379e-08 9.170000e+00 1.314368e-08 9.170000e+00 2.115601e-08 
9.180000e+00 2.978826e-09 9.180000e+00 5.099181e-09 9.180000e+00 9.427253e-09 9.180000e+00 8.370766e-09 9.180000e+00 1.015393e-08 9.180000e+00 1.314379e-08 9.180000e+00 2.115609e-08 
9.190000e+00 2.979244e-09 9.190000e+00 5.099519e-09 9.190000e+00 9.427508e-09 9.190000e+00 8.370956e-09 9.190000e+00 1.015407e-08 9.190000e+00 1.314390e-08 9.190000e+00 2.115618e-08 
9.200000e+00 2.979661e-09 9.200000e+00 5.099854e-09 9.200000e+00 9.427760e-09 9.200000e+00 8.371143e-09 9.200000e+00 1.015421e-08 9.200000e+00 1.314400e-08 9.200000e+00 2.115626e-08 
9.210000e+00 2.980076e-09 9.210000e+00 5.100187e-09 9.210000e+00 9.428010e-09 9.210000e+00 8.371328e-09 9.210000e+00 1.015435e-08 9.210000e+00 1.314411e-08 9.210000e+00 2.115634e-08 
9.220000e+00 2.980488e-09 9.220000e+00 5.100518e-09 9.220000e+00 9.428258e-09 9.220000e+00 8.371511e-09 9.220000e+00 1.015449e-08 9.220000e+00 1.314421e-08 9.220000e+00 2.115643e-08 
9.230000e+00 2.980899e-09 9.230000e+00 5.100845e-09 9.230000e+00 9.428504e-09 9.230000e+00 8.371693e-09 9.230000e+00 1.015462e-08 9.230000e+00 1.314432e-08 9.230000e+00 2.115651e-08 
9.240000e+00 2.981306e-09 9.240000e+00 5.101172e-09 9.240000e+00 9.428747e-09 9.240000e+00 8.371872e-09 9.240000e+00 1.015476e-08 9.240000e+00 1.314442e-08 9.240000e+00 2.115658e-08 
9.250000e+00 2.981712e-09 9.250000e+00 5.101495e-09 9.250000e+00 9.428987e-09 9.250000e+00 8.372049e-09 9.250000e+00 1.015489e-08 9.250000e+00 1.314452e-08 9.250000e+00 2.115666e-08 
9.260000e+00 2.982115e-09 9.260000e+00 5.101816e-09 9.260000e+00 9.429227e-09 9.260000e+00 8.372225e-09 9.260000e+00 1.015502e-08 9.260000e+00 1.314462e-08 9.260000e+00 2.115674e-08 
9.270000e+00 2.982516e-09 9.270000e+00 5.102135e-09 9.270000e+00 9.429463e-09 9.270000e+00 8.372399e-09 9.270000e+00 1.015515e-08 9.270000e+00 1.314471e-08 9.270000e+00 2.115682e-08 
9.280000e+00 2.982916e-09 9.280000e+00 5.102452e-09 9.280000e+00 9.429698e-09 9.280000e+00 8.372571e-09 9.280000e+00 1.015527e-08 9.280000e+00 1.314481e-08 9.280000e+00 2.115689e-08 
9.290000e+00 2.983312e-09 9.290000e+00 5.102767e-09 9.290000e+00 9.429931e-09 9.290000e+00 8.372741e-09 9.290000e+00 1.015540e-08 9.290000e+00 1.314491e-08 9.290000e+00 2.115697e-08 
9.300000e+00 2.983707e-09 9.300000e+00 5.103079e-09 9.300000e+00 9.430162e-09 9.300000e+00 8.372910e-09 9.300000e+00 1.015552e-08 9.300000e+00 1.314500e-08 9.300000e+00 2.115704e-08 
9.310000e+00 2.984099e-09 9.310000e+00 5.103389e-09 9.310000e+00 9.430391e-09 9.310000e+00 8.373076e-09 9.310000e+00 1.015565e-08 9.310000e+00 1.314509e-08 9.310000e+00 2.115711e-08 
9.320000e+00 2.984489e-09 9.320000e+00 5.103697e-09 9.320000e+00 9.430617e-09 9.320000e+00 8.373241e-09 9.320000e+00 1.015577e-08 9.320000e+00 1.314519e-08 9.320000e+00 2.115718e-08 
9.330000e+00 2.984878e-09 9.330000e+00 5.104004e-09 9.330000e+00 9.430842e-09 9.330000e+00 8.373405e-09 9.330000e+00 1.015589e-08 9.330000e+00 1.314528e-08 9.330000e+00 2.115725e-08 
9.340000e+00 2.985264e-09 9.340000e+00 5.104307e-09 9.340000e+00 9.431064e-09 9.340000e+00 8.373566e-09 9.340000e+00 1.015601e-08 9.340000e+00 1.314537e-08 9.340000e+00 2.115732e-08 
9.350000e+00 2.985648e-09 9.350000e+00 5.104609e-09 9.350000e+00 9.431285e-09 9.350000e+00 8.373725e-09 9.350000e+00 1.015612e-08 9.350000e+00 1.314546e-08 9.350000e+00 2.115739e-08 
9.360000e+00 2.986030e-09 9.360000e+00 5.104909e-09 9.360000e+00 9.431504e-09 9.360000e+00 8.373884e-09 9.360000e+00 1.015624e-08 9.360000e+00 1.314554e-08 9.360000e+00 2.115746e-08 
9.370000e+00 2.986410e-09 9.370000e+00 5.105207e-09 9.370000e+00 9.431721e-09 9.370000e+00 8.374040e-09 9.370000e+00 1.015635e-08 9.370000e+00 1.314563e-08 9.370000e+00 2.115753e-08 
9.380000e+00 2.986789e-09 9.380000e+00 5.105502e-09 9.380000e+00 9.431935e-09 9.380000e+00 8.374196e-09 9.380000e+00 1.015647e-08 9.380000e+00 1.314571e-08 9.380000e+00 2.115759e-08 
9.390000e+00 2.987164e-09 9.390000e+00 5.105796e-09 9.390000e+00 9.432148e-09 9.390000e+00 8.374349e-09 9.390000e+00 1.015658e-08 9.390000e+00 1.314580e-08 9.390000e+00 2.115766e-08 
9.400000e+00 2.987538e-09 9.400000e+00 5.106087e-09 9.400000e+00 9.432359e-09 9.400000e+00 8.374500e-09 9.400000e+00 1.015669e-08 9.400000e+00 1.314588e-08 9.400000e+00 2.115772e-08 
9.410000e+00 2.987910e-09 9.410000e+00 5.106377e-09 9.410000e+00 9.432569e-09 9.410000e+00 8.374651e-09 9.410000e+00 1.015680e-08 9.410000e+00 1.314596e-08 9.410000e+00 2.115779e-08 
9.420000e+00 2.988280e-09 9.420000e+00 5.106664e-09 9.420000e+00 9.432776e-09 9.420000e+00 8.374800e-09 9.420000e+00 1.015690e-08 9.420000e+00 1.314605e-08 9.420000e+00 2.115785e-08 
9.430000e+00 2.988648e-09 9.430000e+00 5.106949e-09 9.430000e+00 9.432982e-09 9.430000e+00 8.374946e-09 9.430000e+00 1.015701e-08 9.430000e+00 1.314613e-08 9.430000e+00 2.115791e-08 
9.440000e+00 2.989014e-09 9.440000e+00 5.107232e-09 9.440000e+00 9.433185e-09 9.440000e+00 8.375092e-09 9.440000e+00 1.015712e-08 9.440000e+00 1.314621e-08 9.440000e+00 2.115797e-08 
9.450000e+00 2.989378e-09 9.450000e+00 5.107514e-09 9.450000e+00 9.433387e-09 9.450000e+00 8.375236e-09 9.450000e+00 1.015722e-08 9.450000e+00 1.314628e-08 9.450000e+00 2.115803e-08 
9.460000e+00 2.989740e-09 9.460000e+00 5.107793e-09 9.460000e+00 9.433587e-09 9.460000e+00 8.375379e-09 9.460000e+00 1.015732e-08 9.460000e+00 1.314636e-08 9.460000e+00 2.115809e-08 
9.470000e+00 2.990101e-09 9.470000e+00 5.108071e-09 9.470000e+00 9.433785e-09 9.470000e+00 8.375519e-09 9.470000e+00 1.015743e-08 9.470000e+00 1.314644e-08 9.470000e+00 2.115815e-08 
9.480000e+00 2.990459e-09 9.480000e+00 5.108346e-09 9.480000e+00 9.433981e-09 9.480000e+00 8.375659e-09 9.480000e+00 1.015753e-08 9.480000e+00 1.314651e-08 9.480000e+00 2.115821e-08 
9.490000e+00 2.990815e-09 9.490000e+00 5.108620e-09 9.490000e+00 9.434176e-09 9.490000e+00 8.375797e-09 9.490000e+00 1.015763e-08 9.490000e+00 1.314659e-08 9.490000e+00 2.115827e-08 
9.500000e+00 2.991170e-09 9.500000e+00 5.108892e-09 9.500000e+00 9.434369e-09 9.500000e+00 8.375934e-09 9.500000e+00 1.015773e-08 9.500000e+00 1.314666e-08 9.500000e+00 2.115833e-08 
9.510000e+00 2.991522e-09 9.510000e+00 5.109161e-09 9.510000e+00 9.434561e-09 9.510000e+00 8.376069e-09 9.510000e+00 1.015782e-08 9.510000e+00 1.314674e-08 9.510000e+00 2.115838e-08 
9.520000e+00 2.991873e-09 9.520000e+00 5.109430e-09 9.520000e+00 9.434751e-09 9.520000e+00 8.376203e-09 9.520000e+00 1.015792e-08 9.520000e+00 1.314681e-08 9.520000e+00 2.115844e-08 
9.530000e+00 2.992222e-09 9.530000e+00 5.109696e-09 9.530000e+00 9.434938e-09 9.530000e+00 8.376335e-09 9.530000e+00 1.015801e-08 9.530000e+00 1.314688e-08 9.530000e+00 2.115849e-08 
9.540000e+00 2.992569e-09 9.540000e+00 5.109960e-09 9.540000e+00 9.435124e-09 9.540000e+00 8.376466e-09 9.540000e+00 1.015811e-08 9.540000e+00 1.314695e-08 9.540000e+00 2.115855e-08 
9.550000e+00 2.992913e-09 9.550000e+00 5.110222e-09 9.550000e+00 9.435309e-09 9.550000e+00 8.376595e-09 9.550000e+00 1.015820e-08 9.550000e+00 1.314702e-08 9.550000e+00 2.115860e-08 
9.560000e+00 2.993257e-09 9.560000e+00 5.110482e-09 9.560000e+00 9.435492e-09 9.560000e+00 8.376724e-09 9.560000e+00 1.015829e-08 9.560000e+00 1.314709e-08 9.560000e+00 2.115865e-08 
9.570000e+00 2.993599e-09 9.570000e+00 5.110741e-09 9.570000e+00 9.435673e-09 9.570000e+00 8.376851e-09 9.570000e+00 1.015838e-08 9.570000e+00 1.314715e-08 9.570000e+00 2.115871e-08 
9.580000e+00 2.993938e-09 9.580000e+00 5.110998e-09 9.580000e+00 9.435853e-09 9.580000e+00 8.376975e-09 9.580000e+00 1.015847e-08 9.580000e+00 1.314722e-08 9.580000e+00 2.115876e-08 
9.590000e+00 2.994276e-09 9.590000e+00 5.111253e-09 9.590000e+00 9.436031e-09 9.590000e+00 8.377100e-09 9.590000e+00 1.015856e-08 9.590000e+00 1.314729e-08 9.590000e+00 2.115881e-08 
9.600000e+00 2.994612e-09 9.600000e+00 5.111506e-09 9.600000e+00 9.436207e-09 9.600000e+00 8.377222e-09 9.600000e+00 1.015865e-08 9.600000e+00 1.314735e-08 9.600000e+00 2.115886e-08 
9.610000e+00 2.994947e-09 9.610000e+00 5.111757e-09 9.610000e+00 9.436382e-09 9.610000e+00 8.377345e-09 9.610000e+00 1.015874e-08 9.610000e+00 1.314742e-08 9.610000e+00 2.115891e-08 
9.620000e+00 2.995278e-09 9.620000e+00 5.112006e-09 9.620000e+00 9.436555e-09 9.620000e+00 8.377464e-09 9.620000e+00 1.015882e-08 9.620000e+00 1.314748e-08 9.620000e+00 2.115896e-08 
9.630000e+00 2.995609e-09 9.630000e+00 5.112254e-09 9.630000e+00 9.436727e-09 9.630000e+00 8.377584e-09 9.630000e+00 1.015891e-08 9.630000e+00 1.314754e-08 9.630000e+00 2.115901e-08 
9.640000e+00 2.995938e-09 9.640000e+00 5.112500e-09 9.640000e+00 9.436897e-09 9.640000e+00 8.377701e-09 9.640000e+00 1.015899e-08 9.640000e+00 1.314761e-08 9.640000e+00 2.115906e-08 
9.650000e+00 2.996264e-09 9.650000e+00 5.112744e-09 9.650000e+00 9.437065e-09 9.650000e+00 8.377818e-09 9.650000e+00 1.015907e-08 9.650000e+00 1.314767e-08 9.650000e+00 2.115911e-08 
9.660000e+00 2.996590e-09 9.660000e+00 5.112987e-09 9.660000e+00 9.437232e-09 9.660000e+00 8.377933e-09 9.660000e+00 1.015916e-08 9.660000e+00 1.314773e-08 9.660000e+00 2.115915e-08 
9.670000e+00 2.996913e-09 9.670000e+00 5.113227e-09 9.670000e+00 9.437397e-09 9.670000e+00 8.378047e-09 9.670000e+00 1.015924e-08 9.670000e+00 1.314779e-08 9.670000e+00 2.115920e-08 
9.680000e+00 2.997234e-09 9.680000e+00 5.113466e-09 9.680000e+00 9.437561e-09 9.680000e+00 8.378159e-09 9.680000e+00 1.015932e-08 9.680000e+00 1.314785e-08 9.680000e+00 2.115925e-08 
9.690000e+00 2.997554e-09 9.690000e+00 5.113703e-09 9.690000e+00 9.437723e-09 9.690000e+00 8.378271e-09 9.690000e+00 1.015940e-08 9.690000e+00 1.314791e-08 9.690000e+00 2.115929e-08 
9.700000e+00 2.997872e-09 9.700000e+00 5.113938e-09 9.700000e+00 9.437884e-09 9.700000e+00 8.378381e-09 9.700000e+00 1.015947e-08 9.700000e+00 1.314797e-08 9.700000e+00 2.115934e-08 
9.710000e+00 2.998189e-09 9.710000e+00 5.114172e-09 9.710000e+00 9.438043e-09 9.710000e+00 8.378490e-09 9.710000e+00 1.015955e-08 9.710000e+00 1.314802e-08 9.710000e+00 2.115938e-08 
9.720000e+00 2.998504e-09 9.720000e+00 5.114404e-09 9.720000e+00 9.438200e-09 9.720000e+00 8.378598e-09 9.720000e+00 1.015963e-08 9.720000e+00 1.314808e-08 9.720000e+00 2.115942e-08 
9.730000e+00 2.998816e-09 9.730000e+00 5.114634e-09 9.730000e+00 9.438357e-09 9.730000e+00 8.378706e-09 9.730000e+00 1.015970e-08 9.730000e+00 1.314814e-08 9.730000e+00 2.115947e-08 
9.740000e+00 2.999127e-09 9.740000e+00 5.114863e-09 9.740000e+00 9.438512e-09 9.740000e+00 8.378811e-09 9.740000e+00 1.015978e-08 9.740000e+00 1.314819e-08 9.740000e+00 2.115951e-08 
9.750000e+00 2.999436e-09 9.750000e+00 5.115090e-09 9.750000e+00 9.438665e-09 9.750000e+00 8.378916e-09 9.750000e+00 1.015985e-08 9.750000e+00 1.314825e-08 9.750000e+00 2.115955e-08 
9.760000e+00 2.999744e-09 9.760000e+00 5.115315e-09 9.760000e+00 9.438817e-09 9.760000e+00 8.379019e-09 9.760000e+00 1.015992e-08 9.760000e+00 1.314830e-08 9.760000e+00 2.115960e-08 
9.770000e+00 3.000050e-09 9.770000e+00 5.115538e-09 9.770000e+00 9.438968e-09 9.770000e+00 8.379121e-09 9.770000e+00 1.015999e-08 9.770000e+00 1.314836e-08 9.770000e+00 2.115964e-08 
9.780000e+00 3.000354e-09 9.780000e+00 5.115760e-09 9.780000e+00 9.439116e-09 9.780000e+00 8.379223e-09 9.780000e+00 1.016007e-08 9.780000e+00 1.314841e-08 9.780000e+00 2.115968e-08 
9.790000e+00 3.000657e-09 9.790000e+00 5.115980e-09 9.790000e+00 9.439264e-09 9.790000e+00 8.379323e-09 9.790000e+00 1.016014e-08 9.790000e+00 1.314846e-08 9.790000e+00 2.115972e-08 
9.800000e+00 3.000958e-09 9.800000e+00 5.116198e-09 9.800000e+00 9.439411e-09 9.800000e+00 8.379422e-09 9.800000e+00 1.016021e-08 9.800000e+00 1.314851e-08 9.800000e+00 2.115976e-08 
9.810000e+00 3.001257e-09 9.810000e+00 5.116415e-09 9.810000e+00 9.439556e-09 9.810000e+00 8.379520e-09 9.810000e+00 1.016028e-08 9.810000e+00 1.314856e-08 9.810000e+00 2.115980e-08 
9.820000e+00 3.001554e-09 9.820000e+00 5.116630e-09 9.820000e+00 9.439699e-09 9.820000e+00 8.379617e-09 9.820000e+00 1.016034e-08 9.820000e+00 1.314861e-08 9.820000e+00 2.115984e-08 
9.830000e+00 3.001849e-09 9.830000e+00 5.116844e-09 9.830000e+00 9.439840e-09 9.830000e+00 8.379713e-09 9.830000e+00 1.016041e-08 9.830000e+00 1.314866e-08 9.830000e+00 2.115988e-08 
9.840000e+00 3.002144e-09 9.840000e+00 5.117056e-09 9.840000e+00 9.439982e-09 9.840000e+00 8.379808e-09 9.840000e+00 1.016048e-08 9.840000e+00 1.314871e-08 9.840000e+00 2.115992e-08 
9.850000e+00 3.002436e-09 9.850000e+00 5.117267e-09 9.850000e+00 9.440121e-09 9.850000e+00 8.379901e-09 9.850000e+00 1.016054e-08 9.850000e+00 1.314876e-08 9.850000e+00 2.115995e-08 
9.860000e+00 3.002727e-09 9.860000e+00 5.117475e-09 9.860000e+00 9.440259e-09 9.860000e+00 8.379994e-09 9.860000e+00 1.016061e-08 9.860000e+00 1.314881e-08 9.860000e+00 2.115999e-08 
9.870000e+00 3.003016e-09 9.870000e+00 5.117682e-09 9.870000e+00 9.440396e-09 9.870000e+00 8.380086e-09 9.870000e+00 1.016067e-08 9.870000e+00 1.314886e-08 9.870000e+00 2.116003e-08 
9.880000e+00 3.003303e-09 9.880000e+00 5.117887e-09 9.880000e+00 9.440531e-09 9.880000e+00 8.380177e-09 9.880000e+00 1.016074e-08 9.880000e+00 1.314891e-08 9.880000e+00 2.116006e-08 
9.890000e+00 3.003588e-09 9.890000e+00 5.118092e-09 9.890000e+00 9.440665e-09 9.890000e+00 8.380266e-09 9.890000e+00 1.016080e-08 9.890000e+00 1.314895e-08 9.890000e+00 2.116010e-08 
9.900000e+00 3.003873e-09 9.900000e+00 5.118294e-09 9.900000e+00 9.440798e-09 9.900000e+00 8.380355e-09 9.900000e+00 1.016086e-08 9.900000e+00 1.314900e-08 9.900000e+00 2.116014e-08 
9.910000e+00 3.004155e-09 9.910000e+00 5.118495e-09 9.910000e+00 9.440930e-09 9.910000e+00 8.380443e-09 9.910000e+00 1.016092e-08 9.910000e+00 1.314904e-08 9.910000e+00 2.116017e-08 
9.920000e+00 3.004436e-09 9.920000e+00 5.118694e-09 9.920000e+00 9.441060e-09 9.920000e+00 8.380530e-09 9.920000e+00 1.016098e-08 9.920000e+00 1.314909e-08 9.920000e+00 2.116021e-08 
9.930000e+00 3.004714e-09 9.930000e+00 5.118892e-09 9.930000e+00 9.441188e-09 9.930000e+00 8.380615e-09 9.930000e+00 1.016104e-08 9.930000e+00 1.314913e-08 9.930000e+00 2.116024e-08 
9.940000e+00 3.004992e-09 9.940000e+00 5.119088e-09 9.940000e+00 9.441317e-09 9.940000e+00 8.380700e-09 9.940000e+00 1.016110e-08 9.940000e+00 1.314918e-08 9.940000e+00 2.116028e-08 
9.950000e+00 3.005267e-09 9.950000e+00 5.119283e-09 9.950000e+00 9.441443e-09 9.950000e+00 8.380784e-09 9.950000e+00 1.016116e-08 9.950000e+00 1.314922e-08 9.950000e+00 2.116031e-08 
9.960000e+00 3.005542e-09 9.960000e+00 5.119476e-09 9.960000e+00 9.441568e-09 9.960000e+00 8.380867e-09 9.960000e+00 1.016122e-08 9.960000e+00 1.314926e-08 9.960000e+00 2.116035e-08 
9.970000e+00 3.005814e-09 9.970000e+00 5.119667e-09 9.970000e+00 9.441692e-09 9.970000e+00 8.380949e-09 9.970000e+00 1.016127e-08 9.970000e+00 1.314931e-08 9.970000e+00 2.116038e-08 
9.980000e+00 3.006085e-09 9.980000e+00 5.119857e-09 9.980000e+00 9.441815e-09 9.980000e+00 8.381030e-09 9.980000e+00 1.016133e-08 9.980000e+00 1.314935e-08 9.980000e+00 2.116041e-08 
9.990000e+00 3.006354e-09 9.990000e+00 5.120045e-09 9.990000e+00 9.441936e-09 9.990000e+00 8.381110e-09 9.990000e+00 1.016139e-08 9.990000e+00 1.314939e-08 9.990000e+00 2.116044e-08 
1.000000e+01 3.006622e-09 1.000000e+01 5.120232e-09 1.000000e+01 9.442056e-09 1.000000e+01 8.381190e-09 1.000000e+01 1.016144e-08 1.000000e+01 1.314943e-08 1.000000e+01 2.116048e-08 
1.001000e+01 3.006887e-09 1.001000e+01 5.120418e-09 1.001000e+01 9.442176e-09 1.001000e+01 8.381268e-09 1.001000e+01 1.016150e-08 1.001000e+01 1.314947e-08 1.001000e+01 2.116051e-08 
1.002000e+01 3.007153e-09 1.002000e+01 5.120602e-09 1.002000e+01 9.442294e-09 1.002000e+01 8.381346e-09 1.002000e+01 1.016155e-08 1.002000e+01 1.314951e-08 1.002000e+01 2.116054e-08 
1.003000e+01 3.007415e-09 1.003000e+01 5.120784e-09 1.003000e+01 9.442410e-09 1.003000e+01 8.381422e-09 1.003000e+01 1.016160e-08 1.003000e+01 1.314955e-08 1.003000e+01 2.116057e-08 
1.004000e+01 3.007676e-09 1.004000e+01 5.120965e-09 1.004000e+01 9.442526e-09 1.004000e+01 8.381498e-09 1.004000e+01 1.016166e-08 1.004000e+01 1.314959e-08 1.004000e+01 2.116060e-08 
1.005000e+01 3.007935e-09 1.005000e+01 5.121145e-09 1.005000e+01 9.442640e-09 1.005000e+01 8.381573e-09 1.005000e+01 1.016171e-08 1.005000e+01 1.314963e-08 1.005000e+01 2.116063e-08 
1.006000e+01 3.008193e-09 1.006000e+01 5.121323e-09 1.006000e+01 9.442753e-09 1.006000e+01 8.381647e-09 1.006000e+01 1.016176e-08 1.006000e+01 1.314967e-08 1.006000e+01 2.116066e-08 
1.007000e+01 3.008449e-09 1.007000e+01 5.121499e-09 1.007000e+01 9.442866e-09 1.007000e+01 8.381721e-09 1.007000e+01 1.016181e-08 1.007000e+01 1.314971e-08 1.007000e+01 2.116069e-08 
1.008000e+01 3.008704e-09 1.008000e+01 5.121674e-09 1.008000e+01 9.442977e-09 1.008000e+01 8.381793e-09 1.008000e+01 1.016186e-08 1.008000e+01 1.314975e-08 1.008000e+01 2.116073e-08 
1.009000e+01 3.008957e-09 1.009000e+01 5.121848e-09 1.009000e+01 9.443087e-09 1.009000e+01 8.381865e-09 1.009000e+01 1.016191e-08 1.009000e+01 1.314978e-08 1.009000e+01 2.116075e-08 
1.010000e+01 3.009208e-09 1.010000e+01 5.122020e-09 1.010000e+01 9.443195e-09 1.010000e+01 8.381936e-09 1.010000e+01 1.016196e-08 1.010000e+01 1.314982e-08 1.010000e+01 2.116078e-08 
1.011000e+01 3.009458e-09 1.011000e+01 5.122191e-09 1.011000e+01 9.443303e-09 1.011000e+01 8.382006e-09 1.011000e+01 1.016201e-08 1.011000e+01 1.314986e-08 1.011000e+01 2.116081e-08 
1.012000e+01 3.009706e-09 1.012000e+01 5.122360e-09 1.012000e+01 9.443409e-09 1.012000e+01 8.382076e-09 1.012000e+01 1.016206e-08 1.012000e+01 1.314989e-08 1.012000e+01 2.116084e-08 
1.013000e+01 3.009953e-09 1.013000e+01 5.122528e-09 1.013000e+01 9.443515e-09 1.013000e+01 8.382145e-09 1.013000e+01 1.016211e-08 1.013000e+01 1.314993e-08 1.013000e+01 2.116087e-08 
1.014000e+01 3.010198e-09 1.014000e+01 5.122694e-09 1.014000e+01 9.443618e-09 1.014000e+01 8.382212e-09 1.014000e+01 1.016215e-08 1.014000e+01 1.314996e-08 1.014000e+01 2.116090e-08 
1.015000e+01 3.010442e-09 1.015000e+01 5.122860e-09 1.015000e+01 9.443721e-09 1.015000e+01 8.382280e-09 1.015000e+01 1.016220e-08 1.015000e+01 1.315000e-08 1.015000e+01 2.116093e-08 
1.016000e+01 3.010684e-09 1.016000e+01 5.123023e-09 1.016000e+01 9.443823e-09 1.016000e+01 8.382346e-09 1.016000e+01 1.016225e-08 1.016000e+01 1.315003e-08 1.016000e+01 2.116095e-08 
1.017000e+01 3.010925e-09 1.017000e+01 5.123185e-09 1.017000e+01 9.443925e-09 1.017000e+01 8.382411e-09 1.017000e+01 1.016229e-08 1.017000e+01 1.315007e-08 1.017000e+01 2.116098e-08 
1.018000e+01 3.011164e-09 1.018000e+01 5.123346e-09 1.018000e+01 9.444025e-09 1.018000e+01 8.382477e-09 1.018000e+01 1.016234e-08 1.018000e+01 1.315010e-08 1.018000e+01 2.116101e-08 
1.019000e+01 3.011401e-09 1.019000e+01 5.123506e-09 1.019000e+01 9.444123e-09 1.019000e+01 8.382540e-09 1.019000e+01 1.016238e-08 1.019000e+01 1.315013e-08 1.019000e+01 2.116104e-08 
1.020000e+01 3.011637e-09 1.020000e+01 5.123664e-09 1.020000e+01 9.444222e-09 1.020000e+01 8.382604e-09 1.020000e+01 1.016242e-08 1.020000e+01 1.315017e-08 1.020000e+01 2.116106e-08 
1.021000e+01 3.011871e-09 1.021000e+01 5.123821e-09 1.021000e+01 9.444319e-09 1.021000e+01 8.382667e-09 1.021000e+01 1.016247e-08 1.021000e+01 1.315020e-08 1.021000e+01 2.116109e-08 
1.022000e+01 3.012103e-09 1.022000e+01 5.123976e-09 1.022000e+01 9.444415e-09 1.022000e+01 8.382729e-09 1.022000e+01 1.016251e-08 1.022000e+01 1.315023e-08 1.022000e+01 2.116111e-08 
1.023000e+01 3.012335e-09 1.023000e+01 5.124130e-09 1.023000e+01 9.444510e-09 1.023000e+01 8.382791e-09 1.023000e+01 1.016255e-08 1.023000e+01 1.315027e-08 1.023000e+01 2.116114e-08 
1.024000e+01 3.012564e-09 1.024000e+01 5.124283e-09 1.024000e+01 9.444604e-09 1.024000e+01 8.382851e-09 1.024000e+01 1.016260e-08 1.024000e+01 1.315030e-08 1.024000e+01 2.116117e-08 
1.025000e+01 3.012793e-09 1.025000e+01 5.124435e-09 1.025000e+01 9.444697e-09 1.025000e+01 8.382911e-09 1.025000e+01 1.016264e-08 1.025000e+01 1.315033e-08 1.025000e+01 2.116119e-08 
1.026000e+01 3.013019e-09 1.026000e+01 5.124585e-09 1.026000e+01 9.444789e-09 1.026000e+01 8.382970e-09 1.026000e+01 1.016268e-08 1.026000e+01 1.315036e-08 1.026000e+01 2.116122e-08 
1.027000e+01 3.013244e-09 1.027000e+01 5.124734e-09 1.027000e+01 9.444879e-09 1.027000e+01 8.383029e-09 1.027000e+01 1.016272e-08 1.027000e+01 1.315039e-08 1.027000e+01 2.116124e-08 
1.028000e+01 3.013468e-09 1.028000e+01 5.124881e-09 1.028000e+01 9.444969e-09 1.028000e+01 8.383087e-09 1.028000e+01 1.016276e-08 1.028000e+01 1.315042e-08 1.028000e+01 2.116127e-08 
1.029000e+01 3.013690e-09 1.029000e+01 5.125028e-09 1.029000e+01 9.445059e-09 1.029000e+01 8.383145e-09 1.029000e+01 1.016280e-08 1.029000e+01 1.315045e-08 1.029000e+01 2.116129e-08 
1.030000e+01 3.013910e-09 1.030000e+01 5.125173e-09 1.030000e+01 9.445147e-09 1.030000e+01 8.383201e-09 1.030000e+01 1.016284e-08 1.030000e+01 1.315048e-08 1.030000e+01 2.116132e-08 
1.031000e+01 3.014129e-09 1.031000e+01 5.125316e-09 1.031000e+01 9.445234e-09 1.031000e+01 8.383257e-09 1.031000e+01 1.016288e-08 1.031000e+01 1.315051e-08 1.031000e+01 2.116134e-08 
1.032000e+01 3.014346e-09 1.032000e+01 5.125458e-09 1.032000e+01 9.445321e-09 1.032000e+01 8.383312e-09 1.032000e+01 1.016292e-08 1.032000e+01 1.315054e-08 1.032000e+01 2.116136e-08 
1.033000e+01 3.014563e-09 1.033000e+01 5.125600e-09 1.033000e+01 9.445407e-09 1.033000e+01 8.383368e-09 1.033000e+01 1.016296e-08 1.033000e+01 1.315057e-08 1.033000e+01 2.116139e-08 
1.034000e+01 3.014778e-09 1.034000e+01 5.125739e-09 1.034000e+01 9.445491e-09 1.034000e+01 8.383422e-09 1.034000e+01 1.016299e-08 1.034000e+01 1.315060e-08 1.034000e+01 2.116141e-08 
1.035000e+01 3.014991e-09 1.035000e+01 5.125878e-09 1.035000e+01 9.445574e-09 1.035000e+01 8.383476e-09 1.035000e+01 1.016303e-08 1.035000e+01 1.315063e-08 1.035000e+01 2.116144e-08 
1.036000e+01 3.015203e-09 1.036000e+01 5.126015e-09 1.036000e+01 9.445658e-09 1.036000e+01 8.383529e-09 1.036000e+01 1.016307e-08 1.036000e+01 1.315066e-08 1.036000e+01 2.116146e-08 
1.037000e+01 3.015414e-09 1.037000e+01 5.126152e-09 1.037000e+01 9.445740e-09 1.037000e+01 8.383582e-09 1.037000e+01 1.016311e-08 1.037000e+01 1.315069e-08 1.037000e+01 2.116148e-08 
1.038000e+01 3.015622e-09 1.038000e+01 5.126287e-09 1.038000e+01 9.445821e-09 1.038000e+01 8.383633e-09 1.038000e+01 1.016314e-08 1.038000e+01 1.315071e-08 1.038000e+01 2.116150e-08 
1.039000e+01 3.015830e-09 1.039000e+01 5.126421e-09 1.039000e+01 9.445901e-09 1.039000e+01 8.383685e-09 1.039000e+01 1.016318e-08 1.039000e+01 1.315074e-08 1.039000e+01 2.116153e-08 
1.040000e+01 3.016036e-09 1.040000e+01 5.126553e-09 1.040000e+01 9.445980e-09 1.040000e+01 8.383735e-09 1.040000e+01 1.016321e-08 1.040000e+01 1.315077e-08 1.040000e+01 2.116155e-08 
1.041000e+01 3.016240e-09 1.041000e+01 5.126685e-09 1.041000e+01 9.446058e-09 1.041000e+01 8.383786e-09 1.041000e+01 1.016325e-08 1.041000e+01 1.315080e-08 1.041000e+01 2.116157e-08 
1.042000e+01 3.016444e-09 1.042000e+01 5.126815e-09 1.042000e+01 9.446135e-09 1.042000e+01 8.383835e-09 1.042000e+01 1.016328e-08 1.042000e+01 1.315082e-08 1.042000e+01 2.116159e-08 
1.043000e+01 3.016644e-09 1.043000e+01 5.126943e-09 1.043000e+01 9.446212e-09 1.043000e+01 8.383885e-09 1.043000e+01 1.016332e-08 1.043000e+01 1.315085e-08 1.043000e+01 2.116162e-08 
1.044000e+01 3.016845e-09 1.044000e+01 5.127071e-09 1.044000e+01 9.446289e-09 1.044000e+01 8.383934e-09 1.044000e+01 1.016335e-08 1.044000e+01 1.315088e-08 1.044000e+01 2.116164e-08 
1.045000e+01 3.017044e-09 1.045000e+01 5.127197e-09 1.045000e+01 9.446364e-09 1.045000e+01 8.383982e-09 1.045000e+01 1.016339e-08 1.045000e+01 1.315090e-08 1.045000e+01 2.116166e-08 
1.046000e+01 3.017242e-09 1.046000e+01 5.127323e-09 1.046000e+01 9.446439e-09 1.046000e+01 8.384029e-09 1.046000e+01 1.016342e-08 1.046000e+01 1.315093e-08 1.046000e+01 2.116168e-08 
1.047000e+01 3.017437e-09 1.047000e+01 5.127447e-09 1.047000e+01 9.446512e-09 1.047000e+01 8.384076e-09 1.047000e+01 1.016345e-08 1.047000e+01 1.315095e-08 1.047000e+01 2.116170e-08 
1.048000e+01 3.017632e-09 1.048000e+01 5.127570e-09 1.048000e+01 9.446586e-09 1.048000e+01 8.384123e-09 1.048000e+01 1.016349e-08 1.048000e+01 1.315098e-08 1.048000e+01 2.116172e-08 
1.049000e+01 3.017825e-09 1.049000e+01 5.127692e-09 1.049000e+01 9.446657e-09 1.049000e+01 8.384169e-09 1.049000e+01 1.016352e-08 1.049000e+01 1.315101e-08 1.049000e+01 2.116175e-08 
1.050000e+01 3.018017e-09 1.050000e+01 5.127814e-09 1.050000e+01 9.446729e-09 1.050000e+01 8.384215e-09 1.050000e+01 1.016355e-08 1.050000e+01 1.315103e-08 1.050000e+01 2.116177e-08 
1.051000e+01 3.018208e-09 1.051000e+01 5.127933e-09 1.051000e+01 9.446800e-09 1.051000e+01 8.384259e-09 1.051000e+01 1.016358e-08 1.051000e+01 1.315106e-08 1.051000e+01 2.116179e-08 
1.052000e+01 3.018396e-09 1.052000e+01 5.128052e-09 1.052000e+01 9.446870e-09 1.052000e+01 8.384304e-09 1.052000e+01 1.016361e-08 1.052000e+01 1.315108e-08 1.052000e+01 2.116181e-08 
1.053000e+01 3.018584e-09 1.053000e+01 5.128169e-09 1.053000e+01 9.446938e-09 1.053000e+01 8.384348e-09 1.053000e+01 1.016365e-08 1.053000e+01 1.315110e-08 1.053000e+01 2.116183e-08 
1.054000e+01 3.018770e-09 1.054000e+01 5.128285e-09 1.054000e+01 9.447007e-09 1.054000e+01 8.384392e-09 1.054000e+01 1.016368e-08 1.054000e+01 1.315113e-08 1.054000e+01 2.116185e-08 
1.055000e+01 3.018956e-09 1.055000e+01 5.128401e-09 1.055000e+01 9.447075e-09 1.055000e+01 8.384435e-09 1.055000e+01 1.016371e-08 1.055000e+01 1.315115e-08 1.055000e+01 2.116187e-08 
1.056000e+01 3.019139e-09 1.056000e+01 5.128516e-09 1.056000e+01 9.447142e-09 1.056000e+01 8.384478e-09 1.056000e+01 1.016374e-08 1.056000e+01 1.315118e-08 1.056000e+01 2.116189e-08 
1.057000e+01 3.019321e-09 1.057000e+01 5.128628e-09 1.057000e+01 9.447208e-09 1.057000e+01 8.384521e-09 1.057000e+01 1.016377e-08 1.057000e+01 1.315120e-08 1.057000e+01 2.116191e-08 
1.058000e+01 3.019502e-09 1.058000e+01 5.128741e-09 1.058000e+01 9.447273e-09 1.058000e+01 8.384563e-09 1.058000e+01 1.016380e-08 1.058000e+01 1.315122e-08 1.058000e+01 2.116193e-08 
1.059000e+01 3.019682e-09 1.059000e+01 5.128852e-09 1.059000e+01 9.447338e-09 1.059000e+01 8.384605e-09 1.059000e+01 1.016383e-08 1.059000e+01 1.315125e-08 1.059000e+01 2.116195e-08 
1.060000e+01 3.019860e-09 1.060000e+01 5.128962e-09 1.060000e+01 9.447402e-09 1.060000e+01 8.384645e-09 1.060000e+01 1.016386e-08 1.060000e+01 1.315127e-08 1.060000e+01 2.116197e-08 
1.061000e+01 3.020037e-09 1.061000e+01 5.129071e-09 1.061000e+01 9.447465e-09 1.061000e+01 8.384686e-09 1.061000e+01 1.016389e-08 1.061000e+01 1.315129e-08 1.061000e+01 2.116199e-08 
1.062000e+01 3.020213e-09 1.062000e+01 5.129179e-09 1.062000e+01 9.447528e-09 1.062000e+01 8.384726e-09 1.062000e+01 1.016391e-08 1.062000e+01 1.315132e-08 1.062000e+01 2.116201e-08 
1.063000e+01 3.020387e-09 1.063000e+01 5.129286e-09 1.063000e+01 9.447590e-09 1.063000e+01 8.384766e-09 1.063000e+01 1.016394e-08 1.063000e+01 1.315134e-08 1.063000e+01 2.116203e-08 
1.064000e+01 3.020560e-09 1.064000e+01 5.129392e-09 1.064000e+01 9.447652e-09 1.064000e+01 8.384806e-09 1.064000e+01 1.016397e-08 1.064000e+01 1.315136e-08 1.064000e+01 2.116205e-08 
1.065000e+01 3.020732e-09 1.065000e+01 5.129497e-09 1.065000e+01 9.447712e-09 1.065000e+01 8.384844e-09 1.065000e+01 1.016400e-08 1.065000e+01 1.315138e-08 1.065000e+01 2.116207e-08 
1.066000e+01 3.020903e-09 1.066000e+01 5.129601e-09 1.066000e+01 9.447772e-09 1.066000e+01 8.384882e-09 1.066000e+01 1.016403e-08 1.066000e+01 1.315141e-08 1.066000e+01 2.116208e-08 
1.067000e+01 3.021072e-09 1.067000e+01 5.129703e-09 1.067000e+01 9.447831e-09 1.067000e+01 8.384921e-09 1.067000e+01 1.016406e-08 1.067000e+01 1.315143e-08 1.067000e+01 2.116210e-08 
1.068000e+01 3.021239e-09 1.068000e+01 5.129805e-09 1.068000e+01 9.447891e-09 1.068000e+01 8.384958e-09 1.068000e+01 1.016408e-08 1.068000e+01 1.315145e-08 1.068000e+01 2.116212e-08 
1.069000e+01 3.021406e-09 1.069000e+01 5.129907e-09 1.069000e+01 9.447949e-09 1.069000e+01 8.384996e-09 1.069000e+01 1.016411e-08 1.069000e+01 1.315147e-08 1.069000e+01 2.116214e-08 
1.070000e+01 3.021572e-09 1.070000e+01 5.130007e-09 1.070000e+01 9.448007e-09 1.070000e+01 8.385033e-09 1.070000e+01 1.016414e-08 1.070000e+01 1.315149e-08 1.070000e+01 2.116216e-08 
1.071000e+01 3.021736e-09 1.071000e+01 5.130106e-09 1.071000e+01 9.448064e-09 1.071000e+01 8.385070e-09 1.071000e+01 1.016416e-08 1.071000e+01 1.315151e-08 1.071000e+01 2.116218e-08 
1.072000e+01 3.021899e-09 1.072000e+01 5.130205e-09 1.072000e+01 9.448121e-09 1.072000e+01 8.385105e-09 1.072000e+01 1.016419e-08 1.072000e+01 1.315154e-08 1.072000e+01 2.116220e-08 
1.073000e+01 3.022061e-09 1.073000e+01 5.130301e-09 1.073000e+01 9.448177e-09 1.073000e+01 8.385142e-09 1.073000e+01 1.016422e-08 1.073000e+01 1.315156e-08 1.073000e+01 2.116222e-08 
1.074000e+01 3.022222e-09 1.074000e+01 5.130398e-09 1.074000e+01 9.448232e-09 1.074000e+01 8.385177e-09 1.074000e+01 1.016424e-08 1.074000e+01 1.315158e-08 1.074000e+01 2.116223e-08 
1.075000e+01 3.022381e-09 1.075000e+01 5.130493e-09 1.075000e+01 9.448287e-09 1.075000e+01 8.385212e-09 1.075000e+01 1.016427e-08 1.075000e+01 1.315160e-08 1.075000e+01 2.116225e-08 
1.076000e+01 3.022539e-09 1.076000e+01 5.130588e-09 1.076000e+01 9.448341e-09 1.076000e+01 8.385248e-09 1.076000e+01 1.016429e-08 1.076000e+01 1.315162e-08 1.076000e+01 2.116227e-08 
1.077000e+01 3.022695e-09 1.077000e+01 5.130682e-09 1.077000e+01 9.448395e-09 1.077000e+01 8.385282e-09 1.077000e+01 1.016432e-08 1.077000e+01 1.315164e-08 1.077000e+01 2.116229e-08 
1.078000e+01 3.022851e-09 1.078000e+01 5.130774e-09 1.078000e+01 9.448448e-09 1.078000e+01 8.385316e-09 1.078000e+01 1.016434e-08 1.078000e+01 1.315166e-08 1.078000e+01 2.116231e-08 
1.079000e+01 3.023006e-09 1.079000e+01 5.130866e-09 1.079000e+01 9.448500e-09 1.079000e+01 8.385351e-09 1.079000e+01 1.016437e-08 1.079000e+01 1.315168e-08 1.079000e+01 2.116232e-08 
1.080000e+01 3.023160e-09 1.080000e+01 5.130957e-09 1.080000e+01 9.448552e-09 1.080000e+01 8.385384e-09 1.080000e+01 1.016439e-08 1.080000e+01 1.315170e-08 1.080000e+01 2.116234e-08 
1.081000e+01 3.023312e-09 1.081000e+01 5.131048e-09 1.081000e+01 9.448604e-09 1.081000e+01 8.385418e-09 1.081000e+01 1.016442e-08 1.081000e+01 1.315172e-08 1.081000e+01 2.116236e-08 
1.082000e+01 3.023463e-09 1.082000e+01 5.131137e-09 1.082000e+01 9.448654e-09 1.082000e+01 8.385451e-09 1.082000e+01 1.016444e-08 1.082000e+01 1.315174e-08 1.082000e+01 2.116238e-08 
1.083000e+01 3.023613e-09 1.083000e+01 5.131225e-09 1.083000e+01 9.448705e-09 1.083000e+01 8.385483e-09 1.083000e+01 1.016447e-08 1.083000e+01 1.315176e-08 1.083000e+01 2.116239e-08 
1.084000e+01 3.023762e-09 1.084000e+01 5.131312e-09 1.084000e+01 9.448754e-09 1.084000e+01 8.385516e-09 1.084000e+01 1.016449e-08 1.084000e+01 1.315178e-08 1.084000e+01 2.116241e-08 
1.085000e+01 3.023910e-09 1.085000e+01 5.131399e-09 1.085000e+01 9.448804e-09 1.085000e+01 8.385548e-09 1.085000e+01 1.016451e-08 1.085000e+01 1.315180e-08 1.085000e+01 2.116243e-08 
1.086000e+01 3.024056e-09 1.086000e+01 5.131484e-09 1.086000e+01 9.448853e-09 1.086000e+01 8.385580e-09 1.086000e+01 1.016454e-08 1.086000e+01 1.315182e-08 1.086000e+01 2.116244e-08 
1.087000e+01 3.024201e-09 1.087000e+01 5.131570e-09 1.087000e+01 9.448901e-09 1.087000e+01 8.385611e-09 1.087000e+01 1.016456e-08 1.087000e+01 1.315184e-08 1.087000e+01 2.116246e-08 
1.088000e+01 3.024345e-09 1.088000e+01 5.131654e-09 1.088000e+01 9.448949e-09 1.088000e+01 8.385642e-09 1.088000e+01 1.016458e-08 1.088000e+01 1.315186e-08 1.088000e+01 2.116248e-08 
1.089000e+01 3.024488e-09 1.089000e+01 5.131737e-09 1.089000e+01 9.448997e-09 1.089000e+01 8.385673e-09 1.089000e+01 1.016461e-08 1.089000e+01 1.315188e-08 1.089000e+01 2.116250e-08 
1.090000e+01 3.024630e-09 1.090000e+01 5.131820e-09 1.090000e+01 9.449044e-09 1.090000e+01 8.385704e-09 1.090000e+01 1.016463e-08 1.090000e+01 1.315190e-08 1.090000e+01 2.116251e-08 
1.091000e+01 3.024772e-09 1.091000e+01 5.131902e-09 1.091000e+01 9.449090e-09 1.091000e+01 8.385735e-09 1.091000e+01 1.016465e-08 1.091000e+01 1.315192e-08 1.091000e+01 2.116253e-08 
1.092000e+01 3.024912e-09 1.092000e+01 5.131983e-09 1.092000e+01 9.449137e-09 1.092000e+01 8.385764e-09 1.092000e+01 1.016468e-08 1.092000e+01 1.315194e-08 1.092000e+01 2.116255e-08 
1.093000e+01 3.025050e-09 1.093000e+01 5.132063e-09 1.093000e+01 9.449183e-09 1.093000e+01 8.385795e-09 1.093000e+01 1.016470e-08 1.093000e+01 1.315196e-08 1.093000e+01 2.116256e-08 
1.094000e+01 3.025188e-09 1.094000e+01 5.132143e-09 1.094000e+01 9.449228e-09 1.094000e+01 8.385825e-09 1.094000e+01 1.016472e-08 1.094000e+01 1.315197e-08 1.094000e+01 2.116258e-08 
1.095000e+01 3.025325e-09 1.095000e+01 5.132222e-09 1.095000e+01 9.449273e-09 1.095000e+01 8.385854e-09 1.095000e+01 1.016474e-08 1.095000e+01 1.315199e-08 1.095000e+01 2.116260e-08 
1.096000e+01 3.025460e-09 1.096000e+01 5.132300e-09 1.096000e+01 9.449317e-09 1.096000e+01 8.385884e-09 1.096000e+01 1.016477e-08 1.096000e+01 1.315201e-08 1.096000e+01 2.116261e-08 
1.097000e+01 3.025595e-09 1.097000e+01 5.132378e-09 1.097000e+01 9.449361e-09 1.097000e+01 8.385913e-09 1.097000e+01 1.016479e-08 1.097000e+01 1.315203e-08 1.097000e+01 2.116263e-08 
1.098000e+01 3.025728e-09 1.098000e+01 5.132454e-09 1.098000e+01 9.449405e-09 1.098000e+01 8.385941e-09 1.098000e+01 1.016481e-08 1.098000e+01 1.315205e-08 1.098000e+01 2.116265e-08 
1.099000e+01 3.025861e-09 1.099000e+01 5.132531e-09 1.099000e+01 9.449447e-09 1.099000e+01 8.385970e-09 1.099000e+01 1.016483e-08 1.099000e+01 1.315207e-08 1.099000e+01 2.116266e-08 
1.100000e+01 3.025992e-09 1.100000e+01 5.132606e-09 1.100000e+01 9.449490e-09 1.100000e+01 8.385998e-09 1.100000e+01 1.016485e-08 1.100000e+01 1.315208e-08 1.100000e+01 2.116268e-08 
1.101000e+01 3.026123e-09 1.101000e+01 5.132680e-09 1.101000e+01 9.449532e-09 1.101000e+01 8.386026e-09 1.101000e+01 1.016487e-08 1.101000e+01 1.315210e-08 1.101000e+01 2.116270e-08 
1.102000e+01 3.026252e-09 1.102000e+01 5.132754e-09 1.102000e+01 9.449574e-09 1.102000e+01 8.386054e-09 1.102000e+01 1.016490e-08 1.102000e+01 1.315212e-08 1.102000e+01 2.116271e-08 
1.103000e+01 3.026381e-09 1.103000e+01 5.132827e-09 1.103000e+01 9.449616e-09 1.103000e+01 8.386081e-09 1.103000e+01 1.016492e-08 1.103000e+01 1.315214e-08 1.103000e+01 2.116273e-08 
1.104000e+01 3.026509e-09 1.104000e+01 5.132899e-09 1.104000e+01 9.449657e-09 1.104000e+01 8.386109e-09 1.104000e+01 1.016494e-08 1.104000e+01 1.315216e-08 1.104000e+01 2.116274e-08 
1.105000e+01 3.026636e-09 1.105000e+01 5.132971e-09 1.105000e+01 9.449698e-09 1.105000e+01 8.386136e-09 1.105000e+01 1.016496e-08 1.105000e+01 1.315217e-08 1.105000e+01 2.116276e-08 
1.106000e+01 3.026761e-09 1.106000e+01 5.133043e-09 1.106000e+01 9.449738e-09 1.106000e+01 8.386164e-09 1.106000e+01 1.016498e-08 1.106000e+01 1.315219e-08 1.106000e+01 2.116278e-08 
1.107000e+01 3.026886e-09 1.107000e+01 5.133113e-09 1.107000e+01 9.449779e-09 1.107000e+01 8.386191e-09 1.107000e+01 1.016500e-08 1.107000e+01 1.315221e-08 1.107000e+01 2.116279e-08 
1.108000e+01 3.027010e-09 1.108000e+01 5.133183e-09 1.108000e+01 9.449818e-09 1.108000e+01 8.386217e-09 1.108000e+01 1.016502e-08 1.108000e+01 1.315223e-08 1.108000e+01 2.116281e-08 
1.109000e+01 3.027133e-09 1.109000e+01 5.133252e-09 1.109000e+01 9.449857e-09 1.109000e+01 8.386244e-09 1.109000e+01 1.016504e-08 1.109000e+01 1.315225e-08 1.109000e+01 2.116282e-08 
1.110000e+01 3.027255e-09 1.110000e+01 5.133321e-09 1.110000e+01 9.449896e-09 1.110000e+01 8.386270e-09 1.110000e+01 1.016506e-08 1.110000e+01 1.315226e-08 1.110000e+01 2.116284e-08 
1.111000e+01 3.027376e-09 1.111000e+01 5.133389e-09 1.111000e+01 9.449935e-09 1.111000e+01 8.386296e-09 1.111000e+01 1.016508e-08 1.111000e+01 1.315228e-08 1.111000e+01 2.116286e-08 
1.112000e+01 3.027496e-09 1.112000e+01 5.133456e-09 1.112000e+01 9.449973e-09 1.112000e+01 8.386322e-09 1.112000e+01 1.016510e-08 1.112000e+01 1.315230e-08 1.112000e+01 2.116287e-08 
1.113000e+01 3.027615e-09 1.113000e+01 5.133524e-09 1.113000e+01 9.450011e-09 1.113000e+01 8.386348e-09 1.113000e+01 1.016512e-08 1.113000e+01 1.315232e-08 1.113000e+01 2.116289e-08 
1.114000e+01 3.027733e-09 1.114000e+01 5.133590e-09 1.114000e+01 9.450049e-09 1.114000e+01 8.386373e-09 1.114000e+01 1.016514e-08 1.114000e+01 1.315233e-08 1.114000e+01 2.116290e-08 
1.115000e+01 3.027851e-09 1.115000e+01 5.133656e-09 1.115000e+01 9.450086e-09 1.115000e+01 8.386398e-09 1.115000e+01 1.016516e-08 1.115000e+01 1.315235e-08 1.115000e+01 2.116292e-08 
1.116000e+01 3.027967e-09 1.116000e+01 5.133720e-09 1.116000e+01 9.450123e-09 1.116000e+01 8.386424e-09 1.116000e+01 1.016518e-08 1.116000e+01 1.315237e-08 1.116000e+01 2.116293e-08 
1.117000e+01 3.028083e-09 1.117000e+01 5.133785e-09 1.117000e+01 9.450160e-09 1.117000e+01 8.386449e-09 1.117000e+01 1.016520e-08 1.117000e+01 1.315238e-08 1.117000e+01 2.116295e-08 
1.118000e+01 3.028198e-09 1.118000e+01 5.133849e-09 1.118000e+01 9.450197e-09 1.118000e+01 8.386473e-09 1.118000e+01 1.016522e-08 1.118000e+01 1.315240e-08 1.118000e+01 2.116297e-08 
1.119000e+01 3.028312e-09 1.119000e+01 5.133912e-09 1.119000e+01 9.450233e-09 1.119000e+01 8.386499e-09 1.119000e+01 1.016524e-08 1.119000e+01 1.315242e-08 1.119000e+01 2.116298e-08 
1.120000e+01 3.028425e-09 1.120000e+01 5.133975e-09 1.120000e+01 9.450269e-09 1.120000e+01 8.386523e-09 1.120000e+01 1.016526e-08 1.120000e+01 1.315243e-08 1.120000e+01 2.116300e-08 
1.121000e+01 3.028537e-09 1.121000e+01 5.134038e-09 1.121000e+01 9.450304e-09 1.121000e+01 8.386548e-09 1.121000e+01 1.016528e-08 1.121000e+01 1.315245e-08 1.121000e+01 2.116301e-08 
1.122000e+01 3.028649e-09 1.122000e+01 5.134099e-09 1.122000e+01 9.450340e-09 1.122000e+01 8.386572e-09 1.122000e+01 1.016530e-08 1.122000e+01 1.315247e-08 1.122000e+01 2.116303e-08 
1.123000e+01 3.028759e-09 1.123000e+01 5.134160e-09 1.123000e+01 9.450374e-09 1.123000e+01 8.386596e-09 1.123000e+01 1.016532e-08 1.123000e+01 1.315249e-08 1.123000e+01 2.116304e-08 
1.124000e+01 3.028870e-09 1.124000e+01 5.134221e-09 1.124000e+01 9.450409e-09 1.124000e+01 8.386620e-09 1.124000e+01 1.016534e-08 1.124000e+01 1.315250e-08 1.124000e+01 2.116306e-08 
1.125000e+01 3.028979e-09 1.125000e+01 5.134281e-09 1.125000e+01 9.450443e-09 1.125000e+01 8.386644e-09 1.125000e+01 1.016536e-08 1.125000e+01 1.315252e-08 1.125000e+01 2.116307e-08 
1.126000e+01 3.029087e-09 1.126000e+01 5.134341e-09 1.126000e+01 9.450478e-09 1.126000e+01 8.386667e-09 1.126000e+01 1.016538e-08 1.126000e+01 1.315254e-08 1.126000e+01 2.116309e-08 
1.127000e+01 3.029195e-09 1.127000e+01 5.134400e-09 1.127000e+01 9.450512e-09 1.127000e+01 8.386691e-09 1.127000e+01 1.016540e-08 1.127000e+01 1.315255e-08 1.127000e+01 2.116311e-08 
1.128000e+01 3.029301e-09 1.128000e+01 5.134458e-09 1.128000e+01 9.450545e-09 1.128000e+01 8.386715e-09 1.128000e+01 1.016541e-08 1.128000e+01 1.315257e-08 1.128000e+01 2.116312e-08 
1.129000e+01 3.029407e-09 1.129000e+01 5.134517e-09 1.129000e+01 9.450579e-09 1.129000e+01 8.386738e-09 1.129000e+01 1.016543e-08 1.129000e+01 1.315259e-08 1.129000e+01 2.116314e-08 
1.130000e+01 3.029512e-09 1.130000e+01 5.134575e-09 1.130000e+01 9.450612e-09 1.130000e+01 8.386761e-09 1.130000e+01 1.016545e-08 1.130000e+01 1.315260e-08 1.130000e+01 2.116315e-08 
1.131000e+01 3.029617e-09 1.131000e+01 5.134632e-09 1.131000e+01 9.450645e-09 1.131000e+01 8.386785e-09 1.131000e+01 1.016547e-08 1.131000e+01 1.315262e-08 1.131000e+01 2.116317e-08 
1.132000e+01 3.029721e-09 1.132000e+01 5.134689e-09 1.132000e+01 9.450678e-09 1.132000e+01 8.386807e-09 1.132000e+01 1.016549e-08 1.132000e+01 1.315264e-08 1.132000e+01 2.116318e-08 
1.133000e+01 3.029824e-09 1.133000e+01 5.134745e-09 1.133000e+01 9.450710e-09 1.133000e+01 8.386830e-09 1.133000e+01 1.016551e-08 1.133000e+01 1.315265e-08 1.133000e+01 2.116320e-08 
1.134000e+01 3.029926e-09 1.134000e+01 5.134801e-09 1.134000e+01 9.450743e-09 1.134000e+01 8.386853e-09 1.134000e+01 1.016553e-08 1.134000e+01 1.315267e-08 1.134000e+01 2.116321e-08 
1.135000e+01 3.030028e-09 1.135000e+01 5.134857e-09 1.135000e+01 9.450775e-09 1.135000e+01 8.386876e-09 1.135000e+01 1.016554e-08 1.135000e+01 1.315268e-08 1.135000e+01 2.116323e-08 
1.136000e+01 3.030128e-09 1.136000e+01 5.134912e-09 1.136000e+01 9.450807e-09 1.136000e+01 8.386899e-09 1.136000e+01 1.016556e-08 1.136000e+01 1.315270e-08 1.136000e+01 2.116324e-08 
1.137000e+01 3.030229e-09 1.137000e+01 5.134966e-09 1.137000e+01 9.450838e-09 1.137000e+01 8.386920e-09 1.137000e+01 1.016558e-08 1.137000e+01 1.315272e-08 1.137000e+01 2.116326e-08 
1.138000e+01 3.030328e-09 1.138000e+01 5.135021e-09 1.138000e+01 9.450869e-09 1.138000e+01 8.386943e-09 1.138000e+01 1.016560e-08 1.138000e+01 1.315273e-08 1.138000e+01 2.116327e-08 
1.139000e+01 3.030427e-09 1.139000e+01 5.135074e-09 1.139000e+01 9.450901e-09 1.139000e+01 8.386965e-09 1.139000e+01 1.016562e-08 1.139000e+01 1.315275e-08 1.139000e+01 2.116329e-08 
1.140000e+01 3.030525e-09 1.140000e+01 5.135128e-09 1.140000e+01 9.450932e-09 1.140000e+01 8.386987e-09 1.140000e+01 1.016564e-08 1.140000e+01 1.315277e-08 1.140000e+01 2.116330e-08 
1.141000e+01 3.030622e-09 1.141000e+01 5.135181e-09 1.141000e+01 9.450963e-09 1.141000e+01 8.387009e-09 1.141000e+01 1.016565e-08 1.141000e+01 1.315278e-08 1.141000e+01 2.116332e-08 
1.142000e+01 3.030719e-09 1.142000e+01 5.135234e-09 1.142000e+01 9.450994e-09 1.142000e+01 8.387032e-09 1.142000e+01 1.016567e-08 1.142000e+01 1.315280e-08 1.142000e+01 2.116333e-08 
1.143000e+01 3.030815e-09 1.143000e+01 5.135285e-09 1.143000e+01 9.451024e-09 1.143000e+01 8.387053e-09 1.143000e+01 1.016569e-08 1.143000e+01 1.315282e-08 1.143000e+01 2.116335e-08 
1.144000e+01 3.030911e-09 1.144000e+01 5.135337e-09 1.144000e+01 9.451054e-09 1.144000e+01 8.387075e-09 1.144000e+01 1.016571e-08 1.144000e+01 1.315283e-08 1.144000e+01 2.116336e-08 
1.145000e+01 3.031005e-09 1.145000e+01 5.135389e-09 1.145000e+01 9.451084e-09 1.145000e+01 8.387097e-09 1.145000e+01 1.016573e-08 1.145000e+01 1.315285e-08 1.145000e+01 2.116338e-08 
1.146000e+01 3.031100e-09 1.146000e+01 5.135440e-09 1.146000e+01 9.451114e-09 1.146000e+01 8.387119e-09 1.146000e+01 1.016574e-08 1.146000e+01 1.315286e-08 1.146000e+01 2.116339e-08 
1.147000e+01 3.031193e-09 1.147000e+01 5.135490e-09 1.147000e+01 9.451144e-09 1.147000e+01 8.387140e-09 1.147000e+01 1.016576e-08 1.147000e+01 1.315288e-08 1.147000e+01 2.116341e-08 
1.148000e+01 3.031286e-09 1.148000e+01 5.135540e-09 1.148000e+01 9.451173e-09 1.148000e+01 8.387161e-09 1.148000e+01 1.016578e-08 1.148000e+01 1.315290e-08 1.148000e+01 2.116342e-08 
1.149000e+01 3.031379e-09 1.149000e+01 5.135590e-09 1.149000e+01 9.451203e-09 1.149000e+01 8.387183e-09 1.149000e+01 1.016580e-08 1.149000e+01 1.315291e-08 1.149000e+01 2.116344e-08 
1.150000e+01 3.031470e-09 1.150000e+01 5.135641e-09 1.150000e+01 9.451232e-09 1.150000e+01 8.387204e-09 1.150000e+01 1.016582e-08 1.150000e+01 1.315293e-08 1.150000e+01 2.116345e-08 
1.151000e+01 3.031562e-09 1.151000e+01 5.135689e-09 1.151000e+01 9.451261e-09 1.151000e+01 8.387225e-09 1.151000e+01 1.016583e-08 1.151000e+01 1.315294e-08 1.151000e+01 2.116347e-08 
1.152000e+01 3.031652e-09 1.152000e+01 5.135738e-09 1.152000e+01 9.451290e-09 1.152000e+01 8.387245e-09 1.152000e+01 1.016585e-08 1.152000e+01 1.315296e-08 1.152000e+01 2.116348e-08 
1.153000e+01 3.031742e-09 1.153000e+01 5.135787e-09 1.153000e+01 9.451318e-09 1.153000e+01 8.387267e-09 1.153000e+01 1.016587e-08 1.153000e+01 1.315298e-08 1.153000e+01 2.116350e-08 
1.154000e+01 3.031833e-09 1.154000e+01 5.135835e-09 1.154000e+01 9.451347e-09 1.154000e+01 8.387288e-09 1.154000e+01 1.016589e-08 1.154000e+01 1.315299e-08 1.154000e+01 2.116351e-08 
1.155000e+01 3.031921e-09 1.155000e+01 5.135883e-09 1.155000e+01 9.451375e-09 1.155000e+01 8.387309e-09 1.155000e+01 1.016590e-08 1.155000e+01 1.315301e-08 1.155000e+01 2.116353e-08 
1.156000e+01 3.032010e-09 1.156000e+01 5.135931e-09 1.156000e+01 9.451404e-09 1.156000e+01 8.387329e-09 1.156000e+01 1.016592e-08 1.156000e+01 1.315302e-08 1.156000e+01 2.116354e-08 
1.157000e+01 3.032097e-09 1.157000e+01 5.135978e-09 1.157000e+01 9.451432e-09 1.157000e+01 8.387350e-09 1.157000e+01 1.016594e-08 1.157000e+01 1.315304e-08 1.157000e+01 2.116356e-08 
1.158000e+01 3.032185e-09 1.158000e+01 5.136025e-09 1.158000e+01 9.451460e-09 1.158000e+01 8.387371e-09 1.158000e+01 1.016596e-08 1.158000e+01 1.315306e-08 1.158000e+01 2.116357e-08 
1.159000e+01 3.032272e-09 1.159000e+01 5.136072e-09 1.159000e+01 9.451488e-09 1.159000e+01 8.387391e-09 1.159000e+01 1.016597e-08 1.159000e+01 1.315307e-08 1.159000e+01 2.116359e-08 
1.160000e+01 3.032358e-09 1.160000e+01 5.136118e-09 1.160000e+01 9.451516e-09 1.160000e+01 8.387413e-09 1.160000e+01 1.016599e-08 1.160000e+01 1.315309e-08 1.160000e+01 2.116360e-08 
1.161000e+01 3.032445e-09 1.161000e+01 5.136165e-09 1.161000e+01 9.451544e-09 1.161000e+01 8.387433e-09 1.161000e+01 1.016601e-08 1.161000e+01 1.315310e-08 1.161000e+01 2.116362e-08 
1.162000e+01 3.032529e-09 1.162000e+01 5.136211e-09 1.162000e+01 9.451571e-09 1.162000e+01 8.387454e-09 1.162000e+01 1.016603e-08 1.162000e+01 1.315312e-08 1.162000e+01 2.116363e-08 
1.163000e+01 3.032614e-09 1.163000e+01 5.136256e-09 1.163000e+01 9.451599e-09 1.163000e+01 8.387474e-09 1.163000e+01 1.016604e-08 1.163000e+01 1.315313e-08 1.163000e+01 2.116365e-08 
1.164000e+01 3.032699e-09 1.164000e+01 5.136301e-09 1.164000e+01 9.451626e-09 1.164000e+01 8.387494e-09 1.164000e+01 1.016606e-08 1.164000e+01 1.315315e-08 1.164000e+01 2.116366e-08 
1.165000e+01 3.032782e-09 1.165000e+01 5.136347e-09 1.165000e+01 9.451653e-09 1.165000e+01 8.387515e-09 1.165000e+01 1.016608e-08 1.165000e+01 1.315317e-08 1.165000e+01 2.116368e-08 
1.166000e+01 3.032866e-09 1.166000e+01 5.136391e-09 1.166000e+01 9.451680e-09 1.166000e+01 8.387535e-09 1.166000e+01 1.016610e-08 1.166000e+01 1.315318e-08 1.166000e+01 2.116369e-08 
1.167000e+01 3.032949e-09 1.167000e+01 5.136436e-09 1.167000e+01 9.451707e-09 1.167000e+01 8.387556e-09 1.167000e+01 1.016611e-08 1.167000e+01 1.315320e-08 1.167000e+01 2.116371e-08 
1.168000e+01 3.033031e-09 1.168000e+01 5.136479e-09 1.168000e+01 9.451734e-09 1.168000e+01 8.387576e-09 1.168000e+01 1.016613e-08 1.168000e+01 1.315321e-08 1.168000e+01 2.116372e-08 
1.169000e+01 3.033114e-09 1.169000e+01 5.136524e-09 1.169000e+01 9.451761e-09 1.169000e+01 8.387596e-09 1.169000e+01 1.016615e-08 1.169000e+01 1.315323e-08 1.169000e+01 2.116374e-08 
1.170000e+01 3.033195e-09 1.170000e+01 5.136567e-09 1.170000e+01 9.451788e-09 1.170000e+01 8.387616e-09 1.170000e+01 1.016616e-08 1.170000e+01 1.315324e-08 1.170000e+01 2.116375e-08 
1.171000e+01 3.033277e-09 1.171000e+01 5.136611e-09 1.171000e+01 9.451813e-09 1.171000e+01 8.387637e-09 1.171000e+01 1.016618e-08 1.171000e+01 1.315326e-08 1.171000e+01 2.116377e-08 
1.172000e+01 3.033357e-09 1.172000e+01 5.136654e-09 1.172000e+01 9.451841e-09 1.172000e+01 8.387656e-09 1.172000e+01 1.016620e-08 1.172000e+01 1.315328e-08 1.172000e+01 2.116378e-08 
1.173000e+01 3.033437e-09 1.173000e+01 5.136697e-09 1.173000e+01 9.451867e-09 1.173000e+01 8.387676e-09 1.173000e+01 1.016622e-08 1.173000e+01 1.315329e-08 1.173000e+01 2.116380e-08 
1.174000e+01 3.033517e-09 1.174000e+01 5.136741e-09 1.174000e+01 9.451893e-09 1.174000e+01 8.387696e-09 1.174000e+01 1.016623e-08 1.174000e+01 1.315331e-08 1.174000e+01 2.116381e-08 
1.175000e+01 3.033597e-09 1.175000e+01 5.136783e-09 1.175000e+01 9.451919e-09 1.175000e+01 8.387716e-09 1.175000e+01 1.016625e-08 1.175000e+01 1.315332e-08 1.175000e+01 2.116383e-08 
1.176000e+01 3.033675e-09 1.176000e+01 5.136826e-09 1.176000e+01 9.451945e-09 1.176000e+01 8.387736e-09 1.176000e+01 1.016627e-08 1.176000e+01 1.315334e-08 1.176000e+01 2.116384e-08 
1.177000e+01 3.033754e-09 1.177000e+01 5.136868e-09 1.177000e+01 9.451972e-09 1.177000e+01 8.387755e-09 1.177000e+01 1.016628e-08 1.177000e+01 1.315335e-08 1.177000e+01 2.116386e-08 
1.178000e+01 3.033833e-09 1.178000e+01 5.136910e-09 1.178000e+01 9.451997e-09 1.178000e+01 8.387775e-09 1.178000e+01 1.016630e-08 1.178000e+01 1.315337e-08 1.178000e+01 2.116387e-08 
1.179000e+01 3.033911e-09 1.179000e+01 5.136952e-09 1.179000e+01 9.452023e-09 1.179000e+01 8.387795e-09 1.179000e+01 1.016632e-08 1.179000e+01 1.315338e-08 1.179000e+01 2.116389e-08 
1.180000e+01 3.033988e-09 1.180000e+01 5.136993e-09 1.180000e+01 9.452049e-09 1.180000e+01 8.387815e-09 1.180000e+01 1.016634e-08 1.180000e+01 1.315340e-08 1.180000e+01 2.116390e-08 
1.181000e+01 3.034065e-09 1.181000e+01 5.137035e-09 1.181000e+01 9.452074e-09 1.181000e+01 8.387835e-09 1.181000e+01 1.016635e-08 1.181000e+01 1.315342e-08 1.181000e+01 2.116391e-08 
1.182000e+01 3.034142e-09 1.182000e+01 5.137076e-09 1.182000e+01 9.452101e-09 1.182000e+01 8.387854e-09 1.182000e+01 1.016637e-08 1.182000e+01 1.315343e-08 1.182000e+01 2.116393e-08 
1.183000e+01 3.034219e-09 1.183000e+01 5.137118e-09 1.183000e+01 9.452127e-09 1.183000e+01 8.387874e-09 1.183000e+01 1.016639e-08 1.183000e+01 1.315345e-08 1.183000e+01 2.116394e-08 
1.184000e+01 3.034294e-09 1.184000e+01 5.137158e-09 1.184000e+01 9.452152e-09 1.184000e+01 8.387893e-09 1.184000e+01 1.016640e-08 1.184000e+01 1.315346e-08 1.184000e+01 2.116396e-08 
1.185000e+01 3.034370e-09 1.185000e+01 5.137199e-09 1.185000e+01 9.452177e-09 1.185000e+01 8.387913e-09 1.185000e+01 1.016642e-08 1.185000e+01 1.315348e-08 1.185000e+01 2.116397e-08 
1.186000e+01 3.034446e-09 1.186000e+01 5.137239e-09 1.186000e+01 9.452202e-09 1.186000e+01 8.387933e-09 1.186000e+01 1.016644e-08 1.186000e+01 1.315349e-08 1.186000e+01 2.116399e-08 
1.187000e+01 3.034521e-09 1.187000e+01 5.137279e-09 1.187000e+01 9.452227e-09 1.187000e+01 8.387952e-09 1.187000e+01 1.016645e-08 1.187000e+01 1.315351e-08 1.187000e+01 2.116400e-08 
1.188000e+01 3.034595e-09 1.188000e+01 5.137320e-09 1.188000e+01 9.452253e-09 1.188000e+01 8.387972e-09 1.188000e+01 1.016647e-08 1.188000e+01 1.315353e-08 1.188000e+01 2.116402e-08 
1.189000e+01 3.034670e-09 1.189000e+01 5.137360e-09 1.189000e+01 9.452278e-09 1.189000e+01 8.387991e-09 1.189000e+01 1.016649e-08 1.189000e+01 1.315354e-08 1.189000e+01 2.116403e-08 
1.190000e+01 3.034744e-09 1.190000e+01 5.137400e-09 1.190000e+01 9.452303e-09 1.190000e+01 8.388010e-09 1.190000e+01 1.016651e-08 1.190000e+01 1.315356e-08 1.190000e+01 2.116405e-08 
1.191000e+01 3.034818e-09 1.191000e+01 5.137440e-09 1.191000e+01 9.452328e-09 1.191000e+01 8.388029e-09 1.191000e+01 1.016652e-08 1.191000e+01 1.315357e-08 1.191000e+01 2.116406e-08 
1.192000e+01 3.034892e-09 1.192000e+01 5.137480e-09 1.192000e+01 9.452353e-09 1.192000e+01 8.388049e-09 1.192000e+01 1.016654e-08 1.192000e+01 1.315359e-08 1.192000e+01 2.116408e-08 
1.193000e+01 3.034965e-09 1.193000e+01 5.137519e-09 1.193000e+01 9.452378e-09 1.193000e+01 8.388068e-09 1.193000e+01 1.016656e-08 1.193000e+01 1.315360e-08 1.193000e+01 2.116409e-08 
1.194000e+01 3.035038e-09 1.194000e+01 5.137559e-09 1.194000e+01 9.452403e-09 1.194000e+01 8.388088e-09 1.194000e+01 1.016657e-08 1.194000e+01 1.315362e-08 1.194000e+01 2.116411e-08 
1.195000e+01 3.035110e-09 1.195000e+01 5.137597e-09 1.195000e+01 9.452428e-09 1.195000e+01 8.388107e-09 1.195000e+01 1.016659e-08 1.195000e+01 1.315363e-08 1.195000e+01 2.116412e-08 
1.196000e+01 3.035183e-09 1.196000e+01 5.137636e-09 1.196000e+01 9.452453e-09 1.196000e+01 8.388127e-09 1.196000e+01 1.016661e-08 1.196000e+01 1.315365e-08 1.196000e+01 2.116414e-08 
1.197000e+01 3.035255e-09 1.197000e+01 5.137675e-09 1.197000e+01 9.452477e-09 1.197000e+01 8.388146e-09 1.197000e+01 1.016662e-08 1.197000e+01 1.315367e-08 1.197000e+01 2.116415e-08 
1.198000e+01 3.035327e-09 1.198000e+01 5.137714e-09 1.198000e+01 9.452502e-09 1.198000e+01 8.388165e-09 1.198000e+01 1.016664e-08 1.198000e+01 1.315368e-08 1.198000e+01 2.116417e-08 
1.199000e+01 3.035399e-09 1.199000e+01 5.137753e-09 1.199000e+01 9.452527e-09 1.199000e+01 8.388185e-09 1.199000e+01 1.016666e-08 1.199000e+01 1.315370e-08 1.199000e+01 2.116418e-08 
1.200000e+01 3.035469e-09 1.200000e+01 5.137791e-09 1.200000e+01 9.452551e-09 1.200000e+01 8.388204e-09 1.200000e+01 1.016667e-08 1.200000e+01 1.315371e-08 1.200000e+01 2.116420e-08 


==> figs/shear_finalCMDrgd.dat <==
x1 y1
0 0
2.500000e-01 0
5.000000e-01 0
7.500000e-01 0
1 0
1.250000e+00 0
1.500000e+00 0
1.750000e+00 0
2 0
2.250000e+00 0
2.300000e+00 0.1935
2.400000e+00 0.6019
2.500000e+00 0.9890
2.600000e+00 1.3607
2.700000e+00 1.7090
2.800000e+00 2.0408


==> figs/shear_finalCMDves.dat <==
x1 y1
0 0
2.500000e-01 0
5.000000e-01 0
7.500000e-01 0
1 0
1.250000e+00 0
1.500000e+00 0
1.750000e+00 0
2 0
2.250000e+00 0
2.500000e+00 0
2.750000e+00 0
3 0.0508 
3.100000e+00 0.2528
3.200000e+00 0.4709
3.300000e+00 0.6972
3.400000e+00 0.9299
3.500000e+00 1.1648


==> figs/shearrgdcmminsep0h0.64.dat <==
cx cy
-7.999360e+00 6.400000e-01
-7.984470e+00 6.402124e-01
-7.969580e+00 6.404260e-01
-7.954689e+00 6.406408e-01
-7.939797e+00 6.408569e-01
-7.924905e+00 6.410741e-01
-7.910011e+00 6.412925e-01
-7.895118e+00 6.415122e-01
-7.880223e+00 6.417331e-01
-7.865328e+00 6.419553e-01
-7.850432e+00 6.421787e-01
-7.835535e+00 6.424034e-01
-7.820637e+00 6.426294e-01
-7.805739e+00 6.428566e-01
-7.790840e+00 6.430852e-01
-7.775940e+00 6.433150e-01
-7.761039e+00 6.435462e-01
-7.746138e+00 6.437787e-01
-7.731235e+00 6.440125e-01
-7.716332e+00 6.442477e-01
-7.701429e+00 6.444843e-01
-7.686524e+00 6.447222e-01
-7.671619e+00 6.449615e-01
-7.656713e+00 6.452022e-01
-7.641806e+00 6.454443e-01
-7.626898e+00 6.456878e-01
-7.611990e+00 6.459327e-01
-7.597080e+00 6.461791e-01
-7.582170e+00 6.464269e-01
-7.567259e+00 6.466761e-01
-7.552347e+00 6.469269e-01
-7.537435e+00 6.471791e-01
-7.522521e+00 6.474328e-01
-7.507607e+00 6.476880e-01
-7.492692e+00 6.479448e-01
-7.477776e+00 6.482030e-01
-7.462859e+00 6.484629e-01
-7.447942e+00 6.487242e-01
-7.433023e+00 6.489872e-01
-7.418104e+00 6.492517e-01
-7.403184e+00 6.495178e-01
-7.388263e+00 6.497855e-01
-7.373341e+00 6.500549e-01
-7.358418e+00 6.503258e-01
-7.343495e+00 6.505985e-01
-7.328570e+00 6.508728e-01
-7.313645e+00 6.511487e-01
-7.298719e+00 6.514264e-01
-7.283792e+00 6.517057e-01
-7.268864e+00 6.519868e-01
-7.253935e+00 6.522696e-01
-7.239005e+00 6.525542e-01
-7.224074e+00 6.528405e-01
-7.209142e+00 6.531286e-01
-7.194210e+00 6.534184e-01
-7.179276e+00 6.537101e-01
-7.164342e+00 6.540036e-01
-7.149407e+00 6.542990e-01
-7.134471e+00 6.545962e-01
-7.119533e+00 6.548952e-01
-7.104595e+00 6.551962e-01
-7.089656e+00 6.554990e-01
-7.074716e+00 6.558038e-01
-7.059775e+00 6.561105e-01
-7.044833e+00 6.564191e-01
-7.029890e+00 6.567297e-01
-7.014947e+00 6.570423e-01
-7.000002e+00 6.573569e-01
-6.985056e+00 6.576736e-01
-6.970109e+00 6.579922e-01
-6.955162e+00 6.583129e-01
-6.940213e+00 6.586357e-01
-6.925263e+00 6.589606e-01
-6.910312e+00 6.592876e-01
-6.895361e+00 6.596167e-01
-6.880408e+00 6.599480e-01
-6.865454e+00 6.602814e-01
-6.850499e+00 6.606170e-01
-6.835544e+00 6.609548e-01
-6.820587e+00 6.612949e-01
-6.805629e+00 6.616372e-01
-6.790670e+00 6.619817e-01
-6.775710e+00 6.623286e-01
-6.760749e+00 6.626777e-01
-6.745787e+00 6.630292e-01
-6.730824e+00 6.633830e-01
-6.715860e+00 6.637392e-01
-6.700895e+00 6.640978e-01
-6.685929e+00 6.644588e-01
-6.670961e+00 6.648222e-01
-6.655993e+00 6.651881e-01
-6.641023e+00 6.655565e-01
-6.626053e+00 6.659274e-01
-6.611081e+00 6.663008e-01
-6.596108e+00 6.666768e-01
-6.581134e+00 6.670553e-01
-6.566159e+00 6.674364e-01
-6.551183e+00 6.678202e-01
-6.536206e+00 6.682066e-01
-6.521227e+00 6.685957e-01
-6.506248e+00 6.689874e-01
-6.491267e+00 6.693819e-01
-6.476285e+00 6.697792e-01
-6.461302e+00 6.701792e-01
-6.446318e+00 6.705820e-01
-6.431333e+00 6.709877e-01
-6.416347e+00 6.713962e-01
-6.401359e+00 6.718076e-01
-6.386370e+00 6.722219e-01
-6.371380e+00 6.726391e-01
-6.356389e+00 6.730594e-01
-6.341396e+00 6.734826e-01
-6.326403e+00 6.739088e-01
-6.311408e+00 6.743381e-01
-6.296412e+00 6.747705e-01
-6.281415e+00 6.752060e-01
-6.266416e+00 6.756446e-01
-6.251417e+00 6.760864e-01
-6.236416e+00 6.765315e-01
-6.221414e+00 6.769797e-01
-6.206410e+00 6.774313e-01
-6.191405e+00 6.778862e-01
-6.176400e+00 6.783443e-01
-6.161392e+00 6.788059e-01
-6.146384e+00 6.792709e-01
-6.131374e+00 6.797393e-01
-6.116363e+00 6.802112e-01
-6.101351e+00 6.806866e-01
-6.086337e+00 6.811656e-01
-6.071322e+00 6.816481e-01
-6.056306e+00 6.821343e-01
-6.041288e+00 6.826241e-01
-6.026269e+00 6.831176e-01
-6.011249e+00 6.836148e-01
-5.996228e+00 6.841158e-01
-5.981205e+00 6.846207e-01
-5.966180e+00 6.851294e-01
-5.951155e+00 6.856419e-01
-5.936128e+00 6.861584e-01
-5.921099e+00 6.866789e-01
-5.906070e+00 6.872034e-01
-5.891039e+00 6.877320e-01
-5.876006e+00 6.882646e-01
-5.860972e+00 6.888014e-01
-5.845937e+00 6.893424e-01
-5.830900e+00 6.898876e-01
-5.815862e+00 6.904371e-01
-5.800822e+00 6.909909e-01
-5.785781e+00 6.915491e-01
-5.770739e+00 6.921117e-01
-5.755695e+00 6.926788e-01
-5.740650e+00 6.932504e-01
-5.725603e+00 6.938266e-01
-5.710555e+00 6.944073e-01
-5.695505e+00 6.949928e-01
-5.680454e+00 6.955829e-01
-5.665401e+00 6.961778e-01
-5.650347e+00 6.967776e-01
-5.635291e+00 6.973822e-01
-5.620234e+00 6.979918e-01
-5.605175e+00 6.986063e-01
-5.590115e+00 6.992259e-01
-5.575053e+00 6.998505e-01
-5.559990e+00 7.004804e-01
-5.544925e+00 7.011154e-01
-5.529859e+00 7.017557e-01
-5.514791e+00 7.024013e-01
-5.499721e+00 7.030524e-01
-5.484650e+00 7.037088e-01
-5.469577e+00 7.043708e-01
-5.454503e+00 7.050384e-01
-5.439427e+00 7.057117e-01
-5.424350e+00 7.063906e-01
-5.409270e+00 7.070753e-01
-5.394190e+00 7.077659e-01
-5.379107e+00 7.084623e-01
-5.364023e+00 7.091648e-01
-5.348938e+00 7.098733e-01
-5.333850e+00 7.105879e-01
-5.318761e+00 7.113087e-01
-5.303671e+00 7.120358e-01
-5.288578e+00 7.127692e-01
-5.273484e+00 7.135091e-01
-5.258389e+00 7.142555e-01
-5.243291e+00 7.150084e-01
-5.228192e+00 7.157680e-01
-5.213091e+00 7.165343e-01
-5.197989e+00 7.173074e-01
-5.182884e+00 7.180875e-01
-5.167778e+00 7.188745e-01
-5.152671e+00 7.196686e-01
-5.137561e+00 7.204698e-01
-5.122450e+00 7.212783e-01
-5.107337e+00 7.220942e-01
-5.092222e+00 7.229174e-01
-5.077105e+00 7.237482e-01
-5.061987e+00 7.245866e-01
-5.046866e+00 7.254327e-01
-5.031744e+00 7.262866e-01
-5.016620e+00 7.271484e-01
-5.001495e+00 7.280183e-01
-4.986367e+00 7.288962e-01
-4.971238e+00 7.297824e-01
-4.956106e+00 7.306768e-01
-4.940973e+00 7.315797e-01
-4.925838e+00 7.324911e-01
-4.910701e+00 7.334112e-01
-4.895562e+00 7.343400e-01
-4.880422e+00 7.352777e-01
-4.865279e+00 7.362244e-01
-4.850135e+00 7.371802e-01
-4.834988e+00 7.381452e-01
-4.819840e+00 7.391195e-01
-4.804689e+00 7.401034e-01
-4.789537e+00 7.410968e-01
-4.774383e+00 7.420999e-01
-4.759226e+00 7.431129e-01
-4.744068e+00 7.441359e-01
-4.728908e+00 7.451690e-01
-4.713746e+00 7.462124e-01
-4.698581e+00 7.472662e-01
-4.683415e+00 7.483305e-01
-4.668247e+00 7.494055e-01
-4.653076e+00 7.504913e-01
-4.637904e+00 7.515881e-01
-4.622730e+00 7.526961e-01
-4.607553e+00 7.538153e-01
-4.592374e+00 7.549460e-01
-4.577194e+00 7.560883e-01
-4.562011e+00 7.572424e-01
-4.546826e+00 7.584084e-01
-4.531639e+00 7.595865e-01
-4.516450e+00 7.607768e-01
-4.501259e+00 7.619797e-01
-4.486065e+00 7.631951e-01
-4.470870e+00 7.644234e-01
-4.455672e+00 7.656647e-01
-4.440472e+00 7.669191e-01
-4.425270e+00 7.681870e-01
-4.410066e+00 7.694684e-01
-4.394859e+00 7.707635e-01
-4.379651e+00 7.720727e-01
-4.364440e+00 7.733960e-01
-4.349227e+00 7.747337e-01
-4.334011e+00 7.760860e-01
-4.318794e+00 7.774531e-01
-4.303574e+00 7.788353e-01
-4.288352e+00 7.802327e-01
-4.273127e+00 7.816456e-01
-4.257900e+00 7.830743e-01
-4.242671e+00 7.845189e-01
-4.227440e+00 7.859798e-01
-4.212206e+00 7.874571e-01
-4.196970e+00 7.889511e-01
-4.181732e+00 7.904621e-01
-4.166491e+00 7.919903e-01
-4.151248e+00 7.935360e-01
-4.136002e+00 7.950996e-01
-4.120754e+00 7.966811e-01
-4.105504e+00 7.982810e-01
-4.090251e+00 7.998996e-01
-4.074996e+00 8.015370e-01
-4.059738e+00 8.031937e-01
-4.044478e+00 8.048699e-01
-4.029215e+00 8.065660e-01
-4.013950e+00 8.082822e-01
-3.998683e+00 8.100189e-01
-3.983412e+00 8.117765e-01
-3.968140e+00 8.135552e-01
-3.952864e+00 8.153554e-01
-3.937587e+00 8.171775e-01
-3.922306e+00 8.190218e-01
-3.907023e+00 8.208887e-01
-3.891737e+00 8.227785e-01
-3.876449e+00 8.246917e-01
-3.861158e+00 8.266287e-01
-3.845865e+00 8.285897e-01
-3.830568e+00 8.305754e-01
-3.815269e+00 8.325860e-01
-3.799968e+00 8.346219e-01
-3.784663e+00 8.366837e-01
-3.769356e+00 8.387718e-01
-3.754046e+00 8.408865e-01
-3.738733e+00 8.430285e-01
-3.723417e+00 8.451981e-01
-3.708098e+00 8.473958e-01
-3.692777e+00 8.496221e-01
-3.677453e+00 8.518776e-01
-3.662125e+00 8.541627e-01
-3.646795e+00 8.564779e-01
-3.631462e+00 8.588239e-01
-3.616125e+00 8.612010e-01
-3.600786e+00 8.636100e-01
-3.585443e+00 8.660514e-01
-3.570098e+00 8.685257e-01
-3.554749e+00 8.710335e-01
-3.539397e+00 8.735755e-01
-3.524042e+00 8.761523e-01
-3.508683e+00 8.787645e-01
-3.493321e+00 8.814128e-01
-3.477956e+00 8.840978e-01
-3.462587e+00 8.868202e-01
-3.447215e+00 8.895808e-01
-3.431840e+00 8.923801e-01
-3.416460e+00 8.952190e-01
-3.401077e+00 8.980982e-01
-3.385691e+00 9.010184e-01
-3.370300e+00 9.039805e-01
-3.354906e+00 9.069851e-01
-3.339508e+00 9.100332e-01
-3.324106e+00 9.131256e-01
-3.308700e+00 9.162631e-01
-3.293290e+00 9.194465e-01
-3.277875e+00 9.226768e-01
-3.262457e+00 9.259549e-01
-3.247034e+00 9.292817e-01
-3.231606e+00 9.326581e-01
-3.216174e+00 9.360852e-01
-3.200737e+00 9.395638e-01
-3.185295e+00 9.430951e-01
-3.169849e+00 9.466801e-01
-3.154397e+00 9.503198e-01
-3.138940e+00 9.540154e-01
-3.123478e+00 9.577679e-01
-3.108010e+00 9.615784e-01
-3.092537e+00 9.654482e-01
-3.077057e+00 9.693784e-01
-3.061572e+00 9.733703e-01
-3.046081e+00 9.774250e-01
-3.030583e+00 9.815439e-01
-3.015079e+00 9.857283e-01
-2.999568e+00 9.899795e-01
-2.984050e+00 9.942988e-01
-2.968525e+00 9.986877e-01
-2.952992e+00 1.003148e+00
-2.937451e+00 1.007680e+00
-2.921903e+00 1.012286e+00
-2.906346e+00 1.016968e+00
-2.890780e+00 1.021726e+00
-2.875205e+00 1.026564e+00
-2.859622e+00 1.031481e+00
-2.844028e+00 1.036480e+00
-2.828424e+00 1.041563e+00
-2.812810e+00 1.046731e+00
-2.797185e+00 1.051986e+00
-2.781549e+00 1.057330e+00
-2.765900e+00 1.062765e+00
-2.750240e+00 1.068292e+00
-2.734566e+00 1.073913e+00
-2.718879e+00 1.079631e+00
-2.703178e+00 1.085448e+00
-2.687462e+00 1.091365e+00
-2.671731e+00 1.097384e+00
-2.655985e+00 1.103508e+00
-2.640221e+00 1.109739e+00
-2.624440e+00 1.116079e+00
-2.608640e+00 1.122529e+00
-2.592821e+00 1.129094e+00
-2.576983e+00 1.135774e+00
-2.561123e+00 1.142572e+00
-2.545241e+00 1.149490e+00
-2.529336e+00 1.156531e+00
-2.513407e+00 1.163698e+00
-2.497453e+00 1.170992e+00
-2.481472e+00 1.178416e+00
-2.465463e+00 1.185973e+00
-2.449425e+00 1.193665e+00
-2.433357e+00 1.201495e+00
-2.417256e+00 1.209466e+00
-2.401122e+00 1.217579e+00
-2.384952e+00 1.225838e+00
-2.368745e+00 1.234246e+00
-2.352499e+00 1.242804e+00
-2.336212e+00 1.251516e+00
-2.319882e+00 1.260384e+00
-2.303507e+00 1.269411e+00
-2.287085e+00 1.278600e+00
-2.270613e+00 1.287953e+00
-2.254089e+00 1.297472e+00
-2.237510e+00 1.307161e+00
-2.220875e+00 1.317021e+00
-2.204178e+00 1.327055e+00
-2.187419e+00 1.337266e+00
-2.170594e+00 1.347656e+00
-2.153699e+00 1.358227e+00
-2.136731e+00 1.368981e+00
-2.119687e+00 1.379920e+00
-2.102563e+00 1.391046e+00
-2.085354e+00 1.402361e+00
-2.068058e+00 1.413867e+00
-2.050670e+00 1.425564e+00
-2.033186e+00 1.437455e+00
-2.015600e+00 1.449539e+00
-1.997909e+00 1.461818e+00
-1.980108e+00 1.474293e+00
-1.962190e+00 1.486963e+00
-1.944152e+00 1.499829e+00
-1.925988e+00 1.512889e+00
-1.907692e+00 1.526144e+00
-1.889258e+00 1.539591e+00
-1.870681e+00 1.553230e+00
-1.851954e+00 1.567058e+00
-1.833071e+00 1.581073e+00
-1.814025e+00 1.595271e+00
-1.794810e+00 1.609649e+00
-1.775419e+00 1.624202e+00
-1.755845e+00 1.638926e+00
-1.736081e+00 1.653815e+00
-1.716120e+00 1.668862e+00
-1.695954e+00 1.684060e+00
-1.675576e+00 1.699402e+00
-1.654979e+00 1.714878e+00
-1.634154e+00 1.730478e+00
-1.613095e+00 1.746193e+00
-1.591794e+00 1.762009e+00
-1.570244e+00 1.777915e+00
-1.548437e+00 1.793896e+00
-1.526365e+00 1.809939e+00
-1.504022e+00 1.826025e+00
-1.481401e+00 1.842140e+00
-1.458495e+00 1.858263e+00
-1.435298e+00 1.874376e+00
-1.411803e+00 1.890458e+00
-1.388006e+00 1.906486e+00
-1.363900e+00 1.922438e+00
-1.339481e+00 1.938288e+00
-1.314746e+00 1.954013e+00
-1.289690e+00 1.969584e+00
-1.264311e+00 1.984973e+00
-1.238607e+00 2.000153e+00
-1.212577e+00 2.015094e+00
-1.186221e+00 2.029763e+00
-1.159540e+00 2.044131e+00
-1.132535e+00 2.058165e+00
-1.105209e+00 2.071832e+00
-1.077566e+00 2.085100e+00
-1.049612e+00 2.097934e+00
-1.021353e+00 2.110302e+00
-9.927972e-01 2.122171e+00
-9.639526e-01 2.133507e+00
-9.348300e-01 2.144279e+00
-9.054410e-01 2.154454e+00
-8.757983e-01 2.164002e+00
-8.459162e-01 2.172893e+00
-8.158099e-01 2.181100e+00
-7.854959e-01 2.188596e+00
-7.549920e-01 2.195355e+00
-7.243168e-01 2.201357e+00
-6.934900e-01 2.206579e+00
-6.625322e-01 2.211005e+00
-6.314646e-01 2.214618e+00
-6.003092e-01 2.217407e+00
-5.690886e-01 2.219360e+00
-5.378256e-01 2.220472e+00
-5.065433e-01 2.220738e+00
-4.752651e-01 2.220158e+00
-4.440141e-01 2.218732e+00
-4.128135e-01 2.216467e+00
-3.816860e-01 2.213371e+00
-3.506540e-01 2.209454e+00
-3.197391e-01 2.204730e+00
-2.889626e-01 2.199216e+00
-2.583446e-01 2.192930e+00
-2.279046e-01 2.185894e+00
-1.976608e-01 2.178131e+00
-1.676306e-01 2.169667e+00
-1.378301e-01 2.160529e+00
-1.082741e-01 2.150746e+00
-7.897643e-02 2.140347e+00
-4.994942e-02 2.129364e+00
-2.120419e-02 2.117829e+00
7.249468e-03 2.105775e+00
3.540304e-02 2.093234e+00
6.324928e-02 2.080240e+00
9.078222e-02 2.066827e+00
1.179971e-01 2.053028e+00
1.448902e-01 2.038876e+00
1.714593e-01 2.024403e+00
1.977028e-01 2.009642e+00
2.236203e-01 1.994624e+00
2.492125e-01 1.979378e+00
2.744807e-01 1.963936e+00
2.994274e-01 1.948325e+00
3.240554e-01 1.932572e+00
3.483685e-01 1.916705e+00
3.723712e-01 1.900748e+00
3.960682e-01 1.884725e+00
4.194650e-01 1.868660e+00
4.425674e-01 1.852573e+00
4.653817e-01 1.836485e+00
4.879144e-01 1.820415e+00
5.101724e-01 1.804381e+00
5.321627e-01 1.788400e+00
5.538926e-01 1.772488e+00
5.753693e-01 1.756658e+00
5.966004e-01 1.740924e+00
6.175935e-01 1.725298e+00
6.383560e-01 1.709793e+00
6.588955e-01 1.694417e+00
6.792195e-01 1.679180e+00
6.993355e-01 1.664091e+00
7.192509e-01 1.649158e+00
7.389730e-01 1.634387e+00
7.585089e-01 1.619784e+00
7.778657e-01 1.605355e+00
7.970503e-01 1.591103e+00
8.160695e-01 1.577035e+00
8.349298e-01 1.563151e+00
8.536377e-01 1.549456e+00
8.721995e-01 1.535952e+00
8.906212e-01 1.522641e+00
9.089086e-01 1.509524e+00
9.270676e-01 1.496602e+00
9.451036e-01 1.483875e+00
9.630220e-01 1.471344e+00
9.808279e-01 1.459009e+00
9.985264e-01 1.446870e+00
1.016122e+00 1.434925e+00
1.033620e+00 1.423174e+00
1.051024e+00 1.411616e+00
1.068338e+00 1.400249e+00
1.085567e+00 1.389072e+00
1.102715e+00 1.378083e+00
1.119785e+00 1.367280e+00
1.136782e+00 1.356662e+00
1.153707e+00 1.346226e+00
1.170565e+00 1.335970e+00
1.187359e+00 1.325892e+00
1.204092e+00 1.315989e+00
1.220767e+00 1.306259e+00
1.237386e+00 1.296699e+00
1.253953e+00 1.287307e+00
1.270469e+00 1.278081e+00
1.286937e+00 1.269017e+00
1.303359e+00 1.260114e+00
1.319738e+00 1.251368e+00
1.336076e+00 1.242776e+00
1.352374e+00 1.234337e+00
1.368634e+00 1.226047e+00
1.384859e+00 1.217905e+00
1.401049e+00 1.209906e+00
1.417207e+00 1.202048e+00
1.433334e+00 1.194330e+00
1.449431e+00 1.186748e+00
1.465501e+00 1.179300e+00
1.481543e+00 1.171983e+00
1.497560e+00 1.164794e+00
1.513552e+00 1.157732e+00
1.529522e+00 1.150793e+00
1.545469e+00 1.143976e+00
1.561395e+00 1.137278e+00
1.577301e+00 1.130696e+00
1.593187e+00 1.124229e+00
1.609055e+00 1.117874e+00
1.624906e+00 1.111628e+00
1.640739e+00 1.105490e+00
1.656557e+00 1.099457e+00
1.672359e+00 1.093528e+00
1.688147e+00 1.087700e+00
1.703920e+00 1.081970e+00
1.719680e+00 1.076338e+00
1.735428e+00 1.070802e+00
1.751162e+00 1.065358e+00
1.766885e+00 1.060005e+00
1.782597e+00 1.054742e+00
1.798298e+00 1.049567e+00
1.813988e+00 1.044478e+00
1.829669e+00 1.039472e+00
1.845340e+00 1.034549e+00
1.861001e+00 1.029707e+00
1.876654e+00 1.024944e+00
1.892298e+00 1.020258e+00
1.907933e+00 1.015648e+00
1.923561e+00 1.011113e+00
1.939181e+00 1.006650e+00
1.954794e+00 1.002259e+00
1.970399e+00 9.979378e-01
1.985998e+00 9.936852e-01
2.001590e+00 9.894997e-01
2.017175e+00 9.853801e-01
2.032754e+00 9.813250e-01
2.048328e+00 9.773331e-01
2.063895e+00 9.734032e-01
2.079457e+00 9.695341e-01
2.095013e+00 9.657245e-01
2.110563e+00 9.619733e-01
2.126109e+00 9.582794e-01
2.141649e+00 9.546415e-01
2.157185e+00 9.510587e-01
2.172715e+00 9.475298e-01
2.188241e+00 9.440538e-01
2.203763e+00 9.406296e-01
2.219280e+00 9.372563e-01
2.234792e+00 9.339329e-01
2.250301e+00 9.306584e-01
2.265805e+00 9.274319e-01
2.281305e+00 9.242525e-01
2.296801e+00 9.211192e-01
2.312293e+00 9.180312e-01
2.327782e+00 9.149877e-01
2.343266e+00 9.119878e-01
2.358747e+00 9.090306e-01
2.374224e+00 9.061155e-01
2.389698e+00 9.032415e-01
2.405168e+00 9.004080e-01
2.420635e+00 8.976142e-01
2.436099e+00 8.948593e-01
2.451559e+00 8.921427e-01
2.467015e+00 8.894636e-01
2.482469e+00 8.868214e-01
2.497919e+00 8.842154e-01
2.513367e+00 8.816449e-01
2.528811e+00 8.791092e-01
2.544252e+00 8.766079e-01
2.559690e+00 8.741402e-01
2.575125e+00 8.717055e-01
2.590557e+00 8.693033e-01
2.605986e+00 8.669330e-01
2.621412e+00 8.645940e-01
2.636836e+00 8.622858e-01
2.652256e+00 8.600078e-01
2.667674e+00 8.577596e-01
2.683089e+00 8.555405e-01
2.698501e+00 8.533501e-01
2.713911e+00 8.511879e-01
2.729318e+00 8.490534e-01
2.744722e+00 8.469461e-01
2.760123e+00 8.448656e-01
2.775522e+00 8.428114e-01
2.790919e+00 8.407831e-01
2.806312e+00 8.387802e-01
2.821703e+00 8.368023e-01
2.837092e+00 8.348490e-01
2.852478e+00 8.329199e-01
2.867861e+00 8.310145e-01
2.883242e+00 8.291326e-01
2.898621e+00 8.272736e-01
2.913997e+00 8.254372e-01
2.929370e+00 8.236231e-01
2.944741e+00 8.218309e-01
2.960110e+00 8.200602e-01
2.975476e+00 8.183108e-01
2.990840e+00 8.165821e-01
3.006202e+00 8.148740e-01
3.021561e+00 8.131860e-01
3.036918e+00 8.115179e-01
3.052272e+00 8.098694e-01
3.067625e+00 8.082401e-01
3.082974e+00 8.066297e-01
3.098322e+00 8.050379e-01
3.113667e+00 8.034646e-01
3.129010e+00 8.019092e-01
3.144351e+00 8.003717e-01
3.159690e+00 7.988516e-01
3.175026e+00 7.973488e-01
3.190360e+00 7.958630e-01
3.205692e+00 7.943939e-01
3.221021e+00 7.929413e-01
3.236349e+00 7.915048e-01
3.251674e+00 7.900844e-01
3.266997e+00 7.886797e-01
3.282318e+00 7.872904e-01
3.297637e+00 7.859164e-01
3.312953e+00 7.845575e-01
3.328268e+00 7.832134e-01
3.343580e+00 7.818838e-01
3.358890e+00 7.805687e-01
3.374198e+00 7.792677e-01
3.389504e+00 7.779806e-01
3.404808e+00 7.767074e-01
3.420110e+00 7.754477e-01
3.435410e+00 7.742013e-01
3.450708e+00 7.729681e-01
3.466004e+00 7.717480e-01
3.481297e+00 7.705406e-01
3.496589e+00 7.693458e-01
3.511879e+00 7.681635e-01
3.527166e+00 7.669934e-01
3.542452e+00 7.658354e-01
3.557735e+00 7.646893e-01
3.573017e+00 7.635550e-01
3.588297e+00 7.624323e-01
3.603575e+00 7.613210e-01
3.618850e+00 7.602210e-01
3.634124e+00 7.591321e-01
3.649396e+00 7.580541e-01
3.664666e+00 7.569870e-01
3.679934e+00 7.559305e-01
3.695200e+00 7.548846e-01
3.710465e+00 7.538490e-01
3.725727e+00 7.528237e-01
3.740987e+00 7.518085e-01
3.756246e+00 7.508033e-01
3.771503e+00 7.498078e-01
3.786758e+00 7.488221e-01
3.802011e+00 7.478460e-01
3.817262e+00 7.468793e-01
3.832511e+00 7.459219e-01
3.847759e+00 7.449738e-01
3.863005e+00 7.440347e-01
3.878249e+00 7.431046e-01
3.893491e+00 7.421833e-01
3.908731e+00 7.412708e-01
3.923970e+00 7.403669e-01
3.939206e+00 7.394715e-01
3.954441e+00 7.385845e-01
3.969675e+00 7.377058e-01
3.984906e+00 7.368352e-01
4.000136e+00 7.359728e-01
4.015364e+00 7.351184e-01
4.030590e+00 7.342718e-01
4.045815e+00 7.334330e-01
4.061038e+00 7.326019e-01
4.076259e+00 7.317784e-01
4.091479e+00 7.309624e-01
4.106696e+00 7.301537e-01
4.121913e+00 7.293524e-01
4.137127e+00 7.285584e-01
4.152340e+00 7.277714e-01
4.167551e+00 7.269915e-01
4.182760e+00 7.262186e-01
4.197968e+00 7.254525e-01
4.213175e+00 7.246932e-01
4.228379e+00 7.239407e-01
4.243582e+00 7.231948e-01
4.258784e+00 7.224554e-01
4.273983e+00 7.217225e-01
4.289182e+00 7.209960e-01
4.304378e+00 7.202758e-01
4.319573e+00 7.195618e-01
4.334767e+00 7.188540e-01
4.349959e+00 7.181524e-01
4.365149e+00 7.174567e-01
4.380338e+00 7.167670e-01
4.395525e+00 7.160832e-01
4.410711e+00 7.154052e-01
4.425895e+00 7.147330e-01
4.441078e+00 7.140664e-01
4.456259e+00 7.134055e-01
4.471439e+00 7.127501e-01
4.486617e+00 7.121002e-01
4.501794e+00 7.114558e-01
4.516969e+00 7.108167e-01
4.532143e+00 7.101829e-01
4.547315e+00 7.095544e-01
4.562486e+00 7.089310e-01
4.577655e+00 7.083128e-01
4.592823e+00 7.076996e-01
4.607990e+00 7.070915e-01
4.623155e+00 7.064883e-01
4.638318e+00 7.058901e-01
4.653481e+00 7.052966e-01
4.668641e+00 7.047080e-01
4.683801e+00 7.041241e-01
4.698959e+00 7.035449e-01
4.714115e+00 7.029704e-01
4.729271e+00 7.024004e-01
4.744425e+00 7.018350e-01
4.759577e+00 7.012741e-01
4.774728e+00 7.007176e-01
4.789878e+00 7.001655e-01
4.805026e+00 6.996178e-01
4.820173e+00 6.990743e-01
4.835319e+00 6.985351e-01
4.850463e+00 6.980002e-01
4.865607e+00 6.974694e-01
4.880748e+00 6.969427e-01
4.895889e+00 6.964201e-01
4.911028e+00 6.959015e-01
4.926166e+00 6.953869e-01
4.941302e+00 6.948762e-01
4.956438e+00 6.943695e-01
4.971571e+00 6.938667e-01
4.986704e+00 6.933676e-01
5.001836e+00 6.928724e-01
5.016966e+00 6.923809e-01
5.032095e+00 6.918931e-01
5.047222e+00 6.914090e-01
5.062349e+00 6.909285e-01
5.077474e+00 6.904516e-01
5.092598e+00 6.899783e-01
5.107721e+00 6.895085e-01
5.122842e+00 6.890422e-01
5.137962e+00 6.885794e-01
5.153081e+00 6.881199e-01
5.168199e+00 6.876639e-01
5.183316e+00 6.872112e-01
5.198432e+00 6.867618e-01
5.213546e+00 6.863157e-01
5.228659e+00 6.858729e-01
5.243771e+00 6.854333e-01
5.258882e+00 6.849968e-01
5.273991e+00 6.845636e-01
5.289100e+00 6.841334e-01
5.304207e+00 6.837063e-01
5.319313e+00 6.832824e-01
5.334418e+00 6.828614e-01
5.349522e+00 6.824434e-01
5.364625e+00 6.820285e-01
5.379727e+00 6.816164e-01
5.394827e+00 6.812073e-01
5.409927e+00 6.808011e-01
5.425025e+00 6.803978e-01
5.440122e+00 6.799972e-01
5.455218e+00 6.795995e-01
5.470313e+00 6.792046e-01
5.485407e+00 6.788124e-01
5.500500e+00 6.784230e-01
5.515592e+00 6.780362e-01
5.530683e+00 6.776522e-01
5.545772e+00 6.772708e-01
5.560861e+00 6.768920e-01
5.575948e+00 6.765158e-01
5.591035e+00 6.761422e-01
5.606120e+00 6.757711e-01
5.621205e+00 6.754026e-01
5.636288e+00 6.750366e-01
5.651370e+00 6.746731e-01
5.666452e+00 6.743120e-01
5.681532e+00 6.739534e-01
5.696611e+00 6.735972e-01
5.711690e+00 6.732434e-01
5.726767e+00 6.728919e-01
5.741843e+00 6.725429e-01
5.756918e+00 6.721961e-01
5.771993e+00 6.718516e-01
5.787066e+00 6.715095e-01
5.802138e+00 6.711696e-01
5.817210e+00 6.708319e-01
5.832280e+00 6.704965e-01
5.847349e+00 6.701633e-01
5.862418e+00 6.698323e-01
5.877485e+00 6.695034e-01
5.892552e+00 6.691767e-01
5.907617e+00 6.688521e-01
5.922682e+00 6.685296e-01
5.937746e+00 6.682092e-01
5.952808e+00 6.678909e-01
5.967870e+00 6.675747e-01
5.982931e+00 6.672604e-01
5.997991e+00 6.669482e-01
6.013050e+00 6.666380e-01
6.028108e+00 6.663298e-01
6.043165e+00 6.660236e-01
6.058222e+00 6.657193e-01
6.073277e+00 6.654169e-01
6.088332e+00 6.651165e-01
6.103385e+00 6.648179e-01
6.118438e+00 6.645213e-01
6.133490e+00 6.642265e-01
6.148541e+00 6.639335e-01
6.163591e+00 6.636424e-01
6.178640e+00 6.633531e-01
6.193689e+00 6.630656e-01
6.208736e+00 6.627799e-01
6.223783e+00 6.624960e-01
6.238829e+00 6.622138e-01
6.253873e+00 6.619334e-01
6.268918e+00 6.616547e-01
6.283961e+00 6.613778e-01
6.299003e+00 6.611025e-01
6.314045e+00 6.608289e-01
6.329086e+00 6.605570e-01
6.344125e+00 6.602868e-01
6.359164e+00 6.600181e-01
6.374203e+00 6.597512e-01
6.389240e+00 6.594858e-01
6.404277e+00 6.592221e-01
6.419313e+00 6.589599e-01
6.434348e+00 6.586993e-01
6.449382e+00 6.584403e-01
6.464415e+00 6.581828e-01
6.479448e+00 6.579269e-01
6.494480e+00 6.576725e-01
6.509511e+00 6.574197e-01
6.524541e+00 6.571683e-01
6.539571e+00 6.569184e-01
6.554599e+00 6.566700e-01
6.569627e+00 6.564231e-01
6.584654e+00 6.561776e-01
6.599681e+00 6.559335e-01
6.614706e+00 6.556909e-01
6.629731e+00 6.554498e-01
6.644756e+00 6.552100e-01
6.659779e+00 6.549716e-01
6.674802e+00 6.547346e-01
6.689823e+00 6.544990e-01
6.704845e+00 6.542648e-01
6.719865e+00 6.540319e-01
6.734885e+00 6.538004e-01
6.749904e+00 6.535701e-01
6.764922e+00 6.533413e-01
6.779939e+00 6.531137e-01
6.794956e+00 6.528874e-01
6.809972e+00 6.526624e-01
6.824987e+00 6.524388e-01
6.840002e+00 6.522163e-01
6.855016e+00 6.519952e-01
6.870029e+00 6.517753e-01
6.885042e+00 6.515566e-01
6.900053e+00 6.513392e-01
6.915065e+00 6.511230e-01
6.930075e+00 6.509080e-01
6.945085e+00 6.506942e-01
6.960094e+00 6.504817e-01
6.975102e+00 6.502703e-01
6.990110e+00 6.500601e-01
7.005117e+00 6.498510e-01
7.020123e+00 6.496431e-01
7.035129e+00 6.494364e-01
7.050134e+00 6.492308e-01
7.065138e+00 6.490264e-01
7.080142e+00 6.488231e-01
7.095145e+00 6.486208e-01
7.110147e+00 6.484198e-01
7.125149e+00 6.482198e-01
7.140150e+00 6.480209e-01
7.155150e+00 6.478231e-01
7.170150e+00 6.476263e-01
7.185149e+00 6.474307e-01
7.200148e+00 6.472361e-01
7.215145e+00 6.470425e-01
7.230143e+00 6.468500e-01
7.245139e+00 6.466586e-01
7.260135e+00 6.464681e-01
7.275130e+00 6.462787e-01
7.290125e+00 6.460903e-01
7.305119e+00 6.459029e-01
7.320113e+00 6.457166e-01
7.335105e+00 6.455312e-01
7.350098e+00 6.453468e-01
7.365089e+00 6.451634e-01
7.380080e+00 6.449809e-01
7.395071e+00 6.447994e-01
7.410060e+00 6.446189e-01
7.425050e+00 6.444393e-01
7.440038e+00 6.442607e-01
7.455026e+00 6.440830e-01
7.470014e+00 6.439063e-01
7.485000e+00 6.437304e-01
7.499987e+00 6.435555e-01
7.514972e+00 6.433815e-01
7.529957e+00 6.432084e-01
7.544942e+00 6.430363e-01
7.559926e+00 6.428650e-01
7.574909e+00 6.426945e-01
7.589892e+00 6.425250e-01
7.604874e+00 6.423564e-01
7.619856e+00 6.421886e-01
7.634837e+00 6.420216e-01
7.649817e+00 6.418556e-01
7.664797e+00 6.416904e-01
7.679777e+00 6.415260e-01
7.694756e+00 6.413625e-01
7.709734e+00 6.411998e-01
7.724712e+00 6.410379e-01
7.739689e+00 6.408768e-01
7.754665e+00 6.407166e-01
7.769642e+00 6.405572e-01
7.784617e+00 6.403985e-01
7.799592e+00 6.402407e-01
7.814567e+00 6.400837e-01
7.829541e+00 6.399274e-01
7.844514e+00 6.397720e-01
7.859487e+00 6.396173e-01
7.874459e+00 6.394634e-01
7.889431e+00 6.393103e-01
7.904402e+00 6.391579e-01
7.919373e+00 6.390063e-01
7.934344e+00 6.388554e-01
7.949313e+00 6.387053e-01
7.964283e+00 6.385559e-01
7.979251e+00 6.384073e-01
7.994220e+00 6.382593e-01


==> figs/shearrgdcmminsep2.3h0.64.dat <==
cx cy
-7.999360e+00 6.400000e-01
-7.984470e+00 6.402124e-01
-7.969580e+00 6.404260e-01
-7.954689e+00 6.406408e-01
-7.939797e+00 6.408569e-01
-7.924905e+00 6.410741e-01
-7.910011e+00 6.412925e-01
-7.895118e+00 6.415122e-01
-7.880223e+00 6.417331e-01
-7.865328e+00 6.419553e-01
-7.850432e+00 6.421787e-01
-7.835535e+00 6.424034e-01
-7.820637e+00 6.426294e-01
-7.805739e+00 6.428566e-01
-7.790840e+00 6.430852e-01
-7.775940e+00 6.433150e-01
-7.761039e+00 6.435462e-01
-7.746138e+00 6.437787e-01
-7.731235e+00 6.440125e-01
-7.716332e+00 6.442477e-01
-7.701429e+00 6.444843e-01
-7.686524e+00 6.447222e-01
-7.671619e+00 6.449615e-01
-7.656713e+00 6.452022e-01
-7.641806e+00 6.454443e-01
-7.626898e+00 6.456878e-01
-7.611990e+00 6.459327e-01
-7.597080e+00 6.461791e-01
-7.582170e+00 6.464269e-01
-7.567259e+00 6.466761e-01
-7.552347e+00 6.469269e-01
-7.537435e+00 6.471791e-01
-7.522521e+00 6.474328e-01
-7.507607e+00 6.476880e-01
-7.492692e+00 6.479448e-01
-7.477776e+00 6.482030e-01
-7.462859e+00 6.484629e-01
-7.447942e+00 6.487242e-01
-7.433023e+00 6.489872e-01
-7.418104e+00 6.492517e-01
-7.403184e+00 6.495178e-01
-7.388263e+00 6.497855e-01
-7.373341e+00 6.500549e-01
-7.358418e+00 6.503258e-01
-7.343495e+00 6.505985e-01
-7.328570e+00 6.508728e-01
-7.313645e+00 6.511487e-01
-7.298719e+00 6.514264e-01
-7.283792e+00 6.517057e-01
-7.268864e+00 6.519868e-01
-7.253935e+00 6.522696e-01
-7.239005e+00 6.525542e-01
-7.224074e+00 6.528405e-01
-7.209142e+00 6.531286e-01
-7.194210e+00 6.534184e-01
-7.179276e+00 6.537101e-01
-7.164342e+00 6.540036e-01
-7.149407e+00 6.542990e-01
-7.134471e+00 6.545962e-01
-7.119533e+00 6.548952e-01
-7.104595e+00 6.551962e-01
-7.089656e+00 6.554990e-01
-7.074716e+00 6.558038e-01
-7.059775e+00 6.561105e-01
-7.044833e+00 6.564191e-01
-7.029890e+00 6.567297e-01
-7.014947e+00 6.570423e-01
-7.000002e+00 6.573569e-01
-6.985056e+00 6.576736e-01
-6.970109e+00 6.579922e-01
-6.955162e+00 6.583129e-01
-6.940213e+00 6.586357e-01
-6.925263e+00 6.589606e-01
-6.910312e+00 6.592876e-01
-6.895361e+00 6.596167e-01
-6.880408e+00 6.599480e-01
-6.865454e+00 6.602814e-01
-6.850499e+00 6.606170e-01
-6.835544e+00 6.609548e-01
-6.820587e+00 6.612949e-01
-6.805629e+00 6.616372e-01
-6.790670e+00 6.619817e-01
-6.775710e+00 6.623286e-01
-6.760749e+00 6.626777e-01
-6.745787e+00 6.630292e-01
-6.730824e+00 6.633830e-01
-6.715860e+00 6.637392e-01
-6.700895e+00 6.640978e-01
-6.685929e+00 6.644588e-01
-6.670961e+00 6.648222e-01
-6.655993e+00 6.651881e-01
-6.641023e+00 6.655565e-01
-6.626053e+00 6.659274e-01
-6.611081e+00 6.663008e-01
-6.596108e+00 6.666768e-01
-6.581134e+00 6.670553e-01
-6.566159e+00 6.674364e-01
-6.551183e+00 6.678202e-01
-6.536206e+00 6.682066e-01
-6.521227e+00 6.685957e-01
-6.506248e+00 6.689874e-01
-6.491267e+00 6.693819e-01
-6.476285e+00 6.697792e-01
-6.461302e+00 6.701792e-01
-6.446318e+00 6.705820e-01
-6.431333e+00 6.709877e-01
-6.416347e+00 6.713962e-01
-6.401359e+00 6.718076e-01
-6.386370e+00 6.722219e-01
-6.371380e+00 6.726391e-01
-6.356389e+00 6.730594e-01
-6.341396e+00 6.734826e-01
-6.326403e+00 6.739088e-01
-6.311408e+00 6.743381e-01
-6.296412e+00 6.747705e-01
-6.281415e+00 6.752060e-01
-6.266416e+00 6.756446e-01
-6.251417e+00 6.760864e-01
-6.236416e+00 6.765315e-01
-6.221414e+00 6.769797e-01
-6.206410e+00 6.774313e-01
-6.191405e+00 6.778862e-01
-6.176400e+00 6.783443e-01
-6.161392e+00 6.788059e-01
-6.146384e+00 6.792709e-01
-6.131374e+00 6.797393e-01
-6.116363e+00 6.802112e-01
-6.101351e+00 6.806866e-01
-6.086337e+00 6.811656e-01
-6.071322e+00 6.816481e-01
-6.056306e+00 6.821343e-01
-6.041288e+00 6.826241e-01
-6.026269e+00 6.831176e-01
-6.011249e+00 6.836148e-01
-5.996228e+00 6.841158e-01
-5.981205e+00 6.846207e-01
-5.966180e+00 6.851294e-01
-5.951155e+00 6.856419e-01
-5.936128e+00 6.861584e-01
-5.921099e+00 6.866789e-01
-5.906070e+00 6.872034e-01
-5.891039e+00 6.877320e-01
-5.876006e+00 6.882646e-01
-5.860972e+00 6.888014e-01
-5.845937e+00 6.893424e-01
-5.830900e+00 6.898876e-01
-5.815862e+00 6.904371e-01
-5.800822e+00 6.909909e-01
-5.785781e+00 6.915491e-01
-5.770739e+00 6.921117e-01
-5.755695e+00 6.926788e-01
-5.740650e+00 6.932504e-01
-5.725603e+00 6.938266e-01
-5.710555e+00 6.944073e-01
-5.695505e+00 6.949928e-01
-5.680454e+00 6.955829e-01
-5.665401e+00 6.961778e-01
-5.650347e+00 6.967776e-01
-5.635291e+00 6.973822e-01
-5.620234e+00 6.979918e-01
-5.605175e+00 6.986063e-01
-5.590115e+00 6.992259e-01
-5.575053e+00 6.998505e-01
-5.559990e+00 7.004804e-01
-5.544925e+00 7.011154e-01
-5.529859e+00 7.017557e-01
-5.514791e+00 7.024013e-01
-5.499721e+00 7.030524e-01
-5.484650e+00 7.037088e-01
-5.469577e+00 7.043708e-01
-5.454503e+00 7.050384e-01
-5.439427e+00 7.057117e-01
-5.424350e+00 7.063906e-01
-5.409270e+00 7.070753e-01
-5.394190e+00 7.077659e-01
-5.379107e+00 7.084623e-01
-5.364023e+00 7.091648e-01
-5.348938e+00 7.098733e-01
-5.333850e+00 7.105879e-01
-5.318761e+00 7.113087e-01
-5.303671e+00 7.120358e-01
-5.288578e+00 7.127692e-01
-5.273484e+00 7.135091e-01
-5.258389e+00 7.142555e-01
-5.243291e+00 7.150084e-01
-5.228192e+00 7.157680e-01
-5.213091e+00 7.165343e-01
-5.197989e+00 7.173074e-01
-5.182884e+00 7.180875e-01
-5.167778e+00 7.188745e-01
-5.152671e+00 7.196686e-01
-5.137561e+00 7.204698e-01
-5.122450e+00 7.212783e-01
-5.107337e+00 7.220942e-01
-5.092222e+00 7.229174e-01
-5.077105e+00 7.237482e-01
-5.061987e+00 7.245866e-01
-5.046866e+00 7.254327e-01
-5.031744e+00 7.262866e-01
-5.016620e+00 7.271484e-01
-5.001495e+00 7.280183e-01
-4.986367e+00 7.288962e-01
-4.971238e+00 7.297824e-01
-4.956106e+00 7.306768e-01
-4.940973e+00 7.315797e-01
-4.925838e+00 7.324911e-01
-4.910701e+00 7.334112e-01
-4.895562e+00 7.343400e-01
-4.880422e+00 7.352777e-01
-4.865279e+00 7.362244e-01
-4.850135e+00 7.371802e-01
-4.834988e+00 7.381452e-01
-4.819840e+00 7.391195e-01
-4.804689e+00 7.401034e-01
-4.789537e+00 7.410968e-01
-4.774383e+00 7.420999e-01
-4.759226e+00 7.431129e-01
-4.744068e+00 7.441359e-01
-4.728908e+00 7.451690e-01
-4.713746e+00 7.462124e-01
-4.698581e+00 7.472662e-01
-4.683415e+00 7.483305e-01
-4.668247e+00 7.494055e-01
-4.653076e+00 7.504913e-01
-4.637904e+00 7.515881e-01
-4.622730e+00 7.526961e-01
-4.607553e+00 7.538153e-01
-4.592374e+00 7.549460e-01
-4.577194e+00 7.560883e-01
-4.562011e+00 7.572424e-01
-4.546826e+00 7.584084e-01
-4.531639e+00 7.595865e-01
-4.516450e+00 7.607768e-01
-4.501259e+00 7.619797e-01
-4.486065e+00 7.631951e-01
-4.470870e+00 7.644234e-01
-4.455672e+00 7.656647e-01
-4.440472e+00 7.669191e-01
-4.425270e+00 7.681870e-01
-4.410066e+00 7.694684e-01
-4.394859e+00 7.707635e-01
-4.379651e+00 7.720727e-01
-4.364440e+00 7.733960e-01
-4.349227e+00 7.747337e-01
-4.334011e+00 7.760860e-01
-4.318794e+00 7.774531e-01
-4.303574e+00 7.788353e-01
-4.288352e+00 7.802327e-01
-4.273127e+00 7.816456e-01
-4.257900e+00 7.830743e-01
-4.242671e+00 7.845189e-01
-4.227440e+00 7.859798e-01
-4.212206e+00 7.874571e-01
-4.196970e+00 7.889511e-01
-4.181732e+00 7.904621e-01
-4.166491e+00 7.919903e-01
-4.151248e+00 7.935360e-01
-4.136002e+00 7.950996e-01
-4.120754e+00 7.966811e-01
-4.105504e+00 7.982810e-01
-4.090251e+00 7.998996e-01
-4.074996e+00 8.015370e-01
-4.059738e+00 8.031937e-01
-4.044478e+00 8.048699e-01
-4.029215e+00 8.065660e-01
-4.013950e+00 8.082822e-01
-3.998683e+00 8.100189e-01
-3.983412e+00 8.117765e-01
-3.968140e+00 8.135552e-01
-3.952864e+00 8.153554e-01
-3.937587e+00 8.171775e-01
-3.922306e+00 8.190218e-01
-3.907023e+00 8.208887e-01
-3.891737e+00 8.227785e-01
-3.876449e+00 8.246917e-01
-3.861158e+00 8.266287e-01
-3.845865e+00 8.285897e-01
-3.830568e+00 8.305754e-01
-3.815269e+00 8.325860e-01
-3.799968e+00 8.346219e-01
-3.784663e+00 8.366837e-01
-3.769356e+00 8.387718e-01
-3.754046e+00 8.408865e-01
-3.738733e+00 8.430285e-01
-3.723417e+00 8.451981e-01
-3.708098e+00 8.473958e-01
-3.692777e+00 8.496221e-01
-3.677453e+00 8.518776e-01
-3.662125e+00 8.541627e-01
-3.646795e+00 8.564779e-01
-3.631462e+00 8.588239e-01
-3.616125e+00 8.612010e-01
-3.600786e+00 8.636100e-01
-3.585443e+00 8.660514e-01
-3.570098e+00 8.685257e-01
-3.554749e+00 8.710335e-01
-3.539397e+00 8.735755e-01
-3.524042e+00 8.761523e-01
-3.508683e+00 8.787645e-01
-3.493321e+00 8.814128e-01
-3.477956e+00 8.840978e-01
-3.462587e+00 8.868202e-01
-3.447215e+00 8.895808e-01
-3.431840e+00 8.923801e-01
-3.416460e+00 8.952190e-01
-3.401077e+00 8.980982e-01
-3.385691e+00 9.010184e-01
-3.370300e+00 9.039805e-01
-3.354906e+00 9.069851e-01
-3.339508e+00 9.100332e-01
-3.324106e+00 9.131256e-01
-3.308700e+00 9.162631e-01
-3.293290e+00 9.194465e-01
-3.277875e+00 9.226768e-01
-3.262457e+00 9.259549e-01
-3.247034e+00 9.292817e-01
-3.231606e+00 9.326581e-01
-3.216174e+00 9.360852e-01
-3.200737e+00 9.395638e-01
-3.185295e+00 9.430951e-01
-3.169849e+00 9.466801e-01
-3.154397e+00 9.503198e-01
-3.138940e+00 9.540154e-01
-3.123478e+00 9.577679e-01
-3.108010e+00 9.615784e-01
-3.092537e+00 9.654482e-01
-3.077057e+00 9.693784e-01
-3.061572e+00 9.733703e-01
-3.046081e+00 9.774250e-01
-3.030583e+00 9.815439e-01
-3.015079e+00 9.857283e-01
-2.999568e+00 9.899795e-01
-2.984050e+00 9.942988e-01
-2.968525e+00 9.986877e-01
-2.952992e+00 1.003148e+00
-2.937451e+00 1.007680e+00
-2.921903e+00 1.012286e+00
-2.906346e+00 1.016968e+00
-2.890780e+00 1.021726e+00
-2.875205e+00 1.026564e+00
-2.859622e+00 1.031481e+00
-2.844028e+00 1.036480e+00
-2.828424e+00 1.041563e+00
-2.812810e+00 1.046731e+00
-2.797185e+00 1.051986e+00
-2.781549e+00 1.057330e+00
-2.765900e+00 1.062765e+00
-2.750240e+00 1.068292e+00
-2.734566e+00 1.073913e+00
-2.718879e+00 1.079631e+00
-2.703178e+00 1.085448e+00
-2.687462e+00 1.091365e+00
-2.671731e+00 1.097384e+00
-2.655985e+00 1.103508e+00
-2.640221e+00 1.109739e+00
-2.624440e+00 1.116079e+00
-2.608640e+00 1.122529e+00
-2.592821e+00 1.129094e+00
-2.576983e+00 1.135774e+00
-2.561123e+00 1.142572e+00
-2.545241e+00 1.149490e+00
-2.529336e+00 1.156531e+00
-2.513407e+00 1.163698e+00
-2.497453e+00 1.170992e+00
-2.481472e+00 1.178416e+00
-2.465463e+00 1.185973e+00
-2.449425e+00 1.193665e+00
-2.433357e+00 1.201495e+00
-2.417256e+00 1.209466e+00
-2.401122e+00 1.217579e+00
-2.384952e+00 1.225838e+00
-2.368745e+00 1.234246e+00
-2.352499e+00 1.242804e+00
-2.336212e+00 1.251516e+00
-2.319882e+00 1.260384e+00
-2.303507e+00 1.269411e+00
-2.287085e+00 1.278600e+00
-2.270613e+00 1.287953e+00
-2.254089e+00 1.297472e+00
-2.237510e+00 1.307161e+00
-2.220875e+00 1.317021e+00
-2.204178e+00 1.327055e+00
-2.187419e+00 1.337266e+00
-2.170594e+00 1.347656e+00
-2.153699e+00 1.358227e+00
-2.136731e+00 1.368981e+00
-2.119687e+00 1.379920e+00
-2.102563e+00 1.391046e+00
-2.085354e+00 1.402361e+00
-2.068058e+00 1.413867e+00
-2.050670e+00 1.425564e+00
-2.033186e+00 1.437455e+00
-2.015600e+00 1.449539e+00
-1.997909e+00 1.461818e+00
-1.980108e+00 1.474293e+00
-1.962190e+00 1.486963e+00
-1.944152e+00 1.499829e+00
-1.925988e+00 1.512889e+00
-1.907692e+00 1.526144e+00
-1.889258e+00 1.539591e+00
-1.870681e+00 1.553230e+00
-1.851954e+00 1.567058e+00
-1.833071e+00 1.581073e+00
-1.814025e+00 1.595271e+00
-1.794810e+00 1.609649e+00
-1.775419e+00 1.624202e+00
-1.755845e+00 1.638926e+00
-1.736081e+00 1.653815e+00
-1.716120e+00 1.668862e+00
-1.695954e+00 1.684060e+00
-1.675576e+00 1.699402e+00
-1.654979e+00 1.714878e+00
-1.634154e+00 1.730478e+00
-1.613095e+00 1.746193e+00
-1.591794e+00 1.762009e+00
-1.570244e+00 1.777915e+00
-1.548437e+00 1.793896e+00
-1.526365e+00 1.809939e+00
-1.504022e+00 1.826025e+00
-1.481401e+00 1.842140e+00
-1.458495e+00 1.858263e+00
-1.435298e+00 1.874376e+00
-1.411803e+00 1.890458e+00
-1.388006e+00 1.906486e+00
-1.363900e+00 1.922438e+00
-1.339481e+00 1.938288e+00
-1.314746e+00 1.954013e+00
-1.289690e+00 1.969584e+00
-1.264311e+00 1.984973e+00
-1.238607e+00 2.000153e+00
-1.212577e+00 2.015094e+00
-1.186221e+00 2.029763e+00
-1.159540e+00 2.044131e+00
-1.132535e+00 2.058165e+00
-1.105209e+00 2.071832e+00
-1.077566e+00 2.085100e+00
-1.049612e+00 2.097934e+00
-1.021353e+00 2.110302e+00
-9.927972e-01 2.122171e+00
-9.639526e-01 2.133507e+00
-9.348300e-01 2.144279e+00
-9.054410e-01 2.154454e+00
-8.757983e-01 2.164002e+00
-8.459162e-01 2.172893e+00
-8.158099e-01 2.181100e+00
-7.854959e-01 2.188596e+00
-7.549920e-01 2.195355e+00
-7.243527e-01 2.202232e+00
-6.935594e-01 2.208761e+00
-6.626112e-01 2.214440e+00
-6.315274e-01 2.218842e+00
-6.003191e-01 2.221805e+00
-5.690380e-01 2.223755e+00
-5.377146e-01 2.224862e+00
-5.063720e-01 2.225124e+00
-4.750336e-01 2.224538e+00
-4.437226e-01 2.223108e+00
-4.124622e-01 2.220838e+00
-3.812751e-01 2.217737e+00
-3.501838e-01 2.213814e+00
-3.192100e-01 2.209085e+00
-2.883748e-01 2.203566e+00
-2.576985e-01 2.197276e+00
-2.272005e-01 2.190236e+00
-1.968991e-01 2.182469e+00
-1.668116e-01 2.174002e+00
-1.369541e-01 2.164861e+00
-1.073415e-01 2.155076e+00
-7.798746e-02 2.144677e+00
-4.890437e-02 2.133694e+00
-2.010329e-02 2.122161e+00
8.406020e-03 2.110110e+00
3.661509e-02 2.097573e+00
6.451674e-02 2.084586e+00
9.210504e-02 2.071180e+00
1.193753e-01 2.057391e+00
1.463239e-01 2.043250e+00
1.729485e-01 2.028790e+00
1.992478e-01 2.014044e+00
2.252214e-01 1.999043e+00
2.508700e-01 1.983817e+00
2.761950e-01 1.968396e+00
3.011989e-01 1.952809e+00
3.258848e-01 1.937082e+00
3.502564e-01 1.921243e+00
3.743181e-01 1.905316e+00
3.980749e-01 1.889326e+00
4.215323e-01 1.873295e+00
4.446962e-01 1.857245e+00
4.675729e-01 1.841196e+00
4.901690e-01 1.825168e+00
5.124913e-01 1.809177e+00
5.345471e-01 1.793241e+00
5.563434e-01 1.777376e+00
5.778878e-01 1.761595e+00
5.991878e-01 1.745912e+00
6.202508e-01 1.730340e+00
6.410846e-01 1.714888e+00
6.616966e-01 1.699569e+00
6.820945e-01 1.684390e+00
7.022856e-01 1.669361e+00
7.222774e-01 1.654488e+00
7.420773e-01 1.639779e+00
7.616923e-01 1.625240e+00
7.811295e-01 1.610875e+00
8.003959e-01 1.596690e+00
8.194982e-01 1.582688e+00
8.384431e-01 1.568873e+00
8.572368e-01 1.555247e+00
8.758858e-01 1.541813e+00
8.943960e-01 1.528573e+00
9.127733e-01 1.515527e+00
9.310235e-01 1.502677e+00
9.491520e-01 1.490023e+00
9.671642e-01 1.477566e+00
9.850652e-01 1.465305e+00
1.002860e+00 1.453239e+00
1.020553e+00 1.441369e+00
1.038150e+00 1.429694e+00
1.055654e+00 1.418211e+00
1.073069e+00 1.406920e+00
1.090401e+00 1.395818e+00
1.107652e+00 1.384905e+00
1.124827e+00 1.374179e+00
1.141929e+00 1.363637e+00
1.158962e+00 1.353277e+00
1.175928e+00 1.343097e+00
1.192831e+00 1.333095e+00
1.209674e+00 1.323268e+00
1.226460e+00 1.313614e+00
1.243191e+00 1.304130e+00
1.259871e+00 1.294814e+00
1.276501e+00 1.285663e+00
1.293084e+00 1.276675e+00
1.309622e+00 1.267846e+00
1.326117e+00 1.259175e+00
1.342572e+00 1.250658e+00
1.358989e+00 1.242293e+00
1.375368e+00 1.234077e+00
1.391713e+00 1.226007e+00
1.408024e+00 1.218082e+00
1.424304e+00 1.210297e+00
1.440553e+00 1.202651e+00
1.456774e+00 1.195141e+00
1.472967e+00 1.187764e+00
1.489134e+00 1.180518e+00
1.505276e+00 1.173400e+00
1.521395e+00 1.166408e+00
1.537491e+00 1.159540e+00
1.553565e+00 1.152792e+00
1.569619e+00 1.146162e+00
1.585653e+00 1.139649e+00
1.601669e+00 1.133250e+00
1.617667e+00 1.126962e+00
1.633648e+00 1.120783e+00
1.649612e+00 1.114712e+00
1.665561e+00 1.108745e+00
1.681496e+00 1.102881e+00
1.697416e+00 1.097118e+00
1.713323e+00 1.091453e+00
1.729217e+00 1.085885e+00
1.745098e+00 1.080412e+00
1.760968e+00 1.075031e+00
1.776826e+00 1.069741e+00
1.792674e+00 1.064540e+00
1.808511e+00 1.059427e+00
1.824338e+00 1.054398e+00
1.840156e+00 1.049454e+00
1.855964e+00 1.044591e+00
1.871764e+00 1.039808e+00
1.887555e+00 1.035104e+00
1.903338e+00 1.030477e+00
1.919114e+00 1.025925e+00
1.934882e+00 1.021448e+00
1.950642e+00 1.017042e+00
1.966396e+00 1.012708e+00
1.982142e+00 1.008443e+00
1.997883e+00 1.004246e+00
2.013617e+00 1.000116e+00
2.029345e+00 9.960517e-01
2.045067e+00 9.920511e-01
2.060784e+00 9.881133e-01
2.076495e+00 9.842370e-01
2.092201e+00 9.804211e-01
2.107901e+00 9.766642e-01
2.123597e+00 9.729653e-01
2.139288e+00 9.693232e-01
2.154974e+00 9.657368e-01
2.170655e+00 9.622050e-01
2.186332e+00 9.587266e-01
2.202005e+00 9.553008e-01
2.217674e+00 9.519264e-01
2.233338e+00 9.486024e-01
2.248999e+00 9.453279e-01
2.264655e+00 9.421019e-01
2.280308e+00 9.389236e-01
2.295957e+00 9.357918e-01
2.311603e+00 9.327059e-01
2.327245e+00 9.296649e-01
2.342883e+00 9.266679e-01
2.358518e+00 9.237142e-01
2.374150e+00 9.208029e-01
2.389778e+00 9.179331e-01
2.405403e+00 9.151043e-01
2.421025e+00 9.123154e-01
2.436644e+00 9.095659e-01
2.452260e+00 9.068551e-01
2.467873e+00 9.041821e-01
2.483482e+00 9.015462e-01
2.499089e+00 8.989469e-01
2.514693e+00 8.963835e-01
2.530295e+00 8.938552e-01
2.545893e+00 8.913615e-01
2.561489e+00 8.889017e-01
2.577082e+00 8.864752e-01
2.592672e+00 8.840814e-01
2.608260e+00 8.817198e-01
2.623845e+00 8.793898e-01
2.639427e+00 8.770907e-01
2.655007e+00 8.748221e-01
2.670585e+00 8.725834e-01
2.686160e+00 8.703742e-01
2.701732e+00 8.681938e-01
2.717302e+00 8.660418e-01
2.732869e+00 8.639177e-01
2.748435e+00 8.618210e-01
2.763997e+00 8.597512e-01
2.779558e+00 8.577079e-01
2.795116e+00 8.556907e-01
2.810671e+00 8.536990e-01
2.826225e+00 8.517325e-01
2.841776e+00 8.497907e-01
2.857325e+00 8.478732e-01
2.872872e+00 8.459796e-01
2.888416e+00 8.441095e-01
2.903958e+00 8.422625e-01
2.919498e+00 8.404383e-01
2.935036e+00 8.386364e-01
2.950571e+00 8.368566e-01
2.966105e+00 8.350983e-01
2.981636e+00 8.333614e-01
2.997165e+00 8.316453e-01
3.012692e+00 8.299499e-01
3.028217e+00 8.282747e-01
3.043740e+00 8.266195e-01
3.059261e+00 8.249839e-01
3.074780e+00 8.233676e-01
3.090296e+00 8.217702e-01
3.105811e+00 8.201916e-01
3.121323e+00 8.186314e-01
3.136834e+00 8.170894e-01
3.152343e+00 8.155651e-01
3.167849e+00 8.140584e-01
3.183354e+00 8.125690e-01
3.198856e+00 8.110967e-01
3.214357e+00 8.096410e-01
3.229855e+00 8.082019e-01
3.245352e+00 8.067791e-01
3.260847e+00 8.053722e-01
3.276340e+00 8.039811e-01
3.291831e+00 8.026055e-01
3.307319e+00 8.012452e-01
3.322807e+00 7.998999e-01
3.338292e+00 7.985695e-01
3.353775e+00 7.972537e-01
3.369256e+00 7.959523e-01
3.384736e+00 7.946651e-01
3.400214e+00 7.933918e-01
3.415689e+00 7.921324e-01
3.431163e+00 7.908865e-01
3.446636e+00 7.896539e-01
3.462106e+00 7.884346e-01
3.477574e+00 7.872282e-01
3.493041e+00 7.860346e-01
3.508506e+00 7.848537e-01
3.523969e+00 7.836851e-01
3.539430e+00 7.825289e-01
3.554890e+00 7.813847e-01
3.570348e+00 7.802525e-01
3.585804e+00 7.791319e-01
3.601258e+00 7.780230e-01
3.616711e+00 7.769255e-01
3.632161e+00 7.758393e-01
3.647610e+00 7.747641e-01
3.663058e+00 7.736999e-01
3.678503e+00 7.726465e-01
3.693947e+00 7.716038e-01
3.709390e+00 7.705716e-01
3.724830e+00 7.695497e-01
3.740269e+00 7.685381e-01
3.755706e+00 7.675365e-01
3.771142e+00 7.665449e-01
3.786575e+00 7.655631e-01
3.802008e+00 7.645909e-01
3.817438e+00 7.636284e-01
3.832867e+00 7.626752e-01
3.848294e+00 7.617314e-01
3.863720e+00 7.607967e-01
3.879144e+00 7.598711e-01
3.894567e+00 7.589545e-01
3.909987e+00 7.580466e-01
3.925407e+00 7.571475e-01
3.940824e+00 7.562569e-01
3.956240e+00 7.553749e-01
3.971655e+00 7.545012e-01
3.987068e+00 7.536357e-01
4.002479e+00 7.527785e-01
4.017889e+00 7.519292e-01
4.033298e+00 7.510880e-01
4.048704e+00 7.502546e-01
4.064110e+00 7.494289e-01
4.079513e+00 7.486109e-01
4.094916e+00 7.478004e-01
4.110316e+00 7.469974e-01
4.125715e+00 7.462018e-01
4.141113e+00 7.454135e-01
4.156509e+00 7.446323e-01
4.171904e+00 7.438582e-01
4.187297e+00 7.430912e-01
4.202689e+00 7.423311e-01
4.218080e+00 7.415778e-01
4.233468e+00 7.408313e-01
4.248856e+00 7.400914e-01
4.264242e+00 7.393582e-01
4.279627e+00 7.386314e-01
4.295010e+00 7.379111e-01
4.310392e+00 7.371972e-01
4.325772e+00 7.364895e-01
4.341151e+00 7.357880e-01
4.356528e+00 7.350927e-01
4.371904e+00 7.344035e-01
4.387279e+00 7.337202e-01
4.402653e+00 7.330428e-01
4.418025e+00 7.323713e-01
4.433395e+00 7.317056e-01
4.448765e+00 7.310456e-01
4.464133e+00 7.303912e-01
4.479499e+00 7.297424e-01
4.494864e+00 7.290991e-01
4.510228e+00 7.284613e-01
4.525591e+00 7.278289e-01
4.540952e+00 7.272018e-01
4.556312e+00 7.265799e-01
4.571671e+00 7.259633e-01
4.587028e+00 7.253518e-01
4.602384e+00 7.247454e-01
4.617739e+00 7.241441e-01
4.633093e+00 7.235477e-01
4.648445e+00 7.229562e-01
4.663796e+00 7.223696e-01
4.679145e+00 7.217878e-01
4.694494e+00 7.212108e-01
4.709841e+00 7.206385e-01
4.725187e+00 7.200708e-01
4.740532e+00 7.195077e-01
4.755875e+00 7.189492e-01
4.771217e+00 7.183951e-01
4.786558e+00 7.178456e-01
4.801898e+00 7.173004e-01
4.817237e+00 7.167596e-01
4.832574e+00 7.162231e-01
4.847910e+00 7.156908e-01
4.863245e+00 7.151628e-01
4.878579e+00 7.146389e-01
4.893912e+00 7.141192e-01
4.909243e+00 7.136035e-01
4.924574e+00 7.130919e-01
4.939903e+00 7.125843e-01
4.955231e+00 7.120806e-01
4.970557e+00 7.115808e-01
4.985883e+00 7.110849e-01
5.001208e+00 7.105929e-01
5.016531e+00 7.101046e-01
5.031853e+00 7.096201e-01
5.047174e+00 7.091393e-01
5.062494e+00 7.086621e-01
5.077813e+00 7.081886e-01
5.093131e+00 7.077187e-01
5.108448e+00 7.072523e-01
5.123763e+00 7.067895e-01
5.139078e+00 7.063302e-01
5.154391e+00 7.058743e-01
5.169704e+00 7.054218e-01
5.185015e+00 7.049727e-01
5.200325e+00 7.045269e-01
5.215634e+00 7.040845e-01
5.230942e+00 7.036453e-01
5.246249e+00 7.032094e-01
5.261555e+00 7.027767e-01
5.276860e+00 7.023472e-01
5.292164e+00 7.019208e-01
5.307467e+00 7.014976e-01
5.322769e+00 7.010774e-01
5.338070e+00 7.006603e-01
5.353369e+00 7.002462e-01
5.368668e+00 6.998351e-01
5.383966e+00 6.994270e-01
5.399263e+00 6.990219e-01
5.414558e+00 6.986196e-01
5.429853e+00 6.982202e-01
5.445147e+00 6.978237e-01
5.460440e+00 6.974300e-01
5.475731e+00 6.970391e-01
5.491022e+00 6.966510e-01
5.506312e+00 6.962656e-01
5.521601e+00 6.958829e-01
5.536889e+00 6.955029e-01
5.552176e+00 6.951256e-01
5.567462e+00 6.947510e-01
5.582747e+00 6.943789e-01
5.598031e+00 6.940095e-01
5.613314e+00 6.936426e-01
5.628596e+00 6.932782e-01
5.643878e+00 6.929164e-01
5.659158e+00 6.925571e-01
5.674437e+00 6.922002e-01
5.689716e+00 6.918458e-01
5.704994e+00 6.914939e-01
5.720270e+00 6.911443e-01
5.735546e+00 6.907971e-01
5.750821e+00 6.904523e-01
5.766095e+00 6.901098e-01
5.781368e+00 6.897696e-01
5.796641e+00 6.894317e-01
5.811912e+00 6.890961e-01
5.827182e+00 6.887628e-01
5.842452e+00 6.884316e-01
5.857721e+00 6.881027e-01
5.872989e+00 6.877760e-01
5.888256e+00 6.874515e-01
5.903522e+00 6.871291e-01
5.918787e+00 6.868088e-01
5.934052e+00 6.864907e-01
5.949315e+00 6.861747e-01
5.964578e+00 6.858607e-01
5.979840e+00 6.855488e-01
5.995101e+00 6.852390e-01
6.010361e+00 6.849311e-01
6.025621e+00 6.846253e-01
6.040879e+00 6.843214e-01
6.056137e+00 6.840196e-01
6.071394e+00 6.837196e-01
6.086651e+00 6.834216e-01
6.101906e+00 6.831256e-01
6.117160e+00 6.828314e-01
6.132414e+00 6.825391e-01
6.147667e+00 6.822487e-01
6.162920e+00 6.819601e-01
6.178171e+00 6.816734e-01
6.193422e+00 6.813885e-01
6.208671e+00 6.811054e-01
6.223921e+00 6.808241e-01
6.239169e+00 6.805446e-01
6.254416e+00 6.802668e-01
6.269663e+00 6.799908e-01
6.284909e+00 6.797165e-01
6.300155e+00 6.794439e-01
6.315399e+00 6.791730e-01
6.330643e+00 6.789038e-01
6.345886e+00 6.786363e-01
6.361128e+00 6.783704e-01
6.376370e+00 6.781062e-01
6.391610e+00 6.778436e-01
6.406851e+00 6.775826e-01
6.422090e+00 6.773232e-01
6.437328e+00 6.770654e-01
6.452566e+00 6.768092e-01
6.467804e+00 6.765545e-01
6.483040e+00 6.763014e-01
6.498276e+00 6.760499e-01
6.513511e+00 6.757998e-01
6.528745e+00 6.755513e-01
6.543979e+00 6.753043e-01
6.559212e+00 6.750588e-01
6.574444e+00 6.748147e-01
6.589675e+00 6.745721e-01
6.604906e+00 6.743310e-01
6.620137e+00 6.740913e-01
6.635366e+00 6.738530e-01
6.650595e+00 6.736161e-01
6.665823e+00 6.733807e-01
6.681050e+00 6.731466e-01
6.696277e+00 6.729140e-01
6.711503e+00 6.726827e-01
6.726729e+00 6.724527e-01
6.741954e+00 6.722241e-01
6.757178e+00 6.719969e-01
6.772401e+00 6.717710e-01
6.787624e+00 6.715464e-01
6.802846e+00 6.713231e-01
6.818068e+00 6.711011e-01
6.833289e+00 6.708804e-01
6.848509e+00 6.706609e-01
6.863728e+00 6.704428e-01
6.878947e+00 6.702259e-01
6.894166e+00 6.700102e-01
6.909383e+00 6.697958e-01
6.924601e+00 6.695826e-01
6.939817e+00 6.693706e-01
6.955033e+00 6.691599e-01
6.970248e+00 6.689503e-01
6.985463e+00 6.687419e-01
7.000677e+00 6.685347e-01
7.015890e+00 6.683287e-01
7.031103e+00 6.681239e-01
7.046315e+00 6.679202e-01
7.061527e+00 6.677176e-01
7.076738e+00 6.675162e-01
7.091948e+00 6.673159e-01
7.107158e+00 6.671168e-01
7.122367e+00 6.669187e-01
7.137576e+00 6.667218e-01
7.152784e+00 6.665259e-01
7.167991e+00 6.663311e-01
7.183198e+00 6.661374e-01
7.198404e+00 6.659448e-01
7.213610e+00 6.657533e-01
7.228815e+00 6.655628e-01
7.244020e+00 6.653733e-01
7.259224e+00 6.651849e-01
7.274427e+00 6.649975e-01
7.289630e+00 6.648112e-01
7.304832e+00 6.646258e-01
7.320034e+00 6.644415e-01
7.335235e+00 6.642582e-01
7.350436e+00 6.640758e-01
7.365636e+00 6.638945e-01
7.380835e+00 6.637141e-01
7.396034e+00 6.635347e-01
7.411233e+00 6.633563e-01
7.426431e+00 6.631788e-01
7.441628e+00 6.630023e-01
7.456825e+00 6.628267e-01
7.472021e+00 6.626521e-01
7.487217e+00 6.624784e-01
7.502412e+00 6.623056e-01
7.517607e+00 6.621337e-01
7.532801e+00 6.619628e-01
7.547995e+00 6.617927e-01
7.563188e+00 6.616235e-01
7.578381e+00 6.614553e-01
7.593573e+00 6.612879e-01
7.608765e+00 6.611214e-01
7.623956e+00 6.609558e-01
7.639146e+00 6.607910e-01
7.654336e+00 6.606271e-01
7.669526e+00 6.604641e-01
7.684715e+00 6.603019e-01
7.699904e+00 6.601405e-01
7.715092e+00 6.599800e-01
7.730279e+00 6.598203e-01
7.745466e+00 6.596615e-01
7.760653e+00 6.595034e-01
7.775839e+00 6.593462e-01
7.791025e+00 6.591898e-01
7.806210e+00 6.590342e-01
7.821395e+00 6.588794e-01
7.836579e+00 6.587253e-01
7.851763e+00 6.585721e-01
7.866946e+00 6.584196e-01
7.882129e+00 6.582679e-01
7.897311e+00 6.581170e-01
7.912493e+00 6.579669e-01
7.927674e+00 6.578175e-01
7.942855e+00 6.576688e-01
7.958035e+00 6.575209e-01
7.973215e+00 6.573738e-01
7.988395e+00 6.572274e-01


==> figs/shearrgdcmminsep2.4h0.64.dat <==
cx cy
-7.999360e+00 6.400000e-01
-7.985090e+00 6.402035e-01
-7.970821e+00 6.404082e-01
-7.956550e+00 6.406139e-01
-7.942279e+00 6.408208e-01
-7.928007e+00 6.410287e-01
-7.913735e+00 6.412378e-01
-7.899462e+00 6.414480e-01
-7.885188e+00 6.416594e-01
-7.870913e+00 6.418718e-01
-7.856638e+00 6.420855e-01
-7.842362e+00 6.423003e-01
-7.828086e+00 6.425162e-01
-7.813809e+00 6.427334e-01
-7.799531e+00 6.429517e-01
-7.785252e+00 6.431712e-01
-7.770973e+00 6.433919e-01
-7.756693e+00 6.436139e-01
-7.742412e+00 6.438370e-01
-7.728131e+00 6.440614e-01
-7.713849e+00 6.442871e-01
-7.699566e+00 6.445139e-01
-7.685282e+00 6.447421e-01
-7.670998e+00 6.449715e-01
-7.656713e+00 6.452022e-01
-7.642427e+00 6.454341e-01
-7.628140e+00 6.456674e-01
-7.613853e+00 6.459020e-01
-7.599565e+00 6.461379e-01
-7.585276e+00 6.463751e-01
-7.570987e+00 6.466137e-01
-7.556697e+00 6.468536e-01
-7.542406e+00 6.470949e-01
-7.528114e+00 6.473375e-01
-7.513822e+00 6.475815e-01
-7.499528e+00 6.478269e-01
-7.485234e+00 6.480737e-01
-7.470939e+00 6.483219e-01
-7.456644e+00 6.485716e-01
-7.442348e+00 6.488226e-01
-7.428050e+00 6.490752e-01
-7.413753e+00 6.493291e-01
-7.399454e+00 6.495846e-01
-7.385154e+00 6.498415e-01
-7.370854e+00 6.500999e-01
-7.356553e+00 6.503598e-01
-7.342251e+00 6.506213e-01
-7.327948e+00 6.508842e-01
-7.313645e+00 6.511487e-01
-7.299341e+00 6.514148e-01
-7.285036e+00 6.516824e-01
-7.270730e+00 6.519516e-01
-7.256423e+00 6.522223e-01
-7.242115e+00 6.524947e-01
-7.227807e+00 6.527687e-01
-7.213498e+00 6.530443e-01
-7.199188e+00 6.533216e-01
-7.184877e+00 6.536005e-01
-7.170565e+00 6.538811e-01
-7.156252e+00 6.541634e-01
-7.141939e+00 6.544473e-01
-7.127624e+00 6.547330e-01
-7.113309e+00 6.550204e-01
-7.098993e+00 6.553095e-01
-7.084676e+00 6.556004e-01
-7.070359e+00 6.558930e-01
-7.056040e+00 6.561875e-01
-7.041720e+00 6.564837e-01
-7.027400e+00 6.567817e-01
-7.013079e+00 6.570816e-01
-6.998756e+00 6.573833e-01
-6.984433e+00 6.576868e-01
-6.970109e+00 6.579922e-01
-6.955784e+00 6.582995e-01
-6.941459e+00 6.586088e-01
-6.927132e+00 6.589199e-01
-6.912804e+00 6.592329e-01
-6.898476e+00 6.595480e-01
-6.884146e+00 6.598650e-01
-6.869816e+00 6.601839e-01
-6.855484e+00 6.605049e-01
-6.841152e+00 6.608279e-01
-6.826819e+00 6.611529e-01
-6.812485e+00 6.614800e-01
-6.798150e+00 6.618092e-01
-6.783814e+00 6.621404e-01
-6.769477e+00 6.624738e-01
-6.755139e+00 6.628093e-01
-6.740800e+00 6.631469e-01
-6.726460e+00 6.634867e-01
-6.712119e+00 6.638286e-01
-6.697777e+00 6.641728e-01
-6.683434e+00 6.645192e-01
-6.669090e+00 6.648678e-01
-6.654745e+00 6.652187e-01
-6.640400e+00 6.655719e-01
-6.626053e+00 6.659274e-01
-6.611705e+00 6.662852e-01
-6.597356e+00 6.666453e-01
-6.583006e+00 6.670078e-01
-6.568655e+00 6.673727e-01
-6.554303e+00 6.677400e-01
-6.539950e+00 6.681097e-01
-6.525596e+00 6.684819e-01
-6.511241e+00 6.688565e-01
-6.496885e+00 6.692337e-01
-6.482528e+00 6.696133e-01
-6.468170e+00 6.699955e-01
-6.453810e+00 6.703803e-01
-6.439450e+00 6.707676e-01
-6.425089e+00 6.711575e-01
-6.410726e+00 6.715501e-01
-6.396363e+00 6.719454e-01
-6.381998e+00 6.723433e-01
-6.367632e+00 6.727439e-01
-6.353266e+00 6.731473e-01
-6.338898e+00 6.735534e-01
-6.324529e+00 6.739623e-01
-6.310158e+00 6.743740e-01
-6.295787e+00 6.747886e-01
-6.281415e+00 6.752060e-01
-6.267041e+00 6.756263e-01
-6.252667e+00 6.760495e-01
-6.238291e+00 6.764757e-01
-6.223914e+00 6.769048e-01
-6.209536e+00 6.773370e-01
-6.195157e+00 6.777721e-01
-6.180776e+00 6.782104e-01
-6.166395e+00 6.786517e-01
-6.152012e+00 6.790961e-01
-6.137628e+00 6.795437e-01
-6.123243e+00 6.799945e-01
-6.108857e+00 6.804485e-01
-6.094470e+00 6.809057e-01
-6.080081e+00 6.813662e-01
-6.065691e+00 6.818300e-01
-6.051300e+00 6.822971e-01
-6.036908e+00 6.827676e-01
-6.022514e+00 6.832415e-01
-6.008120e+00 6.837189e-01
-5.993724e+00 6.841997e-01
-5.979327e+00 6.846840e-01
-5.964928e+00 6.851719e-01
-5.950529e+00 6.856634e-01
-5.936128e+00 6.861584e-01
-5.921726e+00 6.866571e-01
-5.907322e+00 6.871595e-01
-5.892918e+00 6.876657e-01
-5.878512e+00 6.881755e-01
-5.864104e+00 6.886892e-01
-5.849696e+00 6.892067e-01
-5.835286e+00 6.897281e-01
-5.820875e+00 6.902535e-01
-5.806462e+00 6.907827e-01
-5.792049e+00 6.913160e-01
-5.777634e+00 6.918533e-01
-5.763217e+00 6.923947e-01
-5.748800e+00 6.929402e-01
-5.734380e+00 6.934899e-01
-5.719960e+00 6.940438e-01
-5.705538e+00 6.946020e-01
-5.691115e+00 6.951644e-01
-5.676691e+00 6.957312e-01
-5.662265e+00 6.963024e-01
-5.647838e+00 6.968780e-01
-5.633409e+00 6.974581e-01
-5.618979e+00 6.980428e-01
-5.604548e+00 6.986320e-01
-5.590115e+00 6.992259e-01
-5.575681e+00 6.998244e-01
-5.561245e+00 7.004277e-01
-5.546808e+00 7.010357e-01
-5.532370e+00 7.016486e-01
-5.517930e+00 7.022664e-01
-5.503489e+00 7.028891e-01
-5.489046e+00 7.035168e-01
-5.474602e+00 7.041496e-01
-5.460156e+00 7.047874e-01
-5.445709e+00 7.054305e-01
-5.431260e+00 7.060787e-01
-5.416810e+00 7.067322e-01
-5.402359e+00 7.073911e-01
-5.387906e+00 7.080553e-01
-5.373451e+00 7.087250e-01
-5.358995e+00 7.094003e-01
-5.344537e+00 7.100811e-01
-5.330078e+00 7.107675e-01
-5.315618e+00 7.114597e-01
-5.301155e+00 7.121576e-01
-5.286692e+00 7.128614e-01
-5.272226e+00 7.135710e-01
-5.257760e+00 7.142867e-01
-5.243291e+00 7.150084e-01
-5.228821e+00 7.157362e-01
-5.214350e+00 7.164702e-01
-5.199877e+00 7.172104e-01
-5.185402e+00 7.179570e-01
-5.170926e+00 7.187099e-01
-5.156448e+00 7.194694e-01
-5.141968e+00 7.202354e-01
-5.127487e+00 7.210080e-01
-5.113004e+00 7.217874e-01
-5.098520e+00 7.225735e-01
-5.084034e+00 7.233665e-01
-5.069546e+00 7.241664e-01
-5.055057e+00 7.249734e-01
-5.040566e+00 7.257876e-01
-5.026073e+00 7.266089e-01
-5.011579e+00 7.274375e-01
-4.997083e+00 7.282735e-01
-4.982585e+00 7.291170e-01
-4.968086e+00 7.299680e-01
-4.953584e+00 7.308267e-01
-4.939081e+00 7.316932e-01
-4.924577e+00 7.325675e-01
-4.910071e+00 7.334497e-01
-4.895562e+00 7.343400e-01
-4.881053e+00 7.352385e-01
-4.866541e+00 7.361452e-01
-4.852028e+00 7.370602e-01
-4.837513e+00 7.379837e-01
-4.822996e+00 7.389158e-01
-4.808477e+00 7.398565e-01
-4.793957e+00 7.408060e-01
-4.779434e+00 7.417645e-01
-4.764910e+00 7.427319e-01
-4.750384e+00 7.437085e-01
-4.735857e+00 7.446943e-01
-4.721327e+00 7.456894e-01
-4.706796e+00 7.466941e-01
-4.692262e+00 7.477084e-01
-4.677727e+00 7.487324e-01
-4.663190e+00 7.497662e-01
-4.648651e+00 7.508101e-01
-4.634111e+00 7.518641e-01
-4.619568e+00 7.529283e-01
-4.605023e+00 7.540030e-01
-4.590477e+00 7.550882e-01
-4.575929e+00 7.561840e-01
-4.561378e+00 7.572907e-01
-4.546826e+00 7.584084e-01
-4.532272e+00 7.595371e-01
-4.517716e+00 7.606772e-01
-4.503158e+00 7.618286e-01
-4.488598e+00 7.629917e-01
-4.474036e+00 7.641664e-01
-4.459472e+00 7.653531e-01
-4.444906e+00 7.665519e-01
-4.430338e+00 7.677628e-01
-4.415768e+00 7.689862e-01
-4.401196e+00 7.702222e-01
-4.386622e+00 7.714709e-01
-4.372046e+00 7.727325e-01
-4.357467e+00 7.740073e-01
-4.342887e+00 7.752954e-01
-4.328305e+00 7.765969e-01
-4.313721e+00 7.779122e-01
-4.299134e+00 7.792413e-01
-4.284546e+00 7.805845e-01
-4.269955e+00 7.819420e-01
-4.255362e+00 7.833139e-01
-4.240768e+00 7.847006e-01
-4.226171e+00 7.861022e-01
-4.211571e+00 7.875190e-01
-4.196970e+00 7.889511e-01
-4.182367e+00 7.903988e-01
-4.167761e+00 7.918623e-01
-4.153153e+00 7.933419e-01
-4.138543e+00 7.948377e-01
-4.123931e+00 7.963501e-01
-4.109317e+00 7.978793e-01
-4.094700e+00 7.994255e-01
-4.080081e+00 8.009891e-01
-4.065460e+00 8.025702e-01
-4.050837e+00 8.041691e-01
-4.036211e+00 8.057861e-01
-4.021583e+00 8.074216e-01
-4.006953e+00 8.090756e-01
-3.992320e+00 8.107487e-01
-3.977685e+00 8.124410e-01
-3.963048e+00 8.141528e-01
-3.948409e+00 8.158846e-01
-3.933767e+00 8.176364e-01
-3.919122e+00 8.194088e-01
-3.904476e+00 8.212020e-01
-3.889827e+00 8.230164e-01
-3.875175e+00 8.248522e-01
-3.860521e+00 8.267099e-01
-3.845865e+00 8.285897e-01
-3.831206e+00 8.304921e-01
-3.816544e+00 8.324174e-01
-3.801880e+00 8.343660e-01
-3.787214e+00 8.363383e-01
-3.772545e+00 8.383346e-01
-3.757873e+00 8.403553e-01
-3.743199e+00 8.424009e-01
-3.728523e+00 8.444718e-01
-3.713843e+00 8.465683e-01
-3.699161e+00 8.486910e-01
-3.684477e+00 8.508402e-01
-3.669789e+00 8.530164e-01
-3.655099e+00 8.552201e-01
-3.640406e+00 8.574516e-01
-3.625711e+00 8.597116e-01
-3.611013e+00 8.620005e-01
-3.596311e+00 8.643187e-01
-3.581607e+00 8.666668e-01
-3.566900e+00 8.690453e-01
-3.552191e+00 8.714548e-01
-3.537478e+00 8.738957e-01
-3.522762e+00 8.763686e-01
-3.508043e+00 8.788741e-01
-3.493321e+00 8.814128e-01
-3.478596e+00 8.839852e-01
-3.463868e+00 8.865919e-01
-3.449137e+00 8.892336e-01
-3.434402e+00 8.919108e-01
-3.419665e+00 8.946243e-01
-3.404923e+00 8.973746e-01
-3.390179e+00 9.001624e-01
-3.375431e+00 9.029884e-01
-3.360680e+00 9.058533e-01
-3.345925e+00 9.087579e-01
-3.331166e+00 9.117027e-01
-3.316404e+00 9.146886e-01
-3.301638e+00 9.177164e-01
-3.286868e+00 9.207867e-01
-3.272094e+00 9.239004e-01
-3.257316e+00 9.270584e-01
-3.242534e+00 9.302613e-01
-3.227748e+00 9.335101e-01
-3.212958e+00 9.368056e-01
-3.198164e+00 9.401487e-01
-3.183365e+00 9.435403e-01
-3.168561e+00 9.469813e-01
-3.153753e+00 9.504727e-01
-3.138940e+00 9.540154e-01
-3.124122e+00 9.576104e-01
-3.109299e+00 9.612586e-01
-3.094471e+00 9.649612e-01
-3.079638e+00 9.687191e-01
-3.064799e+00 9.725335e-01
-3.049954e+00 9.764054e-01
-3.035104e+00 9.803359e-01
-3.020248e+00 9.843262e-01
-3.005385e+00 9.883774e-01
-2.990517e+00 9.924907e-01
-2.975641e+00 9.966674e-01
-2.960759e+00 1.000909e+00
-2.945870e+00 1.005216e+00
-2.930974e+00 1.009590e+00
-2.916070e+00 1.014033e+00
-2.901158e+00 1.018545e+00
-2.886238e+00 1.023129e+00
-2.871310e+00 1.027785e+00
-2.856374e+00 1.032516e+00
-2.841428e+00 1.037321e+00
-2.826473e+00 1.042204e+00
-2.811508e+00 1.047166e+00
-2.796534e+00 1.052207e+00
-2.781549e+00 1.057330e+00
-2.766552e+00 1.062536e+00
-2.751545e+00 1.067828e+00
-2.736526e+00 1.073205e+00
-2.721495e+00 1.078672e+00
-2.706450e+00 1.084228e+00
-2.691393e+00 1.089876e+00
-2.676321e+00 1.095618e+00
-2.661235e+00 1.101455e+00
-2.646134e+00 1.107390e+00
-2.631017e+00 1.113424e+00
-2.615884e+00 1.119559e+00
-2.600733e+00 1.125797e+00
-2.585565e+00 1.132141e+00
-2.570377e+00 1.138592e+00
-2.555170e+00 1.145152e+00
-2.539942e+00 1.151823e+00
-2.524693e+00 1.158608e+00
-2.509421e+00 1.165509e+00
-2.494126e+00 1.172528e+00
-2.478806e+00 1.179666e+00
-2.463460e+00 1.186927e+00
-2.448088e+00 1.194312e+00
-2.432687e+00 1.201824e+00
-2.417256e+00 1.209466e+00
-2.401795e+00 1.217238e+00
-2.386301e+00 1.225144e+00
-2.370773e+00 1.233187e+00
-2.355209e+00 1.241367e+00
-2.339608e+00 1.249688e+00
-2.323969e+00 1.258152e+00
-2.308288e+00 1.266762e+00
-2.292564e+00 1.275519e+00
-2.276796e+00 1.284426e+00
-2.260981e+00 1.293485e+00
-2.245116e+00 1.302699e+00
-2.229200e+00 1.312069e+00
-2.213230e+00 1.321598e+00
-2.197203e+00 1.331288e+00
-2.181118e+00 1.341141e+00
-2.164970e+00 1.351159e+00
-2.148757e+00 1.361344e+00
-2.132477e+00 1.371698e+00
-2.116126e+00 1.382222e+00
-2.099700e+00 1.392919e+00
-2.083197e+00 1.403789e+00
-2.066613e+00 1.414834e+00
-2.049944e+00 1.426056e+00
-2.033186e+00 1.437455e+00
-2.016335e+00 1.449032e+00
-1.999388e+00 1.460788e+00
-1.982339e+00 1.472723e+00
-1.965185e+00 1.484838e+00
-1.947921e+00 1.497132e+00
-1.930541e+00 1.509606e+00
-1.913042e+00 1.522258e+00
-1.895419e+00 1.535087e+00
-1.877665e+00 1.548093e+00
-1.859776e+00 1.561274e+00
-1.841746e+00 1.574626e+00
-1.823569e+00 1.588149e+00
-1.805240e+00 1.601839e+00
-1.786753e+00 1.615692e+00
-1.768101e+00 1.629704e+00
-1.749279e+00 1.643871e+00
-1.730280e+00 1.658188e+00
-1.711098e+00 1.672648e+00
-1.691726e+00 1.687245e+00
-1.672159e+00 1.701972e+00
-1.652388e+00 1.716821e+00
-1.632408e+00 1.731784e+00
-1.612213e+00 1.746850e+00
-1.591794e+00 1.762009e+00
-1.571147e+00 1.777251e+00
-1.550264e+00 1.792562e+00
-1.529139e+00 1.807931e+00
-1.507765e+00 1.823342e+00
-1.486137e+00 1.838781e+00
-1.464249e+00 1.854233e+00
-1.442094e+00 1.869679e+00
-1.419668e+00 1.885102e+00
-1.396966e+00 1.900483e+00
-1.373982e+00 1.915802e+00
-1.350712e+00 1.931038e+00
-1.327153e+00 1.946168e+00
-1.303302e+00 1.961170e+00
-1.279155e+00 1.976020e+00
-1.254710e+00 1.990692e+00
-1.229967e+00 2.005162e+00
-1.204924e+00 2.019402e+00
-1.179581e+00 2.033385e+00
-1.153940e+00 2.047084e+00
-1.128003e+00 2.060469e+00
-1.101771e+00 2.073513e+00
-1.075249e+00 2.086186e+00
-1.048441e+00 2.098459e+00
-1.021353e+00 2.110302e+00
-9.939928e-01 2.121687e+00
-9.663671e-01 2.132584e+00
-9.384852e-01 2.142964e+00
-9.104114e-01 2.153190e+00
-8.822803e-01 2.164303e+00
-8.538602e-01 2.174635e+00
-8.251986e-01 2.184409e+00
-7.962708e-01 2.193322e+00
-7.670584e-01 2.201554e+00
-7.376525e-01 2.209015e+00
-7.080719e-01 2.215686e+00
-6.783362e-01 2.221547e+00
-6.484729e-01 2.226497e+00
-6.184786e-01 2.230061e+00
-5.883907e-01 2.232421e+00
-5.582500e-01 2.233986e+00
-5.280780e-01 2.234776e+00
-4.978951e-01 2.234787e+00
-4.677220e-01 2.234021e+00
-4.375791e-01 2.232479e+00
-4.074868e-01 2.230167e+00
-3.774652e-01 2.227093e+00
-3.475341e-01 2.223266e+00
-3.177125e-01 2.218699e+00
-2.880190e-01 2.213407e+00
-2.584716e-01 2.207406e+00
-2.290873e-01 2.200717e+00
-1.998825e-01 2.193358e+00
-1.708723e-01 2.185354e+00
-1.420712e-01 2.176728e+00
-1.134925e-01 2.167505e+00
-8.514845e-02 2.157712e+00
-5.705022e-02 2.147376e+00
-2.920790e-02 2.136526e+00
-1.630425e-03 2.125191e+00
2.567434e-02 2.113400e+00
5.269963e-02 2.101182e+00
7.943979e-02 2.088568e+00
1.058902e-01 2.075586e+00
1.320472e-01 2.062267e+00
1.579082e-01 2.048640e+00
1.834716e-01 2.034733e+00
2.087364e-01 2.020574e+00
2.337029e-01 2.006192e+00
2.583718e-01 1.991613e+00
2.827448e-01 1.976862e+00
3.068240e-01 1.961965e+00
3.306124e-01 1.946947e+00
3.541136e-01 1.931829e+00
3.773314e-01 1.916635e+00
4.002704e-01 1.901386e+00
4.229355e-01 1.886101e+00
4.453319e-01 1.870800e+00
4.674651e-01 1.855501e+00
4.893412e-01 1.840221e+00
5.109661e-01 1.824975e+00
5.323461e-01 1.809779e+00
5.534878e-01 1.794646e+00
5.743975e-01 1.779589e+00
5.950820e-01 1.764621e+00
6.155480e-01 1.749753e+00
6.358022e-01 1.734994e+00
6.558513e-01 1.720354e+00
6.757020e-01 1.705842e+00
6.953610e-01 1.691465e+00
7.148348e-01 1.677230e+00
7.341301e-01 1.663144e+00
7.532531e-01 1.649211e+00
7.722103e-01 1.635439e+00
7.910078e-01 1.621829e+00
8.096518e-01 1.608387e+00
8.281480e-01 1.595116e+00
8.465025e-01 1.582018e+00
8.647207e-01 1.569096e+00
8.828082e-01 1.556351e+00
9.007703e-01 1.543786e+00
9.186122e-01 1.531401e+00
9.363390e-01 1.519196e+00
9.539554e-01 1.507173e+00
9.714663e-01 1.495332e+00
9.888761e-01 1.483672e+00
1.006189e+00 1.472193e+00
1.023410e+00 1.460894e+00
1.040542e+00 1.449774e+00
1.057590e+00 1.438833e+00
1.074557e+00 1.428069e+00
1.091447e+00 1.417480e+00
1.108264e+00 1.407066e+00
1.125010e+00 1.396825e+00
1.141690e+00 1.386754e+00
1.158305e+00 1.376852e+00
1.174859e+00 1.367116e+00
1.191356e+00 1.357546e+00
1.207796e+00 1.348139e+00
1.224184e+00 1.338891e+00
1.240521e+00 1.329803e+00
1.256811e+00 1.320870e+00
1.273054e+00 1.312091e+00
1.289254e+00 1.303463e+00
1.305412e+00 1.294984e+00
1.321531e+00 1.286652e+00
1.337611e+00 1.278464e+00
1.353656e+00 1.270418e+00
1.369666e+00 1.262512e+00
1.385644e+00 1.254742e+00
1.401591e+00 1.247107e+00
1.417508e+00 1.239605e+00
1.433397e+00 1.232232e+00
1.449258e+00 1.224987e+00
1.465095e+00 1.217867e+00
1.480906e+00 1.210870e+00
1.496695e+00 1.203994e+00
1.512461e+00 1.197236e+00
1.528206e+00 1.190594e+00
1.543931e+00 1.184066e+00
1.559637e+00 1.177651e+00
1.575325e+00 1.171344e+00
1.590995e+00 1.165146e+00
1.606648e+00 1.159052e+00
1.622285e+00 1.153063e+00
1.637908e+00 1.147174e+00
1.653516e+00 1.141385e+00
1.669110e+00 1.135694e+00
1.684690e+00 1.130098e+00
1.700259e+00 1.124595e+00
1.715815e+00 1.119185e+00
1.731360e+00 1.113865e+00
1.746894e+00 1.108632e+00
1.762417e+00 1.103487e+00
1.777930e+00 1.098426e+00
1.793434e+00 1.093448e+00
1.808929e+00 1.088551e+00
1.824415e+00 1.083735e+00
1.839892e+00 1.078997e+00
1.855361e+00 1.074335e+00
1.870823e+00 1.069749e+00
1.886277e+00 1.065236e+00
1.901725e+00 1.060795e+00
1.917165e+00 1.056426e+00
1.932599e+00 1.052125e+00
1.948026e+00 1.047893e+00
1.963448e+00 1.043728e+00
1.978864e+00 1.039628e+00
1.994274e+00 1.035592e+00
2.009679e+00 1.031619e+00
2.025079e+00 1.027707e+00
2.040474e+00 1.023856e+00
2.055863e+00 1.020064e+00
2.071249e+00 1.016331e+00
2.086630e+00 1.012654e+00
2.102006e+00 1.009033e+00
2.117379e+00 1.005467e+00
2.132747e+00 1.001955e+00
2.148112e+00 9.984952e-01
2.163473e+00 9.950873e-01
2.178830e+00 9.917302e-01
2.194184e+00 9.884228e-01
2.209534e+00 9.851642e-01
2.224881e+00 9.819535e-01
2.240225e+00 9.787898e-01
2.255565e+00 9.756721e-01
2.270903e+00 9.725997e-01
2.286238e+00 9.695717e-01
2.301569e+00 9.665873e-01
2.316898e+00 9.636456e-01
2.332224e+00 9.607458e-01
2.347548e+00 9.578872e-01
2.362869e+00 9.550691e-01
2.378187e+00 9.522906e-01
2.393503e+00 9.495510e-01
2.408817e+00 9.468497e-01
2.424128e+00 9.441860e-01
2.439437e+00 9.415591e-01
2.454743e+00 9.389684e-01
2.470048e+00 9.364133e-01
2.485350e+00 9.338931e-01
2.500650e+00 9.314072e-01
2.515947e+00 9.289549e-01
2.531243e+00 9.265357e-01
2.546537e+00 9.241490e-01
2.561829e+00 9.217943e-01
2.577118e+00 9.194709e-01
2.592406e+00 9.171783e-01
2.607692e+00 9.149159e-01
2.622976e+00 9.126834e-01
2.638258e+00 9.104800e-01
2.653539e+00 9.083054e-01
2.668817e+00 9.061590e-01
2.684094e+00 9.040404e-01
2.699369e+00 9.019490e-01
2.714642e+00 8.998845e-01
2.729914e+00 8.978463e-01
2.745184e+00 8.958340e-01
2.760452e+00 8.938472e-01
2.775718e+00 8.918855e-01
2.790983e+00 8.899484e-01
2.806246e+00 8.880355e-01
2.821508e+00 8.861464e-01
2.836768e+00 8.842808e-01
2.852026e+00 8.824382e-01
2.867283e+00 8.806182e-01
2.882538e+00 8.788206e-01
2.897792e+00 8.770449e-01
2.913044e+00 8.752907e-01
2.928295e+00 8.735578e-01
2.943544e+00 8.718458e-01
2.958792e+00 8.701543e-01
2.974038e+00 8.684830e-01
2.989282e+00 8.668317e-01
3.004526e+00 8.651999e-01
3.019767e+00 8.635874e-01
3.035008e+00 8.619939e-01
3.050246e+00 8.604190e-01
3.065484e+00 8.588625e-01
3.080720e+00 8.573241e-01
3.095954e+00 8.558036e-01
3.111188e+00 8.543005e-01
3.126419e+00 8.528148e-01
3.141650e+00 8.513460e-01
3.156879e+00 8.498940e-01
3.172106e+00 8.484584e-01
3.187333e+00 8.470391e-01
3.202558e+00 8.456358e-01
3.217781e+00 8.442483e-01
3.233003e+00 8.428762e-01
3.248224e+00 8.415195e-01
3.263444e+00 8.401778e-01
3.278662e+00 8.388509e-01
3.293879e+00 8.375386e-01
3.309094e+00 8.362407e-01
3.324309e+00 8.349570e-01
3.339522e+00 8.336873e-01
3.354733e+00 8.324314e-01
3.369944e+00 8.311890e-01
3.385153e+00 8.299600e-01
3.400360e+00 8.287442e-01
3.415567e+00 8.275414e-01
3.430772e+00 8.263513e-01
3.445976e+00 8.251739e-01
3.461179e+00 8.240090e-01
3.476380e+00 8.228563e-01
3.491581e+00 8.217157e-01
3.506780e+00 8.205870e-01
3.521977e+00 8.194701e-01
3.537174e+00 8.183647e-01
3.552369e+00 8.172708e-01
3.567563e+00 8.161882e-01
3.582756e+00 8.151167e-01
3.597948e+00 8.140561e-01
3.613138e+00 8.130064e-01
3.628328e+00 8.119673e-01
3.643516e+00 8.109387e-01
3.658702e+00 8.099205e-01
3.673888e+00 8.089125e-01
3.689073e+00 8.079146e-01
3.704256e+00 8.069267e-01
3.719438e+00 8.059486e-01
3.734619e+00 8.049802e-01
3.749799e+00 8.040214e-01
3.764978e+00 8.030720e-01
3.780155e+00 8.021319e-01
3.795331e+00 8.012010e-01
3.810507e+00 8.002791e-01
3.825681e+00 7.993662e-01
3.840854e+00 7.984622e-01
3.856026e+00 7.975668e-01
3.871196e+00 7.966801e-01
3.886366e+00 7.958018e-01
3.901534e+00 7.949320e-01
3.916702e+00 7.940704e-01
3.931868e+00 7.932169e-01
3.947033e+00 7.923716e-01
3.962197e+00 7.915342e-01
3.977360e+00 7.907046e-01
3.992522e+00 7.898828e-01
4.007683e+00 7.890687e-01
4.022842e+00 7.882622e-01
4.038001e+00 7.874631e-01
4.053159e+00 7.866714e-01
4.068315e+00 7.858870e-01
4.083471e+00 7.851098e-01
4.098625e+00 7.843396e-01
4.113778e+00 7.835766e-01
4.128931e+00 7.828204e-01
4.144082e+00 7.820711e-01
4.159232e+00 7.813285e-01
4.174381e+00 7.805927e-01
4.189529e+00 7.798634e-01
4.204677e+00 7.791407e-01
4.219823e+00 7.784244e-01
4.234968e+00 7.777144e-01
4.250112e+00 7.770108e-01
4.265255e+00 7.763134e-01
4.280397e+00 7.756221e-01
4.295538e+00 7.749369e-01
4.310678e+00 7.742576e-01
4.325817e+00 7.735843e-01
4.340955e+00 7.729169e-01
4.356092e+00 7.722552e-01
4.371229e+00 7.715993e-01
4.386364e+00 7.709490e-01
4.401498e+00 7.703043e-01
4.416631e+00 7.696651e-01
4.431763e+00 7.690313e-01
4.446895e+00 7.684030e-01
4.462025e+00 7.677800e-01
4.477155e+00 7.671623e-01
4.492283e+00 7.665497e-01
4.507411e+00 7.659424e-01
4.522537e+00 7.653401e-01
4.537663e+00 7.647428e-01
4.552788e+00 7.641506e-01
4.567912e+00 7.635632e-01
4.583034e+00 7.629808e-01
4.598156e+00 7.624031e-01
4.613278e+00 7.618302e-01
4.628398e+00 7.612620e-01
4.643517e+00 7.606985e-01
4.658635e+00 7.601395e-01
4.673753e+00 7.595852e-01
4.688869e+00 7.590353e-01
4.703985e+00 7.584899e-01
4.719100e+00 7.579488e-01
4.734214e+00 7.574122e-01
4.749327e+00 7.568798e-01
4.764439e+00 7.563517e-01
4.779551e+00 7.558278e-01
4.794661e+00 7.553081e-01
4.809771e+00 7.547925e-01
4.824880e+00 7.542810e-01
4.839987e+00 7.537736e-01
4.855095e+00 7.532701e-01
4.870201e+00 7.527706e-01
4.885306e+00 7.522750e-01
4.900411e+00 7.517832e-01
4.915514e+00 7.512953e-01
4.930617e+00 7.508112e-01
4.945719e+00 7.503308e-01
4.960821e+00 7.498542e-01
4.975921e+00 7.493812e-01
4.991021e+00 7.489118e-01
5.006120e+00 7.484460e-01
5.021218e+00 7.479838e-01
5.036315e+00 7.475252e-01
5.051411e+00 7.470699e-01
5.066507e+00 7.466182e-01
5.081602e+00 7.461699e-01
5.096696e+00 7.457249e-01
5.111789e+00 7.452833e-01
5.126881e+00 7.448450e-01
5.141973e+00 7.444100e-01
5.157064e+00 7.439782e-01
5.172154e+00 7.435496e-01
5.187244e+00 7.431242e-01
5.202332e+00 7.427020e-01
5.217420e+00 7.422828e-01
5.232507e+00 7.418668e-01
5.247594e+00 7.414538e-01
5.262679e+00 7.410438e-01
5.277764e+00 7.406369e-01
5.292848e+00 7.402329e-01
5.307932e+00 7.398318e-01
5.323014e+00 7.394336e-01
5.338096e+00 7.390383e-01
5.353178e+00 7.386459e-01
5.368258e+00 7.382563e-01
5.383338e+00 7.378695e-01
5.398417e+00 7.374854e-01
5.413495e+00 7.371041e-01
5.428573e+00 7.367255e-01
5.443650e+00 7.363496e-01
5.458726e+00 7.359764e-01
5.473802e+00 7.356058e-01
5.488876e+00 7.352378e-01
5.503951e+00 7.348724e-01
5.519024e+00 7.345095e-01
5.534097e+00 7.341492e-01
5.549169e+00 7.337914e-01
5.564240e+00 7.334362e-01
5.579311e+00 7.330833e-01
5.594381e+00 7.327329e-01
5.609450e+00 7.323850e-01
5.624519e+00 7.320394e-01
5.639587e+00 7.316962e-01
5.654654e+00 7.313554e-01
5.669721e+00 7.310169e-01
5.684787e+00 7.306807e-01
5.699853e+00 7.303468e-01
5.714917e+00 7.300152e-01
5.729981e+00 7.296858e-01
5.745045e+00 7.293587e-01
5.760108e+00 7.290337e-01
5.775170e+00 7.287110e-01
5.790231e+00 7.283904e-01
5.805292e+00 7.280719e-01
5.820353e+00 7.277556e-01
5.835412e+00 7.274414e-01
5.850471e+00 7.271293e-01
5.865530e+00 7.268193e-01
5.880587e+00 7.265113e-01
5.895645e+00 7.262053e-01
5.910701e+00 7.259014e-01
5.925757e+00 7.255994e-01
5.940812e+00 7.252995e-01
5.955867e+00 7.250015e-01
5.970921e+00 7.247054e-01
5.985975e+00 7.244113e-01
6.001028e+00 7.241191e-01
6.016080e+00 7.238288e-01
6.031132e+00 7.235404e-01
6.046183e+00 7.232538e-01
6.061234e+00 7.229691e-01
6.076284e+00 7.226862e-01
6.091333e+00 7.224051e-01
6.106382e+00 7.221258e-01
6.121430e+00 7.218483e-01
6.136478e+00 7.215726e-01
6.151525e+00 7.212986e-01
6.166572e+00 7.210264e-01
6.181618e+00 7.207558e-01
6.196663e+00 7.204870e-01
6.211708e+00 7.202199e-01
6.226752e+00 7.199545e-01
6.241796e+00 7.196907e-01
6.256839e+00 7.194286e-01
6.271882e+00 7.191681e-01
6.286924e+00 7.189092e-01
6.301966e+00 7.186520e-01
6.317007e+00 7.183963e-01
6.332047e+00 7.181422e-01
6.347087e+00 7.178897e-01
6.362127e+00 7.176388e-01
6.377166e+00 7.173894e-01
6.392204e+00 7.171415e-01
6.407242e+00 7.168951e-01
6.422279e+00 7.166503e-01
6.437316e+00 7.164069e-01
6.452352e+00 7.161650e-01
6.467388e+00 7.159246e-01
6.482423e+00 7.156857e-01
6.497458e+00 7.154482e-01
6.512492e+00 7.152121e-01
6.527526e+00 7.149774e-01
6.542559e+00 7.147442e-01
6.557592e+00 7.145123e-01
6.572624e+00 7.142819e-01
6.587656e+00 7.140528e-01
6.602687e+00 7.138251e-01
6.617718e+00 7.135987e-01
6.632748e+00 7.133737e-01
6.647778e+00 7.131500e-01
6.662807e+00 7.129276e-01
6.677836e+00 7.127065e-01
6.692864e+00 7.124868e-01
6.707892e+00 7.122683e-01
6.722919e+00 7.120511e-01
6.737946e+00 7.118352e-01
6.752973e+00 7.116205e-01
6.767998e+00 7.114071e-01
6.783024e+00 7.111950e-01
6.798049e+00 7.109840e-01
6.813073e+00 7.107743e-01
6.828097e+00 7.105658e-01
6.843121e+00 7.103585e-01
6.858144e+00 7.101524e-01
6.873167e+00 7.099475e-01
6.888189e+00 7.097437e-01
6.903211e+00 7.095411e-01
6.918232e+00 7.093397e-01
6.933253e+00 7.091394e-01
6.948273e+00 7.089403e-01
6.963293e+00 7.087422e-01
6.978313e+00 7.085453e-01
6.993332e+00 7.083496e-01
7.008350e+00 7.081549e-01
7.023369e+00 7.079613e-01
7.038386e+00 7.077688e-01
7.053404e+00 7.075774e-01
7.068421e+00 7.073870e-01
7.083437e+00 7.071978e-01
7.098453e+00 7.070095e-01
7.113469e+00 7.068224e-01
7.128484e+00 7.066362e-01
7.143499e+00 7.064511e-01
7.158513e+00 7.062670e-01
7.173527e+00 7.060840e-01
7.188540e+00 7.059019e-01
7.203553e+00 7.057208e-01
7.218566e+00 7.055408e-01
7.233578e+00 7.053617e-01
7.248590e+00 7.051836e-01
7.263602e+00 7.050065e-01
7.278613e+00 7.048303e-01
7.293623e+00 7.046551e-01
7.308633e+00 7.044809e-01
7.323643e+00 7.043076e-01
7.338653e+00 7.041352e-01
7.353662e+00 7.039637e-01
7.368670e+00 7.037932e-01
7.383678e+00 7.036236e-01
7.398686e+00 7.034549e-01
7.413694e+00 7.032871e-01
7.428701e+00 7.031203e-01
7.443707e+00 7.029542e-01
7.458714e+00 7.027891e-01
7.473720e+00 7.026249e-01
7.488725e+00 7.024615e-01
7.503730e+00 7.022990e-01
7.518735e+00 7.021374e-01
7.533739e+00 7.019766e-01
7.548743e+00 7.018166e-01
7.563747e+00 7.016575e-01
7.578750e+00 7.014993e-01
7.593753e+00 7.013418e-01
7.608756e+00 7.011852e-01
7.623758e+00 7.010294e-01
7.638760e+00 7.008744e-01
7.653761e+00 7.007203e-01
7.668762e+00 7.005669e-01
7.683763e+00 7.004143e-01
7.698763e+00 7.002625e-01
7.713763e+00 7.001115e-01
7.728763e+00 6.999613e-01
7.743762e+00 6.998118e-01
7.758761e+00 6.996631e-01
7.773759e+00 6.995152e-01
7.788757e+00 6.993680e-01
7.803755e+00 6.992216e-01
7.818753e+00 6.990759e-01
7.833750e+00 6.989310e-01
7.848747e+00 6.987868e-01
7.863743e+00 6.986433e-01
7.878739e+00 6.985006e-01
7.893735e+00 6.983586e-01
7.908730e+00 6.982173e-01
7.923725e+00 6.980767e-01
7.938720e+00 6.979368e-01
7.953715e+00 6.977976e-01
7.968709e+00 6.976591e-01
7.983702e+00 6.975213e-01
7.998696e+00 6.973842e-01


==> figs/shearrgdcmminsep2.5h0.64.dat <==
cx cy
-7.999360e+00 6.400000e-01
-7.985090e+00 6.402035e-01
-7.970821e+00 6.404082e-01
-7.956550e+00 6.406139e-01
-7.942279e+00 6.408208e-01
-7.928007e+00 6.410287e-01
-7.913735e+00 6.412378e-01
-7.899462e+00 6.414480e-01
-7.885188e+00 6.416594e-01
-7.870913e+00 6.418718e-01
-7.856638e+00 6.420855e-01
-7.842362e+00 6.423003e-01
-7.828086e+00 6.425162e-01
-7.813809e+00 6.427334e-01
-7.799531e+00 6.429517e-01
-7.785252e+00 6.431712e-01
-7.770973e+00 6.433919e-01
-7.756693e+00 6.436139e-01
-7.742412e+00 6.438370e-01
-7.728131e+00 6.440614e-01
-7.713849e+00 6.442871e-01
-7.699566e+00 6.445139e-01
-7.685282e+00 6.447421e-01
-7.670998e+00 6.449715e-01
-7.656713e+00 6.452022e-01
-7.642427e+00 6.454341e-01
-7.628140e+00 6.456674e-01
-7.613853e+00 6.459020e-01
-7.599565e+00 6.461379e-01
-7.585276e+00 6.463751e-01
-7.570987e+00 6.466137e-01
-7.556697e+00 6.468536e-01
-7.542406e+00 6.470949e-01
-7.528114e+00 6.473375e-01
-7.513822e+00 6.475815e-01
-7.499528e+00 6.478269e-01
-7.485234e+00 6.480737e-01
-7.470939e+00 6.483219e-01
-7.456644e+00 6.485716e-01
-7.442348e+00 6.488226e-01
-7.428050e+00 6.490752e-01
-7.413753e+00 6.493291e-01
-7.399454e+00 6.495846e-01
-7.385154e+00 6.498415e-01
-7.370854e+00 6.500999e-01
-7.356553e+00 6.503598e-01
-7.342251e+00 6.506213e-01
-7.327948e+00 6.508842e-01
-7.313645e+00 6.511487e-01
-7.299341e+00 6.514148e-01
-7.285036e+00 6.516824e-01
-7.270730e+00 6.519516e-01
-7.256423e+00 6.522223e-01
-7.242115e+00 6.524947e-01
-7.227807e+00 6.527687e-01
-7.213498e+00 6.530443e-01
-7.199188e+00 6.533216e-01
-7.184877e+00 6.536005e-01
-7.170565e+00 6.538811e-01
-7.156252e+00 6.541634e-01
-7.141939e+00 6.544473e-01
-7.127624e+00 6.547330e-01
-7.113309e+00 6.550204e-01
-7.098993e+00 6.553095e-01
-7.084676e+00 6.556004e-01
-7.070359e+00 6.558930e-01
-7.056040e+00 6.561875e-01
-7.041720e+00 6.564837e-01
-7.027400e+00 6.567817e-01
-7.013079e+00 6.570816e-01
-6.998756e+00 6.573833e-01
-6.984433e+00 6.576868e-01
-6.970109e+00 6.579922e-01
-6.955784e+00 6.582995e-01
-6.941459e+00 6.586088e-01
-6.927132e+00 6.589199e-01
-6.912804e+00 6.592329e-01
-6.898476e+00 6.595480e-01
-6.884146e+00 6.598650e-01
-6.869816e+00 6.601839e-01
-6.855484e+00 6.605049e-01
-6.841152e+00 6.608279e-01
-6.826819e+00 6.611529e-01
-6.812485e+00 6.614800e-01
-6.798150e+00 6.618092e-01
-6.783814e+00 6.621404e-01
-6.769477e+00 6.624738e-01
-6.755139e+00 6.628093e-01
-6.740800e+00 6.631469e-01
-6.726460e+00 6.634867e-01
-6.712119e+00 6.638286e-01
-6.697777e+00 6.641728e-01
-6.683434e+00 6.645192e-01
-6.669090e+00 6.648678e-01
-6.654745e+00 6.652187e-01
-6.640400e+00 6.655719e-01
-6.626053e+00 6.659274e-01
-6.611705e+00 6.662852e-01
-6.597356e+00 6.666453e-01
-6.583006e+00 6.670078e-01
-6.568655e+00 6.673727e-01
-6.554303e+00 6.677400e-01
-6.539950e+00 6.681097e-01
-6.525596e+00 6.684819e-01
-6.511241e+00 6.688565e-01
-6.496885e+00 6.692337e-01
-6.482528e+00 6.696133e-01
-6.468170e+00 6.699955e-01
-6.453810e+00 6.703803e-01
-6.439450e+00 6.707676e-01
-6.425089e+00 6.711575e-01
-6.410726e+00 6.715501e-01
-6.396363e+00 6.719454e-01
-6.381998e+00 6.723433e-01
-6.367632e+00 6.727439e-01
-6.353266e+00 6.731473e-01
-6.338898e+00 6.735534e-01
-6.324529e+00 6.739623e-01
-6.310158e+00 6.743740e-01
-6.295787e+00 6.747886e-01
-6.281415e+00 6.752060e-01
-6.267041e+00 6.756263e-01
-6.252667e+00 6.760495e-01
-6.238291e+00 6.764757e-01
-6.223914e+00 6.769048e-01
-6.209536e+00 6.773370e-01
-6.195157e+00 6.777721e-01
-6.180776e+00 6.782104e-01
-6.166395e+00 6.786517e-01
-6.152012e+00 6.790961e-01
-6.137628e+00 6.795437e-01
-6.123243e+00 6.799945e-01
-6.108857e+00 6.804485e-01
-6.094470e+00 6.809057e-01
-6.080081e+00 6.813662e-01
-6.065691e+00 6.818300e-01
-6.051300e+00 6.822971e-01
-6.036908e+00 6.827676e-01
-6.022514e+00 6.832415e-01
-6.008120e+00 6.837189e-01
-5.993724e+00 6.841997e-01
-5.979327e+00 6.846840e-01
-5.964928e+00 6.851719e-01
-5.950529e+00 6.856634e-01
-5.936128e+00 6.861584e-01
-5.921726e+00 6.866571e-01
-5.907322e+00 6.871595e-01
-5.892918e+00 6.876657e-01
-5.878512e+00 6.881755e-01
-5.864104e+00 6.886892e-01
-5.849696e+00 6.892067e-01
-5.835286e+00 6.897281e-01
-5.820875e+00 6.902535e-01
-5.806462e+00 6.907827e-01
-5.792049e+00 6.913160e-01
-5.777634e+00 6.918533e-01
-5.763217e+00 6.923947e-01
-5.748800e+00 6.929402e-01
-5.734380e+00 6.934899e-01
-5.719960e+00 6.940438e-01
-5.705538e+00 6.946020e-01
-5.691115e+00 6.951644e-01
-5.676691e+00 6.957312e-01
-5.662265e+00 6.963024e-01
-5.647838e+00 6.968780e-01
-5.633409e+00 6.974581e-01
-5.618979e+00 6.980428e-01
-5.604548e+00 6.986320e-01
-5.590115e+00 6.992259e-01
-5.575681e+00 6.998244e-01
-5.561245e+00 7.004277e-01
-5.546808e+00 7.010357e-01
-5.532370e+00 7.016486e-01
-5.517930e+00 7.022664e-01
-5.503489e+00 7.028891e-01
-5.489046e+00 7.035168e-01
-5.474602e+00 7.041496e-01
-5.460156e+00 7.047874e-01
-5.445709e+00 7.054305e-01
-5.431260e+00 7.060787e-01
-5.416810e+00 7.067322e-01
-5.402359e+00 7.073911e-01
-5.387906e+00 7.080553e-01
-5.373451e+00 7.087250e-01
-5.358995e+00 7.094003e-01
-5.344537e+00 7.100811e-01
-5.330078e+00 7.107675e-01
-5.315618e+00 7.114597e-01
-5.301155e+00 7.121576e-01
-5.286692e+00 7.128614e-01
-5.272226e+00 7.135710e-01
-5.257760e+00 7.142867e-01
-5.243291e+00 7.150084e-01
-5.228821e+00 7.157362e-01
-5.214350e+00 7.164702e-01
-5.199877e+00 7.172104e-01
-5.185402e+00 7.179570e-01
-5.170926e+00 7.187099e-01
-5.156448e+00 7.194694e-01
-5.141968e+00 7.202354e-01
-5.127487e+00 7.210080e-01
-5.113004e+00 7.217874e-01
-5.098520e+00 7.225735e-01
-5.084034e+00 7.233665e-01
-5.069546e+00 7.241664e-01
-5.055057e+00 7.249734e-01
-5.040566e+00 7.257876e-01
-5.026073e+00 7.266089e-01
-5.011579e+00 7.274375e-01
-4.997083e+00 7.282735e-01
-4.982585e+00 7.291170e-01
-4.968086e+00 7.299680e-01
-4.953584e+00 7.308267e-01
-4.939081e+00 7.316932e-01
-4.924577e+00 7.325675e-01
-4.910071e+00 7.334497e-01
-4.895562e+00 7.343400e-01
-4.881053e+00 7.352385e-01
-4.866541e+00 7.361452e-01
-4.852028e+00 7.370602e-01
-4.837513e+00 7.379837e-01
-4.822996e+00 7.389158e-01
-4.808477e+00 7.398565e-01
-4.793957e+00 7.408060e-01
-4.779434e+00 7.417645e-01
-4.764910e+00 7.427319e-01
-4.750384e+00 7.437085e-01
-4.735857e+00 7.446943e-01
-4.721327e+00 7.456894e-01
-4.706796e+00 7.466941e-01
-4.692262e+00 7.477084e-01
-4.677727e+00 7.487324e-01
-4.663190e+00 7.497662e-01
-4.648651e+00 7.508101e-01
-4.634111e+00 7.518641e-01
-4.619568e+00 7.529283e-01
-4.605023e+00 7.540030e-01
-4.590477e+00 7.550882e-01
-4.575929e+00 7.561840e-01
-4.561378e+00 7.572907e-01
-4.546826e+00 7.584084e-01
-4.532272e+00 7.595371e-01
-4.517716e+00 7.606772e-01
-4.503158e+00 7.618286e-01
-4.488598e+00 7.629917e-01
-4.474036e+00 7.641664e-01
-4.459472e+00 7.653531e-01
-4.444906e+00 7.665519e-01
-4.430338e+00 7.677628e-01
-4.415768e+00 7.689862e-01
-4.401196e+00 7.702222e-01
-4.386622e+00 7.714709e-01
-4.372046e+00 7.727325e-01
-4.357467e+00 7.740073e-01
-4.342887e+00 7.752954e-01
-4.328305e+00 7.765969e-01
-4.313721e+00 7.779122e-01
-4.299134e+00 7.792413e-01
-4.284546e+00 7.805845e-01
-4.269955e+00 7.819420e-01
-4.255362e+00 7.833139e-01
-4.240768e+00 7.847006e-01
-4.226171e+00 7.861022e-01
-4.211571e+00 7.875190e-01
-4.196970e+00 7.889511e-01
-4.182367e+00 7.903988e-01
-4.167761e+00 7.918623e-01
-4.153153e+00 7.933419e-01
-4.138543e+00 7.948377e-01
-4.123931e+00 7.963501e-01
-4.109317e+00 7.978793e-01
-4.094700e+00 7.994255e-01
-4.080081e+00 8.009891e-01
-4.065460e+00 8.025702e-01
-4.050837e+00 8.041691e-01
-4.036211e+00 8.057861e-01
-4.021583e+00 8.074216e-01
-4.006953e+00 8.090756e-01
-3.992320e+00 8.107487e-01
-3.977685e+00 8.124410e-01
-3.963048e+00 8.141528e-01
-3.948409e+00 8.158846e-01
-3.933767e+00 8.176364e-01
-3.919122e+00 8.194088e-01
-3.904476e+00 8.212020e-01
-3.889827e+00 8.230164e-01
-3.875175e+00 8.248522e-01
-3.860521e+00 8.267099e-01
-3.845865e+00 8.285897e-01
-3.831206e+00 8.304921e-01
-3.816544e+00 8.324174e-01
-3.801880e+00 8.343660e-01
-3.787214e+00 8.363383e-01
-3.772545e+00 8.383346e-01
-3.757873e+00 8.403553e-01
-3.743199e+00 8.424009e-01
-3.728523e+00 8.444718e-01
-3.713843e+00 8.465683e-01
-3.699161e+00 8.486910e-01
-3.684477e+00 8.508402e-01
-3.669789e+00 8.530164e-01
-3.655099e+00 8.552201e-01
-3.640406e+00 8.574516e-01
-3.625711e+00 8.597116e-01
-3.611013e+00 8.620005e-01
-3.596311e+00 8.643187e-01
-3.581607e+00 8.666668e-01
-3.566900e+00 8.690453e-01
-3.552191e+00 8.714548e-01
-3.537478e+00 8.738957e-01
-3.522762e+00 8.763686e-01
-3.508043e+00 8.788741e-01
-3.493321e+00 8.814128e-01
-3.478596e+00 8.839852e-01
-3.463868e+00 8.865919e-01
-3.449137e+00 8.892336e-01
-3.434402e+00 8.919108e-01
-3.419665e+00 8.946243e-01
-3.404923e+00 8.973746e-01
-3.390179e+00 9.001624e-01
-3.375431e+00 9.029884e-01
-3.360680e+00 9.058533e-01
-3.345925e+00 9.087579e-01
-3.331166e+00 9.117027e-01
-3.316404e+00 9.146886e-01
-3.301638e+00 9.177164e-01
-3.286868e+00 9.207867e-01
-3.272094e+00 9.239004e-01
-3.257316e+00 9.270584e-01
-3.242534e+00 9.302613e-01
-3.227748e+00 9.335101e-01
-3.212958e+00 9.368056e-01
-3.198164e+00 9.401487e-01
-3.183365e+00 9.435403e-01
-3.168561e+00 9.469813e-01
-3.153753e+00 9.504727e-01
-3.138940e+00 9.540154e-01
-3.124122e+00 9.576104e-01
-3.109299e+00 9.612586e-01
-3.094471e+00 9.649612e-01
-3.079638e+00 9.687191e-01
-3.064799e+00 9.725335e-01
-3.049954e+00 9.764054e-01
-3.035104e+00 9.803359e-01
-3.020248e+00 9.843262e-01
-3.005385e+00 9.883774e-01
-2.990517e+00 9.924907e-01
-2.975641e+00 9.966674e-01
-2.960759e+00 1.000909e+00
-2.945870e+00 1.005216e+00
-2.930974e+00 1.009590e+00
-2.916070e+00 1.014033e+00
-2.901158e+00 1.018545e+00
-2.886238e+00 1.023129e+00
-2.871310e+00 1.027785e+00
-2.856374e+00 1.032516e+00
-2.841428e+00 1.037321e+00
-2.826473e+00 1.042204e+00
-2.811508e+00 1.047166e+00
-2.796534e+00 1.052207e+00
-2.781549e+00 1.057330e+00
-2.766552e+00 1.062536e+00
-2.751545e+00 1.067828e+00
-2.736526e+00 1.073205e+00
-2.721495e+00 1.078672e+00
-2.706450e+00 1.084228e+00
-2.691393e+00 1.089876e+00
-2.676321e+00 1.095618e+00
-2.661235e+00 1.101455e+00
-2.646134e+00 1.107390e+00
-2.631017e+00 1.113424e+00
-2.615884e+00 1.119559e+00
-2.600733e+00 1.125797e+00
-2.585565e+00 1.132141e+00
-2.570377e+00 1.138592e+00
-2.555170e+00 1.145152e+00
-2.539942e+00 1.151823e+00
-2.524693e+00 1.158608e+00
-2.509421e+00 1.165509e+00
-2.494126e+00 1.172528e+00
-2.478806e+00 1.179666e+00
-2.463460e+00 1.186927e+00
-2.448088e+00 1.194312e+00
-2.432687e+00 1.201824e+00
-2.417256e+00 1.209466e+00
-2.401795e+00 1.217238e+00
-2.386301e+00 1.225144e+00
-2.370773e+00 1.233187e+00
-2.355209e+00 1.241367e+00
-2.339608e+00 1.249688e+00
-2.323969e+00 1.258152e+00
-2.308288e+00 1.266762e+00
-2.292564e+00 1.275519e+00
-2.276796e+00 1.284426e+00
-2.260981e+00 1.293485e+00
-2.245116e+00 1.302699e+00
-2.229200e+00 1.312069e+00
-2.213230e+00 1.321598e+00
-2.197203e+00 1.331288e+00
-2.181118e+00 1.341141e+00
-2.164970e+00 1.351159e+00
-2.148757e+00 1.361344e+00
-2.132477e+00 1.371698e+00
-2.116126e+00 1.382222e+00
-2.099700e+00 1.392919e+00
-2.083197e+00 1.403789e+00
-2.066613e+00 1.414834e+00
-2.049944e+00 1.426056e+00
-2.033186e+00 1.437455e+00
-2.016335e+00 1.449032e+00
-1.999388e+00 1.460788e+00
-1.982339e+00 1.472723e+00
-1.965185e+00 1.484838e+00
-1.947921e+00 1.497132e+00
-1.930541e+00 1.509606e+00
-1.913042e+00 1.522258e+00
-1.895419e+00 1.535087e+00
-1.877665e+00 1.548093e+00
-1.859776e+00 1.561274e+00
-1.841746e+00 1.574626e+00
-1.823569e+00 1.588149e+00
-1.805240e+00 1.601839e+00
-1.786753e+00 1.615692e+00
-1.768101e+00 1.629704e+00
-1.749279e+00 1.643871e+00
-1.730280e+00 1.658188e+00
-1.711098e+00 1.672648e+00
-1.691726e+00 1.687245e+00
-1.672159e+00 1.701972e+00
-1.652388e+00 1.716821e+00
-1.632408e+00 1.731784e+00
-1.612213e+00 1.746850e+00
-1.591794e+00 1.762009e+00
-1.571147e+00 1.777251e+00
-1.550264e+00 1.792562e+00
-1.529139e+00 1.807931e+00
-1.507765e+00 1.823342e+00
-1.486137e+00 1.838781e+00
-1.464249e+00 1.854233e+00
-1.442094e+00 1.869679e+00
-1.419668e+00 1.885102e+00
-1.396966e+00 1.900483e+00
-1.373982e+00 1.915802e+00
-1.350712e+00 1.931038e+00
-1.327153e+00 1.946168e+00
-1.303302e+00 1.961170e+00
-1.279155e+00 1.976020e+00
-1.254710e+00 1.990692e+00
-1.229967e+00 2.005162e+00
-1.204924e+00 2.019402e+00
-1.179581e+00 2.033385e+00
-1.153940e+00 2.047084e+00
-1.128003e+00 2.060469e+00
-1.101771e+00 2.073513e+00
-1.075249e+00 2.086186e+00
-1.048441e+00 2.098459e+00
-1.021626e+00 2.111905e+00
-9.946072e-01 2.125569e+00
-9.672304e-01 2.138486e+00
-9.395642e-01 2.150988e+00
-9.115712e-01 2.162721e+00
-8.832996e-01 2.173895e+00
-8.547453e-01 2.184351e+00
-8.259315e-01 2.194120e+00
-7.968466e-01 2.203121e+00
-7.674828e-01 2.211405e+00
-7.379244e-01 2.218913e+00
-7.081903e-01 2.225624e+00
-6.783003e-01 2.231520e+00
-6.482829e-01 2.236415e+00
-6.181300e-01 2.239886e+00
-5.878865e-01 2.242192e+00
-5.575920e-01 2.243727e+00
-5.272667e-01 2.244486e+00
-4.969314e-01 2.244467e+00
-4.666067e-01 2.243670e+00
-4.363131e-01 2.242098e+00
-4.060712e-01 2.239755e+00
-3.759009e-01 2.236651e+00
-3.458221e-01 2.232794e+00
-3.158539e-01 2.228198e+00
-2.860149e-01 2.222878e+00
-2.563230e-01 2.216851e+00
-2.267954e-01 2.210137e+00
-1.974481e-01 2.202755e+00
-1.682966e-01 2.194729e+00
-1.393551e-01 2.186084e+00
-1.106369e-01 2.176844e+00
-8.215416e-02 2.167037e+00
-5.391797e-02 2.156691e+00
-2.593830e-02 2.145833e+00
1.775983e-03 2.134494e+00
2.921715e-02 2.122702e+00
5.637856e-02 2.110488e+00
8.325468e-02 2.097881e+00
1.098410e-01 2.084912e+00
1.361341e-01 2.071609e+00
1.621314e-01 2.058003e+00
1.878315e-01 2.044122e+00
2.132337e-01 2.029994e+00
2.383382e-01 2.015647e+00
2.631459e-01 2.001107e+00
2.876587e-01 1.986402e+00
3.118790e-01 1.971555e+00
3.358097e-01 1.956592e+00
3.594546e-01 1.941534e+00
3.828177e-01 1.926405e+00
4.059037e-01 1.911226e+00
4.287175e-01 1.896015e+00
4.512645e-01 1.880794e+00
4.735505e-01 1.865578e+00
4.955814e-01 1.850386e+00
5.173633e-01 1.835233e+00
5.389027e-01 1.820134e+00
5.602060e-01 1.805102e+00
5.812799e-01 1.790151e+00
6.021312e-01 1.775292e+00
6.227664e-01 1.760536e+00
6.431925e-01 1.745893e+00
6.634162e-01 1.731373e+00
6.834442e-01 1.716984e+00
7.032832e-01 1.702733e+00
7.229398e-01 1.688627e+00
7.424207e-01 1.674673e+00
7.617321e-01 1.660875e+00
7.808805e-01 1.647239e+00
7.998720e-01 1.633769e+00
8.187127e-01 1.620468e+00
8.374086e-01 1.607340e+00
8.559654e-01 1.594387e+00
8.743887e-01 1.581612e+00
8.926841e-01 1.569016e+00
9.108568e-01 1.556600e+00
9.289121e-01 1.544366e+00
9.468549e-01 1.532314e+00
9.646900e-01 1.520445e+00
9.824221e-01 1.508757e+00
1.000056e+00 1.497252e+00
1.017595e+00 1.485929e+00
1.035045e+00 1.474786e+00
1.052408e+00 1.463824e+00
1.069690e+00 1.453040e+00
1.086893e+00 1.442433e+00
1.104022e+00 1.432002e+00
1.121079e+00 1.421746e+00
1.138069e+00 1.411662e+00
1.154993e+00 1.401749e+00
1.171856e+00 1.392004e+00
1.188660e+00 1.382427e+00
1.205407e+00 1.373013e+00
1.222102e+00 1.363763e+00
1.238745e+00 1.354672e+00
1.255340e+00 1.345739e+00
1.271888e+00 1.336961e+00
1.288393e+00 1.328337e+00
1.304856e+00 1.319864e+00
1.321279e+00 1.311538e+00
1.337664e+00 1.303359e+00
1.354013e+00 1.295323e+00
1.370328e+00 1.287429e+00
1.386610e+00 1.279673e+00
1.402860e+00 1.272053e+00
1.419082e+00 1.264567e+00
1.435275e+00 1.257212e+00
1.451441e+00 1.249986e+00
1.467582e+00 1.242887e+00
1.483699e+00 1.235913e+00
1.499793e+00 1.229060e+00
1.515864e+00 1.222327e+00
1.531915e+00 1.215711e+00
1.547946e+00 1.209211e+00
1.563959e+00 1.202823e+00
1.579953e+00 1.196547e+00
1.595930e+00 1.190379e+00
1.611891e+00 1.184317e+00
1.627836e+00 1.178360e+00
1.643766e+00 1.172505e+00
1.659683e+00 1.166751e+00
1.675586e+00 1.161095e+00
1.691477e+00 1.155535e+00
1.707355e+00 1.150070e+00
1.723222e+00 1.144697e+00
1.739078e+00 1.139415e+00
1.754923e+00 1.134222e+00
1.770758e+00 1.129117e+00
1.786584e+00 1.124096e+00
1.802401e+00 1.119160e+00
1.818209e+00 1.114305e+00
1.834009e+00 1.109531e+00
1.849801e+00 1.104836e+00
1.865585e+00 1.100218e+00
1.881363e+00 1.095675e+00
1.897133e+00 1.091207e+00
1.912897e+00 1.086811e+00
1.928655e+00 1.082487e+00
1.944407e+00 1.078232e+00
1.960153e+00 1.074046e+00
1.975893e+00 1.069927e+00
1.991628e+00 1.065873e+00
2.007359e+00 1.061884e+00
2.023084e+00 1.057958e+00
2.038805e+00 1.054094e+00
2.054522e+00 1.050291e+00
2.070234e+00 1.046547e+00
2.085942e+00 1.042861e+00
2.101647e+00 1.039233e+00
2.117347e+00 1.035660e+00
2.133044e+00 1.032143e+00
2.148738e+00 1.028679e+00
2.164428e+00 1.025269e+00
2.180115e+00 1.021910e+00
2.195799e+00 1.018602e+00
2.211481e+00 1.015343e+00
2.227159e+00 1.012134e+00
2.242834e+00 1.008973e+00
2.258507e+00 1.005858e+00
2.274177e+00 1.002790e+00
2.289845e+00 9.997668e-01
2.305511e+00 9.967882e-01
2.321174e+00 9.938531e-01
2.336834e+00 9.909607e-01
2.352493e+00 9.881103e-01
2.368150e+00 9.853011e-01
2.383804e+00 9.825322e-01
2.399456e+00 9.798030e-01
2.415107e+00 9.771126e-01
2.430756e+00 9.744605e-01
2.446403e+00 9.718458e-01
2.462048e+00 9.692680e-01
2.477691e+00 9.667262e-01
2.493332e+00 9.642199e-01
2.508972e+00 9.617485e-01
2.524611e+00 9.593112e-01
2.540247e+00 9.569075e-01
2.555883e+00 9.545367e-01
2.571516e+00 9.521984e-01
2.587149e+00 9.498919e-01
2.602779e+00 9.476165e-01
2.618409e+00 9.453719e-01
2.634037e+00 9.431574e-01
2.649663e+00 9.409726e-01
2.665289e+00 9.388168e-01
2.680912e+00 9.366896e-01
2.696535e+00 9.345905e-01
2.712156e+00 9.325190e-01
2.727777e+00 9.304746e-01
2.743395e+00 9.284569e-01
2.759013e+00 9.264653e-01
2.774629e+00 9.244996e-01
2.790245e+00 9.225591e-01
2.805859e+00 9.206435e-01
2.821472e+00 9.187524e-01
2.837083e+00 9.168854e-01
2.852694e+00 9.150419e-01
2.868303e+00 9.132218e-01
2.883912e+00 9.114245e-01
2.899519e+00 9.096497e-01
2.915125e+00 9.078970e-01
2.930731e+00 9.061660e-01
2.946335e+00 9.044565e-01
2.961938e+00 9.027680e-01
2.977540e+00 9.011001e-01
2.993141e+00 8.994527e-01
3.008741e+00 8.978253e-01
3.024339e+00 8.962176e-01
3.039937e+00 8.946292e-01
3.055534e+00 8.930600e-01
3.071130e+00 8.915096e-01
3.086725e+00 8.899776e-01
3.102319e+00 8.884638e-01
3.117912e+00 8.869679e-01
3.133504e+00 8.854897e-01
3.149095e+00 8.840287e-01
3.164685e+00 8.825849e-01
3.180274e+00 8.811578e-01
3.195862e+00 8.797474e-01
3.211449e+00 8.783532e-01
3.227036e+00 8.769750e-01
3.242621e+00 8.756127e-01
3.258205e+00 8.742659e-01
3.273789e+00 8.729344e-01
3.289372e+00 8.716180e-01
3.304953e+00 8.703164e-01
3.320534e+00 8.690295e-01
3.336114e+00 8.677570e-01
3.351693e+00 8.664988e-01
3.367271e+00 8.652545e-01
3.382848e+00 8.640239e-01
3.398424e+00 8.628070e-01
3.414000e+00 8.616034e-01
3.429574e+00 8.604131e-01
3.445148e+00 8.592357e-01
3.460720e+00 8.580711e-01
3.476292e+00 8.569191e-01
3.491863e+00 8.557795e-01
3.507433e+00 8.546522e-01
3.523003e+00 8.535370e-01
3.538571e+00 8.524337e-01
3.554139e+00 8.513421e-01
3.569705e+00 8.502621e-01
3.585271e+00 8.491935e-01
3.600836e+00 8.481361e-01
3.616400e+00 8.470898e-01
3.631964e+00 8.460544e-01
3.647526e+00 8.450299e-01
3.663088e+00 8.440159e-01
3.678648e+00 8.430124e-01
3.694208e+00 8.420192e-01
3.709768e+00 8.410363e-01
3.725326e+00 8.400634e-01
3.740883e+00 8.391003e-01
3.756440e+00 8.381471e-01
3.771996e+00 8.372035e-01
3.787551e+00 8.362695e-01
3.803105e+00 8.353448e-01
3.818659e+00 8.344293e-01
3.834211e+00 8.335231e-01
3.849763e+00 8.326258e-01
3.865314e+00 8.317374e-01
3.880865e+00 8.308578e-01
3.896414e+00 8.299868e-01
3.911963e+00 8.291244e-01
3.927511e+00 8.282704e-01
3.943058e+00 8.274247e-01
3.958604e+00 8.265873e-01
3.974150e+00 8.257579e-01
3.989694e+00 8.249366e-01
4.005238e+00 8.241231e-01
4.020782e+00 8.233175e-01
4.036324e+00 8.225195e-01
4.051866e+00 8.217292e-01
4.067407e+00 8.209463e-01
4.082947e+00 8.201708e-01
4.098486e+00 8.194027e-01
4.114025e+00 8.186417e-01
4.129563e+00 8.178879e-01
4.145100e+00 8.171411e-01
4.160637e+00 8.164013e-01
4.176172e+00 8.156683e-01
4.191707e+00 8.149421e-01
4.207242e+00 8.142226e-01
4.222775e+00 8.135097e-01
4.238308e+00 8.128034e-01
4.253840e+00 8.121035e-01
4.269371e+00 8.114099e-01
4.284902e+00 8.107226e-01
4.300432e+00 8.100416e-01
4.315961e+00 8.093667e-01
4.331489e+00 8.086978e-01
4.347017e+00 8.080350e-01
4.362544e+00 8.073780e-01
4.378071e+00 8.067270e-01
4.393596e+00 8.060816e-01
4.409121e+00 8.054420e-01
4.424645e+00 8.048081e-01
4.440169e+00 8.041797e-01
4.455692e+00 8.035568e-01
4.471214e+00 8.029394e-01
4.486735e+00 8.023273e-01
4.502256e+00 8.017206e-01
4.517776e+00 8.011191e-01
4.533296e+00 8.005228e-01
4.548814e+00 7.999316e-01
4.564332e+00 7.993456e-01
4.579850e+00 7.987645e-01
4.595367e+00 7.981884e-01
4.610883e+00 7.976172e-01
4.626398e+00 7.970508e-01
4.641913e+00 7.964892e-01
4.657427e+00 7.959324e-01
4.672940e+00 7.953802e-01
4.688453e+00 7.948327e-01
4.703965e+00 7.942897e-01
4.719477e+00 7.937513e-01
4.734988e+00 7.932173e-01
4.750498e+00 7.926878e-01
4.766008e+00 7.921626e-01
4.781517e+00 7.916418e-01
4.797025e+00 7.911252e-01
4.812533e+00 7.906129e-01
4.828040e+00 7.901048e-01
4.843546e+00 7.896008e-01
4.859052e+00 7.891009e-01
4.874557e+00 7.886050e-01
4.890062e+00 7.881132e-01
4.905566e+00 7.876253e-01
4.921069e+00 7.871413e-01
4.936572e+00 7.866612e-01
4.952074e+00 7.861849e-01
4.967575e+00 7.857125e-01
4.983076e+00 7.852437e-01
4.998577e+00 7.847787e-01
5.014077e+00 7.843174e-01
5.029576e+00 7.838597e-01
5.045074e+00 7.834056e-01
5.060572e+00 7.829550e-01
5.076070e+00 7.825080e-01
5.091566e+00 7.820645e-01
5.107063e+00 7.816244e-01
5.122558e+00 7.811877e-01
5.138053e+00 7.807544e-01
5.153548e+00 7.803244e-01
5.169042e+00 7.798977e-01
5.184535e+00 7.794743e-01
5.200028e+00 7.790542e-01
5.215520e+00 7.786372e-01
5.231012e+00 7.782234e-01
5.246503e+00 7.778128e-01
5.261994e+00 7.774052e-01
5.277484e+00 7.770008e-01
5.292973e+00 7.765994e-01
5.308462e+00 7.762009e-01
5.323951e+00 7.758055e-01
5.339438e+00 7.754130e-01
5.354926e+00 7.750235e-01
5.370413e+00 7.746368e-01
5.385899e+00 7.742531e-01
5.401384e+00 7.738721e-01
5.416870e+00 7.734940e-01
5.432354e+00 7.731186e-01
5.447838e+00 7.727460e-01
5.463322e+00 7.723761e-01
5.478805e+00 7.720089e-01
5.494288e+00 7.716444e-01
5.509770e+00 7.712825e-01
5.525251e+00 7.709233e-01
5.540732e+00 7.705666e-01
5.556213e+00 7.702125e-01
5.571693e+00 7.698610e-01
5.587172e+00 7.695120e-01
5.602651e+00 7.691654e-01
5.618130e+00 7.688214e-01
5.633608e+00 7.684798e-01
5.649085e+00 7.681406e-01
5.664562e+00 7.678038e-01
5.680038e+00 7.674694e-01
5.695514e+00 7.671374e-01
5.710990e+00 7.668077e-01
5.726465e+00 7.664803e-01
5.741940e+00 7.661552e-01
5.757414e+00 7.658324e-01
5.772887e+00 7.655118e-01
5.788360e+00 7.651934e-01
5.803833e+00 7.648773e-01
5.819305e+00 7.645633e-01
5.834777e+00 7.642515e-01
5.850248e+00 7.639418e-01
5.865719e+00 7.636343e-01
5.881189e+00 7.633288e-01
5.896659e+00 7.630255e-01
5.912128e+00 7.627242e-01
5.927597e+00 7.624250e-01
5.943066e+00 7.621278e-01
5.958534e+00 7.618326e-01
5.974001e+00 7.615394e-01
5.989469e+00 7.612481e-01
6.004935e+00 7.609589e-01
6.020401e+00 7.606715e-01
6.035867e+00 7.603861e-01
6.051333e+00 7.601026e-01
6.066797e+00 7.598210e-01
6.082262e+00 7.595413e-01
6.097726e+00 7.592634e-01
6.113189e+00 7.589873e-01
6.128653e+00 7.587131e-01
6.144115e+00 7.584406e-01
6.159578e+00 7.581700e-01
6.175040e+00 7.579011e-01
6.190501e+00 7.576340e-01
6.205962e+00 7.573686e-01
6.221423e+00 7.571050e-01
6.236883e+00 7.568430e-01
6.252343e+00 7.565828e-01
6.267802e+00 7.563242e-01
6.283261e+00 7.560673e-01
6.298719e+00 7.558121e-01
6.314178e+00 7.555585e-01
6.329635e+00 7.553065e-01
6.345093e+00 7.550561e-01
6.360550e+00 7.548074e-01
6.376006e+00 7.545602e-01
6.391462e+00 7.543146e-01
6.406918e+00 7.540705e-01
6.422373e+00 7.538280e-01
6.437828e+00 7.535870e-01
6.453283e+00 7.533475e-01
6.468737e+00 7.531095e-01
6.484191e+00 7.528730e-01
6.499644e+00 7.526380e-01
6.515097e+00 7.524045e-01
6.530550e+00 7.521724e-01
6.546002e+00 7.519418e-01
6.561454e+00 7.517126e-01
6.576905e+00 7.514848e-01
6.592356e+00 7.512584e-01
6.607807e+00 7.510334e-01
6.623257e+00 7.508098e-01
6.638707e+00 7.505875e-01
6.654157e+00 7.503667e-01
6.669606e+00 7.501471e-01
6.685055e+00 7.499289e-01
6.700503e+00 7.497121e-01
6.715951e+00 7.494965e-01
6.731399e+00 7.492823e-01
6.746847e+00 7.490693e-01
6.762294e+00 7.488576e-01
6.777740e+00 7.486472e-01
6.793187e+00 7.484381e-01
6.808633e+00 7.482302e-01
6.824078e+00 7.480236e-01
6.839524e+00 7.478182e-01
6.854968e+00 7.476140e-01
6.870413e+00 7.474110e-01
6.885857e+00 7.472093e-01
6.901301e+00 7.470087e-01
6.916745e+00 7.468093e-01
6.932188e+00 7.466111e-01
6.947631e+00 7.464141e-01
6.963073e+00 7.462182e-01
6.978515e+00 7.460235e-01
6.993957e+00 7.458299e-01
7.009399e+00 7.456374e-01
7.024840e+00 7.454460e-01
7.040281e+00 7.452558e-01
7.055721e+00 7.450667e-01
7.071162e+00 7.448786e-01
7.086601e+00 7.446917e-01
7.102041e+00 7.445058e-01
7.117480e+00 7.443210e-01
7.132919e+00 7.441373e-01
7.148358e+00 7.439546e-01
7.163796e+00 7.437729e-01
7.179234e+00 7.435923e-01
7.194671e+00 7.434127e-01
7.210109e+00 7.432342e-01
7.225546e+00 7.430566e-01
7.240982e+00 7.428801e-01
7.256419e+00 7.427046e-01
7.271855e+00 7.425300e-01
7.287291e+00 7.423564e-01
7.302726e+00 7.421838e-01
7.318161e+00 7.420122e-01
7.333596e+00 7.418416e-01
7.349030e+00 7.416718e-01
7.364465e+00 7.415031e-01
7.379899e+00 7.413353e-01
7.395332e+00 7.411684e-01
7.410766e+00 7.410024e-01
7.426199e+00 7.408374e-01
7.441631e+00 7.406732e-01
7.457064e+00 7.405100e-01
7.472496e+00 7.403476e-01
7.487928e+00 7.401862e-01
7.503359e+00 7.400257e-01
7.518791e+00 7.398660e-01
7.534221e+00 7.397072e-01
7.549652e+00 7.395492e-01
7.565083e+00 7.393921e-01
7.580513e+00 7.392359e-01
7.595943e+00 7.390805e-01
7.611372e+00 7.389260e-01
7.626801e+00 7.387723e-01
7.642230e+00 7.386194e-01
7.657659e+00 7.384674e-01
7.673087e+00 7.383161e-01
7.688516e+00 7.381657e-01
7.703944e+00 7.380161e-01
7.719371e+00 7.378672e-01
7.734798e+00 7.377192e-01
7.750226e+00 7.375720e-01
7.765652e+00 7.374255e-01
7.781079e+00 7.372798e-01
7.796505e+00 7.371349e-01
7.811931e+00 7.369908e-01
7.827357e+00 7.368474e-01
7.842782e+00 7.367047e-01
7.858207e+00 7.365629e-01
7.873632e+00 7.364217e-01
7.889057e+00 7.362813e-01
7.904482e+00 7.361417e-01
7.919906e+00 7.360027e-01
7.935330e+00 7.358645e-01
7.950753e+00 7.357270e-01
7.966177e+00 7.355902e-01
7.981600e+00 7.354541e-01
7.997023e+00 7.353188e-01


==> figs/shearrgdcmminsep2.6h0.64.dat <==
cx cy
-7.999360e+00 6.400000e-01
-7.985090e+00 6.402035e-01
-7.970821e+00 6.404082e-01
-7.956550e+00 6.406139e-01
-7.942279e+00 6.408208e-01
-7.928007e+00 6.410287e-01
-7.913735e+00 6.412378e-01
-7.899462e+00 6.414480e-01
-7.885188e+00 6.416594e-01
-7.870913e+00 6.418718e-01
-7.856638e+00 6.420855e-01
-7.842362e+00 6.423003e-01
-7.828086e+00 6.425162e-01
-7.813809e+00 6.427334e-01
-7.799531e+00 6.429517e-01
-7.785252e+00 6.431712e-01
-7.770973e+00 6.433919e-01
-7.756693e+00 6.436139e-01
-7.742412e+00 6.438370e-01
-7.728131e+00 6.440614e-01
-7.713849e+00 6.442871e-01
-7.699566e+00 6.445139e-01
-7.685282e+00 6.447421e-01
-7.670998e+00 6.449715e-01
-7.656713e+00 6.452022e-01
-7.642427e+00 6.454341e-01
-7.628140e+00 6.456674e-01
-7.613853e+00 6.459020e-01
-7.599565e+00 6.461379e-01
-7.585276e+00 6.463751e-01
-7.570987e+00 6.466137e-01
-7.556697e+00 6.468536e-01
-7.542406e+00 6.470949e-01
-7.528114e+00 6.473375e-01
-7.513822e+00 6.475815e-01
-7.499528e+00 6.478269e-01
-7.485234e+00 6.480737e-01
-7.470939e+00 6.483219e-01
-7.456644e+00 6.485716e-01
-7.442348e+00 6.488226e-01
-7.428050e+00 6.490752e-01
-7.413753e+00 6.493291e-01
-7.399454e+00 6.495846e-01
-7.385154e+00 6.498415e-01
-7.370854e+00 6.500999e-01
-7.356553e+00 6.503598e-01
-7.342251e+00 6.506213e-01
-7.327948e+00 6.508842e-01
-7.313645e+00 6.511487e-01
-7.299341e+00 6.514148e-01
-7.285036e+00 6.516824e-01
-7.270730e+00 6.519516e-01
-7.256423e+00 6.522223e-01
-7.242115e+00 6.524947e-01
-7.227807e+00 6.527687e-01
-7.213498e+00 6.530443e-01
-7.199188e+00 6.533216e-01
-7.184877e+00 6.536005e-01
-7.170565e+00 6.538811e-01
-7.156252e+00 6.541634e-01
-7.141939e+00 6.544473e-01
-7.127624e+00 6.547330e-01
-7.113309e+00 6.550204e-01
-7.098993e+00 6.553095e-01
-7.084676e+00 6.556004e-01
-7.070359e+00 6.558930e-01
-7.056040e+00 6.561875e-01
-7.041720e+00 6.564837e-01
-7.027400e+00 6.567817e-01
-7.013079e+00 6.570816e-01
-6.998756e+00 6.573833e-01
-6.984433e+00 6.576868e-01
-6.970109e+00 6.579922e-01
-6.955784e+00 6.582995e-01
-6.941459e+00 6.586088e-01
-6.927132e+00 6.589199e-01
-6.912804e+00 6.592329e-01
-6.898476e+00 6.595480e-01
-6.884146e+00 6.598650e-01
-6.869816e+00 6.601839e-01
-6.855484e+00 6.605049e-01
-6.841152e+00 6.608279e-01
-6.826819e+00 6.611529e-01
-6.812485e+00 6.614800e-01
-6.798150e+00 6.618092e-01
-6.783814e+00 6.621404e-01
-6.769477e+00 6.624738e-01
-6.755139e+00 6.628093e-01
-6.740800e+00 6.631469e-01
-6.726460e+00 6.634867e-01
-6.712119e+00 6.638286e-01
-6.697777e+00 6.641728e-01
-6.683434e+00 6.645192e-01
-6.669090e+00 6.648678e-01
-6.654745e+00 6.652187e-01
-6.640400e+00 6.655719e-01
-6.626053e+00 6.659274e-01
-6.611705e+00 6.662852e-01
-6.597356e+00 6.666453e-01
-6.583006e+00 6.670078e-01
-6.568655e+00 6.673727e-01
-6.554303e+00 6.677400e-01
-6.539950e+00 6.681097e-01
-6.525596e+00 6.684819e-01
-6.511241e+00 6.688565e-01
-6.496885e+00 6.692337e-01
-6.482528e+00 6.696133e-01
-6.468170e+00 6.699955e-01
-6.453810e+00 6.703803e-01
-6.439450e+00 6.707676e-01
-6.425089e+00 6.711575e-01
-6.410726e+00 6.715501e-01
-6.396363e+00 6.719454e-01
-6.381998e+00 6.723433e-01
-6.367632e+00 6.727439e-01
-6.353266e+00 6.731473e-01
-6.338898e+00 6.735534e-01
-6.324529e+00 6.739623e-01
-6.310158e+00 6.743740e-01
-6.295787e+00 6.747886e-01
-6.281415e+00 6.752060e-01
-6.267041e+00 6.756263e-01
-6.252667e+00 6.760495e-01
-6.238291e+00 6.764757e-01
-6.223914e+00 6.769048e-01
-6.209536e+00 6.773370e-01
-6.195157e+00 6.777721e-01
-6.180776e+00 6.782104e-01
-6.166395e+00 6.786517e-01
-6.152012e+00 6.790961e-01
-6.137628e+00 6.795437e-01
-6.123243e+00 6.799945e-01
-6.108857e+00 6.804485e-01
-6.094470e+00 6.809057e-01
-6.080081e+00 6.813662e-01
-6.065691e+00 6.818300e-01
-6.051300e+00 6.822971e-01
-6.036908e+00 6.827676e-01
-6.022514e+00 6.832415e-01
-6.008120e+00 6.837189e-01
-5.993724e+00 6.841997e-01
-5.979327e+00 6.846840e-01
-5.964928e+00 6.851719e-01
-5.950529e+00 6.856634e-01
-5.936128e+00 6.861584e-01
-5.921726e+00 6.866571e-01
-5.907322e+00 6.871595e-01
-5.892918e+00 6.876657e-01
-5.878512e+00 6.881755e-01
-5.864104e+00 6.886892e-01
-5.849696e+00 6.892067e-01
-5.835286e+00 6.897281e-01
-5.820875e+00 6.902535e-01
-5.806462e+00 6.907827e-01
-5.792049e+00 6.913160e-01
-5.777634e+00 6.918533e-01
-5.763217e+00 6.923947e-01
-5.748800e+00 6.929402e-01
-5.734380e+00 6.934899e-01
-5.719960e+00 6.940438e-01
-5.705538e+00 6.946020e-01
-5.691115e+00 6.951644e-01
-5.676691e+00 6.957312e-01
-5.662265e+00 6.963024e-01
-5.647838e+00 6.968780e-01
-5.633409e+00 6.974581e-01
-5.618979e+00 6.980428e-01
-5.604548e+00 6.986320e-01
-5.590115e+00 6.992259e-01
-5.575681e+00 6.998244e-01
-5.561245e+00 7.004277e-01
-5.546808e+00 7.010357e-01
-5.532370e+00 7.016486e-01
-5.517930e+00 7.022664e-01
-5.503489e+00 7.028891e-01
-5.489046e+00 7.035168e-01
-5.474602e+00 7.041496e-01
-5.460156e+00 7.047874e-01
-5.445709e+00 7.054305e-01
-5.431260e+00 7.060787e-01
-5.416810e+00 7.067322e-01
-5.402359e+00 7.073911e-01
-5.387906e+00 7.080553e-01
-5.373451e+00 7.087250e-01
-5.358995e+00 7.094003e-01
-5.344537e+00 7.100811e-01
-5.330078e+00 7.107675e-01
-5.315618e+00 7.114597e-01
-5.301155e+00 7.121576e-01
-5.286692e+00 7.128614e-01
-5.272226e+00 7.135710e-01
-5.257760e+00 7.142867e-01
-5.243291e+00 7.150084e-01
-5.228821e+00 7.157362e-01
-5.214350e+00 7.164702e-01
-5.199877e+00 7.172104e-01
-5.185402e+00 7.179570e-01
-5.170926e+00 7.187099e-01
-5.156448e+00 7.194694e-01
-5.141968e+00 7.202354e-01
-5.127487e+00 7.210080e-01
-5.113004e+00 7.217874e-01
-5.098520e+00 7.225735e-01
-5.084034e+00 7.233665e-01
-5.069546e+00 7.241664e-01
-5.055057e+00 7.249734e-01
-5.040566e+00 7.257876e-01
-5.026073e+00 7.266089e-01
-5.011579e+00 7.274375e-01
-4.997083e+00 7.282735e-01
-4.982585e+00 7.291170e-01
-4.968086e+00 7.299680e-01
-4.953584e+00 7.308267e-01
-4.939081e+00 7.316932e-01
-4.924577e+00 7.325675e-01
-4.910071e+00 7.334497e-01
-4.895562e+00 7.343400e-01
-4.881053e+00 7.352385e-01
-4.866541e+00 7.361452e-01
-4.852028e+00 7.370602e-01
-4.837513e+00 7.379837e-01
-4.822996e+00 7.389158e-01
-4.808477e+00 7.398565e-01
-4.793957e+00 7.408060e-01
-4.779434e+00 7.417645e-01
-4.764910e+00 7.427319e-01
-4.750384e+00 7.437085e-01
-4.735857e+00 7.446943e-01
-4.721327e+00 7.456894e-01
-4.706796e+00 7.466941e-01
-4.692262e+00 7.477084e-01
-4.677727e+00 7.487324e-01
-4.663190e+00 7.497662e-01
-4.648651e+00 7.508101e-01
-4.634111e+00 7.518641e-01
-4.619568e+00 7.529283e-01
-4.605023e+00 7.540030e-01
-4.590477e+00 7.550882e-01
-4.575929e+00 7.561840e-01
-4.561378e+00 7.572907e-01
-4.546826e+00 7.584084e-01
-4.532272e+00 7.595371e-01
-4.517716e+00 7.606772e-01
-4.503158e+00 7.618286e-01
-4.488598e+00 7.629917e-01
-4.474036e+00 7.641664e-01
-4.459472e+00 7.653531e-01
-4.444906e+00 7.665519e-01
-4.430338e+00 7.677628e-01
-4.415768e+00 7.689862e-01
-4.401196e+00 7.702222e-01
-4.386622e+00 7.714709e-01
-4.372046e+00 7.727325e-01
-4.357467e+00 7.740073e-01
-4.342887e+00 7.752954e-01
-4.328305e+00 7.765969e-01
-4.313721e+00 7.779122e-01
-4.299134e+00 7.792413e-01
-4.284546e+00 7.805845e-01
-4.269955e+00 7.819420e-01
-4.255362e+00 7.833139e-01
-4.240768e+00 7.847006e-01
-4.226171e+00 7.861022e-01
-4.211571e+00 7.875190e-01
-4.196970e+00 7.889511e-01
-4.182367e+00 7.903988e-01
-4.167761e+00 7.918623e-01
-4.153153e+00 7.933419e-01
-4.138543e+00 7.948377e-01
-4.123931e+00 7.963501e-01
-4.109317e+00 7.978793e-01
-4.094700e+00 7.994255e-01
-4.080081e+00 8.009891e-01
-4.065460e+00 8.025702e-01
-4.050837e+00 8.041691e-01
-4.036211e+00 8.057861e-01
-4.021583e+00 8.074216e-01
-4.006953e+00 8.090756e-01
-3.992320e+00 8.107487e-01
-3.977685e+00 8.124410e-01
-3.963048e+00 8.141528e-01
-3.948409e+00 8.158846e-01
-3.933767e+00 8.176364e-01
-3.919122e+00 8.194088e-01
-3.904476e+00 8.212020e-01
-3.889827e+00 8.230164e-01
-3.875175e+00 8.248522e-01
-3.860521e+00 8.267099e-01
-3.845865e+00 8.285897e-01
-3.831206e+00 8.304921e-01
-3.816544e+00 8.324174e-01
-3.801880e+00 8.343660e-01
-3.787214e+00 8.363383e-01
-3.772545e+00 8.383346e-01
-3.757873e+00 8.403553e-01
-3.743199e+00 8.424009e-01
-3.728523e+00 8.444718e-01
-3.713843e+00 8.465683e-01
-3.699161e+00 8.486910e-01
-3.684477e+00 8.508402e-01
-3.669789e+00 8.530164e-01
-3.655099e+00 8.552201e-01
-3.640406e+00 8.574516e-01
-3.625711e+00 8.597116e-01
-3.611013e+00 8.620005e-01
-3.596311e+00 8.643187e-01
-3.581607e+00 8.666668e-01
-3.566900e+00 8.690453e-01
-3.552191e+00 8.714548e-01
-3.537478e+00 8.738957e-01
-3.522762e+00 8.763686e-01
-3.508043e+00 8.788741e-01
-3.493321e+00 8.814128e-01
-3.478596e+00 8.839852e-01
-3.463868e+00 8.865919e-01
-3.449137e+00 8.892336e-01
-3.434402e+00 8.919108e-01
-3.419665e+00 8.946243e-01
-3.404923e+00 8.973746e-01
-3.390179e+00 9.001624e-01
-3.375431e+00 9.029884e-01
-3.360680e+00 9.058533e-01
-3.345925e+00 9.087579e-01
-3.331166e+00 9.117027e-01
-3.316404e+00 9.146886e-01
-3.301638e+00 9.177164e-01
-3.286868e+00 9.207867e-01
-3.272094e+00 9.239004e-01
-3.257316e+00 9.270584e-01
-3.242534e+00 9.302613e-01
-3.227748e+00 9.335101e-01
-3.212958e+00 9.368056e-01
-3.198164e+00 9.401487e-01
-3.183365e+00 9.435403e-01
-3.168561e+00 9.469813e-01
-3.153753e+00 9.504727e-01
-3.138940e+00 9.540154e-01
-3.124122e+00 9.576104e-01
-3.109299e+00 9.612586e-01
-3.094471e+00 9.649612e-01
-3.079638e+00 9.687191e-01
-3.064799e+00 9.725335e-01
-3.049954e+00 9.764054e-01
-3.035104e+00 9.803359e-01
-3.020248e+00 9.843262e-01
-3.005385e+00 9.883774e-01
-2.990517e+00 9.924907e-01
-2.975641e+00 9.966674e-01
-2.960759e+00 1.000909e+00
-2.945870e+00 1.005216e+00
-2.930974e+00 1.009590e+00
-2.916070e+00 1.014033e+00
-2.901158e+00 1.018545e+00
-2.886238e+00 1.023129e+00
-2.871310e+00 1.027785e+00
-2.856374e+00 1.032516e+00
-2.841428e+00 1.037321e+00
-2.826473e+00 1.042204e+00
-2.811508e+00 1.047166e+00
-2.796534e+00 1.052207e+00
-2.781549e+00 1.057330e+00
-2.766552e+00 1.062536e+00
-2.751545e+00 1.067828e+00
-2.736526e+00 1.073205e+00
-2.721495e+00 1.078672e+00
-2.706450e+00 1.084228e+00
-2.691393e+00 1.089876e+00
-2.676321e+00 1.095618e+00
-2.661235e+00 1.101455e+00
-2.646134e+00 1.107390e+00
-2.631017e+00 1.113424e+00
-2.615884e+00 1.119559e+00
-2.600733e+00 1.125797e+00
-2.585565e+00 1.132141e+00
-2.570377e+00 1.138592e+00
-2.555170e+00 1.145152e+00
-2.539942e+00 1.151823e+00
-2.524693e+00 1.158608e+00
-2.509421e+00 1.165509e+00
-2.494126e+00 1.172528e+00
-2.478806e+00 1.179666e+00
-2.463460e+00 1.186927e+00
-2.448088e+00 1.194312e+00
-2.432687e+00 1.201824e+00
-2.417256e+00 1.209466e+00
-2.401795e+00 1.217238e+00
-2.386301e+00 1.225144e+00
-2.370773e+00 1.233187e+00
-2.355209e+00 1.241367e+00
-2.339608e+00 1.249688e+00
-2.323969e+00 1.258152e+00
-2.308288e+00 1.266762e+00
-2.292564e+00 1.275519e+00
-2.276796e+00 1.284426e+00
-2.260981e+00 1.293485e+00
-2.245116e+00 1.302699e+00
-2.229200e+00 1.312069e+00
-2.213230e+00 1.321598e+00
-2.197203e+00 1.331288e+00
-2.181118e+00 1.341141e+00
-2.164970e+00 1.351159e+00
-2.148757e+00 1.361344e+00
-2.132477e+00 1.371698e+00
-2.116126e+00 1.382222e+00
-2.099700e+00 1.392919e+00
-2.083197e+00 1.403789e+00
-2.066613e+00 1.414834e+00
-2.049944e+00 1.426056e+00
-2.033186e+00 1.437455e+00
-2.016335e+00 1.449032e+00
-1.999388e+00 1.460788e+00
-1.982339e+00 1.472723e+00
-1.965185e+00 1.484838e+00
-1.947921e+00 1.497132e+00
-1.930541e+00 1.509606e+00
-1.913042e+00 1.522258e+00
-1.895419e+00 1.535087e+00
-1.877665e+00 1.548093e+00
-1.859776e+00 1.561274e+00
-1.841746e+00 1.574626e+00
-1.823569e+00 1.588149e+00
-1.805240e+00 1.601839e+00
-1.786753e+00 1.615692e+00
-1.768101e+00 1.629704e+00
-1.749279e+00 1.643871e+00
-1.730280e+00 1.658188e+00
-1.711098e+00 1.672648e+00
-1.691726e+00 1.687245e+00
-1.672159e+00 1.701972e+00
-1.652388e+00 1.716821e+00
-1.632408e+00 1.731784e+00
-1.612213e+00 1.746850e+00
-1.591794e+00 1.762009e+00
-1.571147e+00 1.777251e+00
-1.550264e+00 1.792562e+00
-1.529139e+00 1.807931e+00
-1.507765e+00 1.823342e+00
-1.486137e+00 1.838781e+00
-1.464249e+00 1.854233e+00
-1.442094e+00 1.869679e+00
-1.419668e+00 1.885102e+00
-1.396966e+00 1.900483e+00
-1.373982e+00 1.915802e+00
-1.350712e+00 1.931038e+00
-1.327153e+00 1.946168e+00
-1.303302e+00 1.961170e+00
-1.279155e+00 1.976020e+00
-1.254710e+00 1.990692e+00
-1.229967e+00 2.005162e+00
-1.204924e+00 2.019402e+00
-1.179581e+00 2.033385e+00
-1.153940e+00 2.047084e+00
-1.128310e+00 2.061592e+00
-1.102724e+00 2.077198e+00
-1.076703e+00 2.092429e+00
-1.050205e+00 2.107096e+00
-1.023364e+00 2.121301e+00
-9.961807e-01 2.134956e+00
-9.686662e-01 2.148046e+00
-9.408315e-01 2.160538e+00
-9.126891e-01 2.172403e+00
-8.842524e-01 2.183614e+00
-8.555362e-01 2.194143e+00
-8.265559e-01 2.203963e+00
-7.972872e-01 2.213017e+00
-7.677509e-01 2.221348e+00
-7.380190e-01 2.228897e+00
-7.081105e-01 2.235644e+00
-6.780494e-01 2.241594e+00
-6.478527e-01 2.246364e+00
-6.175214e-01 2.249745e+00
-5.871029e-01 2.252014e+00
-5.566340e-01 2.253512e+00
-5.261354e-01 2.254235e+00
-4.956277e-01 2.254179e+00
-4.651316e-01 2.253345e+00
-4.346677e-01 2.251736e+00
-4.042566e-01 2.249357e+00
-3.739183e-01 2.246216e+00
-3.436726e-01 2.242325e+00
-3.135388e-01 2.237695e+00
-2.835354e-01 2.232342e+00
-2.536803e-01 2.226283e+00
-2.239905e-01 2.219539e+00
-1.944823e-01 2.212129e+00
-1.651709e-01 2.204078e+00
-1.360705e-01 2.195410e+00
-1.071943e-01 2.186151e+00
-7.855448e-02 2.176327e+00
-5.016194e-02 2.165967e+00
-2.202656e-02 2.155100e+00
5.842898e-03 2.143755e+00
3.343884e-02 2.131961e+00
6.075477e-02 2.119749e+00
8.778528e-02 2.107149e+00
1.145260e-01 2.094191e+00
1.409737e-01 2.080904e+00
1.671259e-01 2.067318e+00
1.929814e-01 2.053463e+00
2.185396e-01 2.039366e+00
2.438008e-01 2.025054e+00
2.687663e-01 2.010556e+00
2.934379e-01 1.995896e+00
3.178182e-01 1.981101e+00
3.419103e-01 1.966193e+00
3.657181e-01 1.951197e+00
3.892458e-01 1.936134e+00
4.124980e-01 1.921025e+00
4.354800e-01 1.905891e+00
4.581973e-01 1.890750e+00
4.806555e-01 1.875620e+00
5.028609e-01 1.860517e+00
5.248196e-01 1.845458e+00
5.465382e-01 1.830457e+00
5.680231e-01 1.815528e+00
5.892812e-01 1.800684e+00
6.103191e-01 1.785935e+00
6.311437e-01 1.771293e+00
6.517618e-01 1.756768e+00
6.721801e-01 1.742368e+00
6.924056e-01 1.728103e+00
7.124449e-01 1.713979e+00
7.323045e-01 1.700002e+00
7.519912e-01 1.686180e+00
7.715113e-01 1.672518e+00
7.908711e-01 1.659019e+00
8.100768e-01 1.645688e+00
8.291346e-01 1.632529e+00
8.480504e-01 1.619544e+00
8.668298e-01 1.606736e+00
8.854785e-01 1.594107e+00
9.040020e-01 1.581659e+00
9.224056e-01 1.569393e+00
9.406943e-01 1.557309e+00
9.588732e-01 1.545409e+00
9.769471e-01 1.533692e+00
9.949205e-01 1.522157e+00
1.012798e+00 1.510806e+00
1.030584e+00 1.499637e+00
1.048282e+00 1.488649e+00
1.065897e+00 1.477842e+00
1.083432e+00 1.467213e+00
1.100891e+00 1.456762e+00
1.118278e+00 1.446486e+00
1.135596e+00 1.436386e+00
1.152848e+00 1.426457e+00
1.170037e+00 1.416699e+00
1.187166e+00 1.407109e+00
1.204239e+00 1.397686e+00
1.221258e+00 1.388427e+00
1.238225e+00 1.379330e+00
1.255143e+00 1.370392e+00
1.272014e+00 1.361612e+00
1.288841e+00 1.352987e+00
1.305626e+00 1.344514e+00
1.322371e+00 1.336191e+00
1.339078e+00 1.328016e+00
1.355748e+00 1.319986e+00
1.372384e+00 1.312098e+00
1.388987e+00 1.304351e+00
1.405559e+00 1.296741e+00
1.422102e+00 1.289267e+00
1.438616e+00 1.281926e+00
1.455104e+00 1.274715e+00
1.471566e+00 1.267632e+00
1.488005e+00 1.260675e+00
1.504420e+00 1.253841e+00
1.520814e+00 1.247128e+00
1.537187e+00 1.240534e+00
1.553540e+00 1.234056e+00
1.569875e+00 1.227692e+00
1.586192e+00 1.221440e+00
1.602492e+00 1.215298e+00
1.618777e+00 1.209264e+00
1.635046e+00 1.203334e+00
1.651301e+00 1.197508e+00
1.667542e+00 1.191784e+00
1.683770e+00 1.186158e+00
1.699986e+00 1.180630e+00
1.716190e+00 1.175197e+00
1.732384e+00 1.169858e+00
1.748566e+00 1.164610e+00
1.764739e+00 1.159452e+00
1.780901e+00 1.154381e+00
1.797055e+00 1.149397e+00
1.813201e+00 1.144497e+00
1.829338e+00 1.139679e+00
1.845467e+00 1.134943e+00
1.861589e+00 1.130286e+00
1.877704e+00 1.125707e+00
1.893812e+00 1.121203e+00
1.909914e+00 1.116775e+00
1.926010e+00 1.112419e+00
1.942100e+00 1.108135e+00
1.958185e+00 1.103922e+00
1.974264e+00 1.099777e+00
1.990339e+00 1.095699e+00
2.006409e+00 1.091688e+00
2.022474e+00 1.087741e+00
2.038535e+00 1.083858e+00
2.054592e+00 1.080036e+00
2.070645e+00 1.076276e+00
2.086695e+00 1.072575e+00
2.102740e+00 1.068933e+00
2.118783e+00 1.065349e+00
2.134822e+00 1.061820e+00
2.150858e+00 1.058347e+00
2.166892e+00 1.054927e+00
2.182922e+00 1.051561e+00
2.198950e+00 1.048246e+00
2.214975e+00 1.044983e+00
2.230998e+00 1.041769e+00
2.247019e+00 1.038604e+00
2.263037e+00 1.035488e+00
2.279053e+00 1.032418e+00
2.295067e+00 1.029395e+00
2.311080e+00 1.026416e+00
2.327090e+00 1.023483e+00
2.343098e+00 1.020592e+00
2.359105e+00 1.017745e+00
2.375110e+00 1.014939e+00
2.391113e+00 1.012175e+00
2.407115e+00 1.009451e+00
2.423116e+00 1.006767e+00
2.439115e+00 1.004121e+00
2.455112e+00 1.001514e+00
2.471109e+00 9.989437e-01
2.487104e+00 9.964105e-01
2.503097e+00 9.939133e-01
2.519090e+00 9.914515e-01
2.535081e+00 9.890244e-01
2.551071e+00 9.866314e-01
2.567061e+00 9.842719e-01
2.583049e+00 9.819453e-01
2.599036e+00 9.796509e-01
2.615022e+00 9.773883e-01
2.631007e+00 9.751568e-01
2.646991e+00 9.729558e-01
2.662974e+00 9.707849e-01
2.678957e+00 9.686434e-01
2.694938e+00 9.665309e-01
2.710919e+00 9.644469e-01
2.726898e+00 9.623908e-01
2.742877e+00 9.603622e-01
2.758856e+00 9.583606e-01
2.774833e+00 9.563854e-01
2.790810e+00 9.544363e-01
2.806785e+00 9.525129e-01
2.822761e+00 9.506146e-01
2.838735e+00 9.487410e-01
2.854709e+00 9.468917e-01
2.870682e+00 9.450663e-01
2.886654e+00 9.432644e-01
2.902626e+00 9.414856e-01
2.918597e+00 9.397294e-01
2.934567e+00 9.379956e-01
2.950537e+00 9.362838e-01
2.966506e+00 9.345935e-01
2.982474e+00 9.329244e-01
2.998442e+00 9.312762e-01
3.014409e+00 9.296486e-01
3.030375e+00 9.280411e-01
3.046341e+00 9.264535e-01
3.062307e+00 9.248854e-01
3.078271e+00 9.233365e-01
3.094236e+00 9.218065e-01
3.110199e+00 9.202952e-01
3.126162e+00 9.188021e-01
3.142124e+00 9.173270e-01
3.158086e+00 9.158697e-01
3.174048e+00 9.144298e-01
3.190008e+00 9.130070e-01
3.205968e+00 9.116012e-01
3.221928e+00 9.102119e-01
3.237887e+00 9.088391e-01
3.253845e+00 9.074823e-01
3.269803e+00 9.061414e-01
3.285761e+00 9.048161e-01
3.301718e+00 9.035062e-01
3.317674e+00 9.022115e-01
3.333630e+00 9.009316e-01
3.349585e+00 8.996664e-01
3.365539e+00 8.984156e-01
3.381494e+00 8.971791e-01
3.397447e+00 8.959566e-01
3.413400e+00 8.947479e-01
3.429353e+00 8.935528e-01
3.445305e+00 8.923712e-01
3.461256e+00 8.912027e-01
3.477207e+00 8.900472e-01
3.493158e+00 8.889045e-01
3.509108e+00 8.877744e-01
3.525057e+00 8.866568e-01
3.541006e+00 8.855514e-01
3.556955e+00 8.844581e-01
3.572902e+00 8.833766e-01
3.588850e+00 8.823069e-01
3.604797e+00 8.812488e-01
3.620743e+00 8.802021e-01
3.636689e+00 8.791665e-01
3.652634e+00 8.781421e-01
3.668579e+00 8.771285e-01
3.684523e+00 8.761257e-01
3.700467e+00 8.751335e-01
3.716410e+00 8.741518e-01
3.732353e+00 8.731803e-01
3.748295e+00 8.722191e-01
3.764237e+00 8.712678e-01
3.780179e+00 8.703264e-01
3.796119e+00 8.693948e-01
3.812060e+00 8.684727e-01
3.828000e+00 8.675602e-01
3.843939e+00 8.666570e-01
3.859878e+00 8.657630e-01
3.875816e+00 8.648781e-01
3.891754e+00 8.640022e-01
3.907691e+00 8.631351e-01
3.923628e+00 8.622767e-01
3.939564e+00 8.614270e-01
3.955500e+00 8.605857e-01
3.971436e+00 8.597528e-01
3.987371e+00 8.589283e-01
4.003305e+00 8.581118e-01
4.019239e+00 8.573034e-01
4.035172e+00 8.565030e-01
4.051105e+00 8.557104e-01
4.067038e+00 8.549255e-01
4.082970e+00 8.541483e-01
4.098901e+00 8.533786e-01
4.114832e+00 8.526164e-01
4.130763e+00 8.518615e-01
4.146693e+00 8.511139e-01
4.162623e+00 8.503734e-01
4.178552e+00 8.496400e-01
4.194480e+00 8.489135e-01
4.210409e+00 8.481940e-01
4.226336e+00 8.474812e-01
4.242264e+00 8.467752e-01
4.258190e+00 8.460758e-01
4.274117e+00 8.453829e-01
4.290043e+00 8.446965e-01
4.305968e+00 8.440165e-01
4.321893e+00 8.433428e-01
4.337818e+00 8.426753e-01
4.353742e+00 8.420139e-01
4.369665e+00 8.413587e-01
4.385588e+00 8.407094e-01
4.401511e+00 8.400660e-01
4.417433e+00 8.394285e-01
4.433355e+00 8.387968e-01
4.449276e+00 8.381708e-01
4.465197e+00 8.375505e-01
4.481117e+00 8.369357e-01
4.497037e+00 8.363264e-01
4.512957e+00 8.357226e-01
4.528876e+00 8.351241e-01
4.544795e+00 8.345309e-01
4.560713e+00 8.339430e-01
4.576630e+00 8.333603e-01
4.592548e+00 8.327827e-01
4.608465e+00 8.322102e-01
4.624381e+00 8.316427e-01
4.640297e+00 8.310801e-01
4.656213e+00 8.305224e-01
4.672128e+00 8.299695e-01
4.688042e+00 8.294215e-01
4.703957e+00 8.288781e-01
4.719870e+00 8.283394e-01
4.735784e+00 8.278053e-01
4.751697e+00 8.272758e-01
4.767609e+00 8.267508e-01
4.783521e+00 8.262302e-01
4.799433e+00 8.257141e-01
4.815344e+00 8.252023e-01
4.831255e+00 8.246948e-01
4.847166e+00 8.241915e-01
4.863076e+00 8.236925e-01
4.878985e+00 8.231976e-01
4.894894e+00 8.227069e-01
4.910803e+00 8.222202e-01
4.926712e+00 8.217376e-01
4.942620e+00 8.212589e-01
4.958527e+00 8.207841e-01
4.974434e+00 8.203133e-01
4.990341e+00 8.198463e-01
5.006247e+00 8.193831e-01
5.022153e+00 8.189237e-01
5.038059e+00 8.184680e-01
5.053964e+00 8.180160e-01
5.069869e+00 8.175676e-01
5.085773e+00 8.171229e-01
5.101677e+00 8.166817e-01
5.117581e+00 8.162440e-01
5.133484e+00 8.158098e-01
5.149387e+00 8.153791e-01
5.165289e+00 8.149518e-01
5.181191e+00 8.145279e-01
5.197093e+00 8.141073e-01
5.212994e+00 8.136900e-01
5.228895e+00 8.132760e-01
5.244795e+00 8.128653e-01
5.260695e+00 8.124577e-01
5.276595e+00 8.120533e-01
5.292494e+00 8.116521e-01
5.308393e+00 8.112540e-01
5.324292e+00 8.108589e-01
5.340190e+00 8.104669e-01
5.356088e+00 8.100779e-01
5.371985e+00 8.096918e-01
5.387882e+00 8.093088e-01
5.403779e+00 8.089286e-01
5.419676e+00 8.085513e-01
5.435572e+00 8.081769e-01
5.451467e+00 8.078053e-01
5.467362e+00 8.074366e-01
5.483257e+00 8.070706e-01
5.499152e+00 8.067073e-01
5.515046e+00 8.063468e-01
5.530940e+00 8.059889e-01
5.546833e+00 8.056337e-01
5.562727e+00 8.052812e-01
5.578619e+00 8.049312e-01
5.594512e+00 8.045839e-01
5.610404e+00 8.042391e-01
5.626296e+00 8.038968e-01
5.642187e+00 8.035571e-01
5.658078e+00 8.032198e-01
5.673969e+00 8.028850e-01
5.689859e+00 8.025526e-01
5.705749e+00 8.022227e-01
5.721639e+00 8.018951e-01
5.737528e+00 8.015699e-01
5.753417e+00 8.012471e-01
5.769306e+00 8.009265e-01
5.785194e+00 8.006083e-01
5.801083e+00 8.002923e-01
5.816970e+00 7.999786e-01
5.832858e+00 7.996671e-01
5.848745e+00 7.993579e-01
5.864631e+00 7.990508e-01
5.880518e+00 7.987459e-01
5.896404e+00 7.984431e-01
5.912290e+00 7.981425e-01
5.928175e+00 7.978440e-01
5.944060e+00 7.975475e-01
5.959945e+00 7.972532e-01
5.975829e+00 7.969609e-01
5.991714e+00 7.966706e-01
6.007597e+00 7.963823e-01
6.023481e+00 7.960960e-01
6.039364e+00 7.958117e-01
6.055247e+00 7.955294e-01
6.071130e+00 7.952490e-01
6.087012e+00 7.949705e-01
6.102894e+00 7.946939e-01
6.118776e+00 7.944192e-01
6.134657e+00 7.941464e-01
6.150538e+00 7.938754e-01
6.166419e+00 7.936062e-01
6.182299e+00 7.933389e-01
6.198180e+00 7.930734e-01
6.214059e+00 7.928096e-01
6.229939e+00 7.925477e-01
6.245818e+00 7.922874e-01
6.261697e+00 7.920290e-01
6.277576e+00 7.917722e-01
6.293454e+00 7.915171e-01
6.309333e+00 7.912638e-01
6.325210e+00 7.910121e-01
6.341088e+00 7.907621e-01
6.356965e+00 7.905137e-01
6.372842e+00 7.902669e-01
6.388719e+00 7.900218e-01
6.404595e+00 7.897783e-01
6.420471e+00 7.895363e-01
6.436347e+00 7.892960e-01
6.452223e+00 7.890572e-01
6.468098e+00 7.888199e-01
6.483973e+00 7.885842e-01
6.499848e+00 7.883500e-01
6.515722e+00 7.881173e-01
6.531597e+00 7.878861e-01
6.547470e+00 7.876564e-01
6.563344e+00 7.874281e-01
6.579217e+00 7.872014e-01
6.595091e+00 7.869760e-01
6.610963e+00 7.867521e-01
6.626836e+00 7.865296e-01
6.642708e+00 7.863085e-01
6.658580e+00 7.860888e-01
6.674452e+00 7.858705e-01
6.690324e+00 7.856536e-01
6.706195e+00 7.854380e-01
6.722066e+00 7.852238e-01
6.737937e+00 7.850109e-01
6.753807e+00 7.847994e-01
6.769678e+00 7.845891e-01
6.785548e+00 7.843802e-01
6.801417e+00 7.841726e-01
6.817287e+00 7.839662e-01
6.833156e+00 7.837611e-01
6.849025e+00 7.835573e-01
6.864894e+00 7.833547e-01
6.880762e+00 7.831534e-01
6.896630e+00 7.829533e-01
6.912498e+00 7.827544e-01
6.928366e+00 7.825568e-01
6.944234e+00 7.823603e-01
6.960101e+00 7.821650e-01
6.975968e+00 7.819710e-01
6.991835e+00 7.817780e-01
7.007701e+00 7.815863e-01
7.023567e+00 7.813957e-01
7.039434e+00 7.812062e-01
7.055299e+00 7.810179e-01
7.071165e+00 7.808307e-01
7.087030e+00 7.806446e-01
7.102895e+00 7.804596e-01
7.118760e+00 7.802758e-01
7.134625e+00 7.800930e-01
7.150489e+00 7.799113e-01
7.166354e+00 7.797307e-01
7.182218e+00 7.795511e-01
7.198081e+00 7.793726e-01
7.213945e+00 7.791951e-01
7.229808e+00 7.790187e-01
7.245671e+00 7.788433e-01
7.261534e+00 7.786689e-01
7.277397e+00 7.784956e-01
7.293259e+00 7.783233e-01
7.309121e+00 7.781519e-01
7.324983e+00 7.779816e-01
7.340845e+00 7.778122e-01
7.356706e+00 7.776438e-01
7.372568e+00 7.774764e-01
7.388429e+00 7.773099e-01
7.404289e+00 7.771444e-01
7.420150e+00 7.769798e-01
7.436011e+00 7.768162e-01
7.451871e+00 7.766535e-01
7.467731e+00 7.764918e-01
7.483591e+00 7.763309e-01
7.499450e+00 7.761710e-01
7.515309e+00 7.760120e-01
7.531169e+00 7.758538e-01
7.547028e+00 7.756966e-01
7.562886e+00 7.755402e-01
7.578745e+00 7.753847e-01
7.594603e+00 7.752301e-01
7.610461e+00 7.750764e-01
7.626319e+00 7.749235e-01
7.642177e+00 7.747715e-01
7.658035e+00 7.746203e-01
7.673892e+00 7.744699e-01
7.689749e+00 7.743204e-01
7.705606e+00 7.741717e-01
7.721463e+00 7.740238e-01
7.737319e+00 7.738768e-01
7.753176e+00 7.737305e-01
7.769032e+00 7.735851e-01
7.784888e+00 7.734404e-01
7.800743e+00 7.732965e-01
7.816599e+00 7.731535e-01
7.832454e+00 7.730112e-01
7.848309e+00 7.728696e-01
7.864164e+00 7.727289e-01
7.880019e+00 7.725889e-01
7.895874e+00 7.724496e-01
7.911728e+00 7.723111e-01
7.927582e+00 7.721734e-01
7.943436e+00 7.720364e-01
7.959290e+00 7.719001e-01
7.975144e+00 7.717646e-01
7.990997e+00 7.716298e-01


==> figs/shearrgdcmminsep2.7h0.64.dat <==
cx cy
-7.999360e+00 6.400000e-01
-7.985090e+00 6.402035e-01
-7.970821e+00 6.404082e-01
-7.956550e+00 6.406139e-01
-7.942279e+00 6.408208e-01
-7.928007e+00 6.410287e-01
-7.913735e+00 6.412378e-01
-7.899462e+00 6.414480e-01
-7.885188e+00 6.416594e-01
-7.870913e+00 6.418718e-01
-7.856638e+00 6.420855e-01
-7.842362e+00 6.423003e-01
-7.828086e+00 6.425162e-01
-7.813809e+00 6.427334e-01
-7.799531e+00 6.429517e-01
-7.785252e+00 6.431712e-01
-7.770973e+00 6.433919e-01
-7.756693e+00 6.436139e-01
-7.742412e+00 6.438370e-01
-7.728131e+00 6.440614e-01
-7.713849e+00 6.442871e-01
-7.699566e+00 6.445139e-01
-7.685282e+00 6.447421e-01
-7.670998e+00 6.449715e-01
-7.656713e+00 6.452022e-01
-7.642427e+00 6.454341e-01
-7.628140e+00 6.456674e-01
-7.613853e+00 6.459020e-01
-7.599565e+00 6.461379e-01
-7.585276e+00 6.463751e-01
-7.570987e+00 6.466137e-01
-7.556697e+00 6.468536e-01
-7.542406e+00 6.470949e-01
-7.528114e+00 6.473375e-01
-7.513822e+00 6.475815e-01
-7.499528e+00 6.478269e-01
-7.485234e+00 6.480737e-01
-7.470939e+00 6.483219e-01
-7.456644e+00 6.485716e-01
-7.442348e+00 6.488226e-01
-7.428050e+00 6.490752e-01
-7.413753e+00 6.493291e-01
-7.399454e+00 6.495846e-01
-7.385154e+00 6.498415e-01
-7.370854e+00 6.500999e-01
-7.356553e+00 6.503598e-01
-7.342251e+00 6.506213e-01
-7.327948e+00 6.508842e-01
-7.313645e+00 6.511487e-01
-7.299341e+00 6.514148e-01
-7.285036e+00 6.516824e-01
-7.270730e+00 6.519516e-01
-7.256423e+00 6.522223e-01
-7.242115e+00 6.524947e-01
-7.227807e+00 6.527687e-01
-7.213498e+00 6.530443e-01
-7.199188e+00 6.533216e-01
-7.184877e+00 6.536005e-01
-7.170565e+00 6.538811e-01
-7.156252e+00 6.541634e-01
-7.141939e+00 6.544473e-01
-7.127624e+00 6.547330e-01
-7.113309e+00 6.550204e-01
-7.098993e+00 6.553095e-01
-7.084676e+00 6.556004e-01
-7.070359e+00 6.558930e-01
-7.056040e+00 6.561875e-01
-7.041720e+00 6.564837e-01
-7.027400e+00 6.567817e-01
-7.013079e+00 6.570816e-01
-6.998756e+00 6.573833e-01
-6.984433e+00 6.576868e-01
-6.970109e+00 6.579922e-01
-6.955784e+00 6.582995e-01
-6.941459e+00 6.586088e-01
-6.927132e+00 6.589199e-01
-6.912804e+00 6.592329e-01
-6.898476e+00 6.595480e-01
-6.884146e+00 6.598650e-01
-6.869816e+00 6.601839e-01
-6.855484e+00 6.605049e-01
-6.841152e+00 6.608279e-01
-6.826819e+00 6.611529e-01
-6.812485e+00 6.614800e-01
-6.798150e+00 6.618092e-01
-6.783814e+00 6.621404e-01
-6.769477e+00 6.624738e-01
-6.755139e+00 6.628093e-01
-6.740800e+00 6.631469e-01
-6.726460e+00 6.634867e-01
-6.712119e+00 6.638286e-01
-6.697777e+00 6.641728e-01
-6.683434e+00 6.645192e-01
-6.669090e+00 6.648678e-01
-6.654745e+00 6.652187e-01
-6.640400e+00 6.655719e-01
-6.626053e+00 6.659274e-01
-6.611705e+00 6.662852e-01
-6.597356e+00 6.666453e-01
-6.583006e+00 6.670078e-01
-6.568655e+00 6.673727e-01
-6.554303e+00 6.677400e-01
-6.539950e+00 6.681097e-01
-6.525596e+00 6.684819e-01
-6.511241e+00 6.688565e-01
-6.496885e+00 6.692337e-01
-6.482528e+00 6.696133e-01
-6.468170e+00 6.699955e-01
-6.453810e+00 6.703803e-01
-6.439450e+00 6.707676e-01
-6.425089e+00 6.711575e-01
-6.410726e+00 6.715501e-01
-6.396363e+00 6.719454e-01
-6.381998e+00 6.723433e-01
-6.367632e+00 6.727439e-01
-6.353266e+00 6.731473e-01
-6.338898e+00 6.735534e-01
-6.324529e+00 6.739623e-01
-6.310158e+00 6.743740e-01
-6.295787e+00 6.747886e-01
-6.281415e+00 6.752060e-01
-6.267041e+00 6.756263e-01
-6.252667e+00 6.760495e-01
-6.238291e+00 6.764757e-01
-6.223914e+00 6.769048e-01
-6.209536e+00 6.773370e-01
-6.195157e+00 6.777721e-01
-6.180776e+00 6.782104e-01
-6.166395e+00 6.786517e-01
-6.152012e+00 6.790961e-01
-6.137628e+00 6.795437e-01
-6.123243e+00 6.799945e-01
-6.108857e+00 6.804485e-01
-6.094470e+00 6.809057e-01
-6.080081e+00 6.813662e-01
-6.065691e+00 6.818300e-01
-6.051300e+00 6.822971e-01
-6.036908e+00 6.827676e-01
-6.022514e+00 6.832415e-01
-6.008120e+00 6.837189e-01
-5.993724e+00 6.841997e-01
-5.979327e+00 6.846840e-01
-5.964928e+00 6.851719e-01
-5.950529e+00 6.856634e-01
-5.936128e+00 6.861584e-01
-5.921726e+00 6.866571e-01
-5.907322e+00 6.871595e-01
-5.892918e+00 6.876657e-01
-5.878512e+00 6.881755e-01
-5.864104e+00 6.886892e-01
-5.849696e+00 6.892067e-01
-5.835286e+00 6.897281e-01
-5.820875e+00 6.902535e-01
-5.806462e+00 6.907827e-01
-5.792049e+00 6.913160e-01
-5.777634e+00 6.918533e-01
-5.763217e+00 6.923947e-01
-5.748800e+00 6.929402e-01
-5.734380e+00 6.934899e-01
-5.719960e+00 6.940438e-01
-5.705538e+00 6.946020e-01
-5.691115e+00 6.951644e-01
-5.676691e+00 6.957312e-01
-5.662265e+00 6.963024e-01
-5.647838e+00 6.968780e-01
-5.633409e+00 6.974581e-01
-5.618979e+00 6.980428e-01
-5.604548e+00 6.986320e-01
-5.590115e+00 6.992259e-01
-5.575681e+00 6.998244e-01
-5.561245e+00 7.004277e-01
-5.546808e+00 7.010357e-01
-5.532370e+00 7.016486e-01
-5.517930e+00 7.022664e-01
-5.503489e+00 7.028891e-01
-5.489046e+00 7.035168e-01
-5.474602e+00 7.041496e-01
-5.460156e+00 7.047874e-01
-5.445709e+00 7.054305e-01
-5.431260e+00 7.060787e-01
-5.416810e+00 7.067322e-01
-5.402359e+00 7.073911e-01
-5.387906e+00 7.080553e-01
-5.373451e+00 7.087250e-01
-5.358995e+00 7.094003e-01
-5.344537e+00 7.100811e-01
-5.330078e+00 7.107675e-01
-5.315618e+00 7.114597e-01
-5.301155e+00 7.121576e-01
-5.286692e+00 7.128614e-01
-5.272226e+00 7.135710e-01
-5.257760e+00 7.142867e-01
-5.243291e+00 7.150084e-01
-5.228821e+00 7.157362e-01
-5.214350e+00 7.164702e-01
-5.199877e+00 7.172104e-01
-5.185402e+00 7.179570e-01
-5.170926e+00 7.187099e-01
-5.156448e+00 7.194694e-01
-5.141968e+00 7.202354e-01
-5.127487e+00 7.210080e-01
-5.113004e+00 7.217874e-01
-5.098520e+00 7.225735e-01
-5.084034e+00 7.233665e-01
-5.069546e+00 7.241664e-01
-5.055057e+00 7.249734e-01
-5.040566e+00 7.257876e-01
-5.026073e+00 7.266089e-01
-5.011579e+00 7.274375e-01
-4.997083e+00 7.282735e-01
-4.982585e+00 7.291170e-01
-4.968086e+00 7.299680e-01
-4.953584e+00 7.308267e-01
-4.939081e+00 7.316932e-01
-4.924577e+00 7.325675e-01
-4.910071e+00 7.334497e-01
-4.895562e+00 7.343400e-01
-4.881053e+00 7.352385e-01
-4.866541e+00 7.361452e-01
-4.852028e+00 7.370602e-01
-4.837513e+00 7.379837e-01
-4.822996e+00 7.389158e-01
-4.808477e+00 7.398565e-01
-4.793957e+00 7.408060e-01
-4.779434e+00 7.417645e-01
-4.764910e+00 7.427319e-01
-4.750384e+00 7.437085e-01
-4.735857e+00 7.446943e-01
-4.721327e+00 7.456894e-01
-4.706796e+00 7.466941e-01
-4.692262e+00 7.477084e-01
-4.677727e+00 7.487324e-01
-4.663190e+00 7.497662e-01
-4.648651e+00 7.508101e-01
-4.634111e+00 7.518641e-01
-4.619568e+00 7.529283e-01
-4.605023e+00 7.540030e-01
-4.590477e+00 7.550882e-01
-4.575929e+00 7.561840e-01
-4.561378e+00 7.572907e-01
-4.546826e+00 7.584084e-01
-4.532272e+00 7.595371e-01
-4.517716e+00 7.606772e-01
-4.503158e+00 7.618286e-01
-4.488598e+00 7.629917e-01
-4.474036e+00 7.641664e-01
-4.459472e+00 7.653531e-01
-4.444906e+00 7.665519e-01
-4.430338e+00 7.677628e-01
-4.415768e+00 7.689862e-01
-4.401196e+00 7.702222e-01
-4.386622e+00 7.714709e-01
-4.372046e+00 7.727325e-01
-4.357467e+00 7.740073e-01
-4.342887e+00 7.752954e-01
-4.328305e+00 7.765969e-01
-4.313721e+00 7.779122e-01
-4.299134e+00 7.792413e-01
-4.284546e+00 7.805845e-01
-4.269955e+00 7.819420e-01
-4.255362e+00 7.833139e-01
-4.240768e+00 7.847006e-01
-4.226171e+00 7.861022e-01
-4.211571e+00 7.875190e-01
-4.196970e+00 7.889511e-01
-4.182367e+00 7.903988e-01
-4.167761e+00 7.918623e-01
-4.153153e+00 7.933419e-01
-4.138543e+00 7.948377e-01
-4.123931e+00 7.963501e-01
-4.109317e+00 7.978793e-01
-4.094700e+00 7.994255e-01
-4.080081e+00 8.009891e-01
-4.065460e+00 8.025702e-01
-4.050837e+00 8.041691e-01
-4.036211e+00 8.057861e-01
-4.021583e+00 8.074216e-01
-4.006953e+00 8.090756e-01
-3.992320e+00 8.107487e-01
-3.977685e+00 8.124410e-01
-3.963048e+00 8.141528e-01
-3.948409e+00 8.158846e-01
-3.933767e+00 8.176364e-01
-3.919122e+00 8.194088e-01
-3.904476e+00 8.212020e-01
-3.889827e+00 8.230164e-01
-3.875175e+00 8.248522e-01
-3.860521e+00 8.267099e-01
-3.845865e+00 8.285897e-01
-3.831206e+00 8.304921e-01
-3.816544e+00 8.324174e-01
-3.801880e+00 8.343660e-01
-3.787214e+00 8.363383e-01
-3.772545e+00 8.383346e-01
-3.757873e+00 8.403553e-01
-3.743199e+00 8.424009e-01
-3.728523e+00 8.444718e-01
-3.713843e+00 8.465683e-01
-3.699161e+00 8.486910e-01
-3.684477e+00 8.508402e-01
-3.669789e+00 8.530164e-01
-3.655099e+00 8.552201e-01
-3.640406e+00 8.574516e-01
-3.625711e+00 8.597116e-01
-3.611013e+00 8.620005e-01
-3.596311e+00 8.643187e-01
-3.581607e+00 8.666668e-01
-3.566900e+00 8.690453e-01
-3.552191e+00 8.714548e-01
-3.537478e+00 8.738957e-01
-3.522762e+00 8.763686e-01
-3.508043e+00 8.788741e-01
-3.493321e+00 8.814128e-01
-3.478596e+00 8.839852e-01
-3.463868e+00 8.865919e-01
-3.449137e+00 8.892336e-01
-3.434402e+00 8.919108e-01
-3.419665e+00 8.946243e-01
-3.404923e+00 8.973746e-01
-3.390179e+00 9.001624e-01
-3.375431e+00 9.029884e-01
-3.360680e+00 9.058533e-01
-3.345925e+00 9.087579e-01
-3.331166e+00 9.117027e-01
-3.316404e+00 9.146886e-01
-3.301638e+00 9.177164e-01
-3.286868e+00 9.207867e-01
-3.272094e+00 9.239004e-01
-3.257316e+00 9.270584e-01
-3.242534e+00 9.302613e-01
-3.227748e+00 9.335101e-01
-3.212958e+00 9.368056e-01
-3.198164e+00 9.401487e-01
-3.183365e+00 9.435403e-01
-3.168561e+00 9.469813e-01
-3.153753e+00 9.504727e-01
-3.138940e+00 9.540154e-01
-3.124122e+00 9.576104e-01
-3.109299e+00 9.612586e-01
-3.094471e+00 9.649612e-01
-3.079638e+00 9.687191e-01
-3.064799e+00 9.725335e-01
-3.049954e+00 9.764054e-01
-3.035104e+00 9.803359e-01
-3.020248e+00 9.843262e-01
-3.005385e+00 9.883774e-01
-2.990517e+00 9.924907e-01
-2.975641e+00 9.966674e-01
-2.960759e+00 1.000909e+00
-2.945870e+00 1.005216e+00
-2.930974e+00 1.009590e+00
-2.916070e+00 1.014033e+00
-2.901158e+00 1.018545e+00
-2.886238e+00 1.023129e+00
-2.871310e+00 1.027785e+00
-2.856374e+00 1.032516e+00
-2.841428e+00 1.037321e+00
-2.826473e+00 1.042204e+00
-2.811508e+00 1.047166e+00
-2.796534e+00 1.052207e+00
-2.781549e+00 1.057330e+00
-2.766552e+00 1.062536e+00
-2.751545e+00 1.067828e+00
-2.736526e+00 1.073205e+00
-2.721495e+00 1.078672e+00
-2.706450e+00 1.084228e+00
-2.691393e+00 1.089876e+00
-2.676321e+00 1.095618e+00
-2.661235e+00 1.101455e+00
-2.646134e+00 1.107390e+00
-2.631017e+00 1.113424e+00
-2.615884e+00 1.119559e+00
-2.600733e+00 1.125797e+00
-2.585565e+00 1.132141e+00
-2.570377e+00 1.138592e+00
-2.555170e+00 1.145152e+00
-2.539942e+00 1.151823e+00
-2.524693e+00 1.158608e+00
-2.509421e+00 1.165509e+00
-2.494126e+00 1.172528e+00
-2.478806e+00 1.179666e+00
-2.463460e+00 1.186927e+00
-2.448088e+00 1.194312e+00
-2.432687e+00 1.201824e+00
-2.417256e+00 1.209466e+00
-2.401795e+00 1.217238e+00
-2.386301e+00 1.225144e+00
-2.370773e+00 1.233187e+00
-2.355209e+00 1.241367e+00
-2.339608e+00 1.249688e+00
-2.323969e+00 1.258152e+00
-2.308288e+00 1.266762e+00
-2.292564e+00 1.275519e+00
-2.276796e+00 1.284426e+00
-2.260981e+00 1.293485e+00
-2.245116e+00 1.302699e+00
-2.229200e+00 1.312069e+00
-2.213230e+00 1.321598e+00
-2.197203e+00 1.331288e+00
-2.181118e+00 1.341141e+00
-2.164970e+00 1.351159e+00
-2.148757e+00 1.361344e+00
-2.132477e+00 1.371698e+00
-2.116126e+00 1.382222e+00
-2.099700e+00 1.392919e+00
-2.083197e+00 1.403789e+00
-2.066613e+00 1.414834e+00
-2.049944e+00 1.426056e+00
-2.033186e+00 1.437455e+00
-2.016335e+00 1.449032e+00
-1.999388e+00 1.460788e+00
-1.982339e+00 1.472723e+00
-1.965185e+00 1.484838e+00
-1.947921e+00 1.497132e+00
-1.930541e+00 1.509606e+00
-1.913042e+00 1.522258e+00
-1.895419e+00 1.535087e+00
-1.877665e+00 1.548093e+00
-1.859776e+00 1.561274e+00
-1.841746e+00 1.574626e+00
-1.823569e+00 1.588149e+00
-1.805240e+00 1.601839e+00
-1.786753e+00 1.615692e+00
-1.768101e+00 1.629704e+00
-1.749279e+00 1.643871e+00
-1.730280e+00 1.658188e+00
-1.711098e+00 1.672648e+00
-1.691726e+00 1.687245e+00
-1.672159e+00 1.701972e+00
-1.652388e+00 1.716821e+00
-1.632408e+00 1.731784e+00
-1.612213e+00 1.746850e+00
-1.591794e+00 1.762009e+00
-1.571147e+00 1.777251e+00
-1.550264e+00 1.792562e+00
-1.529139e+00 1.807931e+00
-1.507765e+00 1.823342e+00
-1.486137e+00 1.838781e+00
-1.464249e+00 1.854233e+00
-1.442094e+00 1.869679e+00
-1.419668e+00 1.885102e+00
-1.396966e+00 1.900483e+00
-1.373982e+00 1.915802e+00
-1.350712e+00 1.931038e+00
-1.327153e+00 1.946168e+00
-1.303302e+00 1.961170e+00
-1.279155e+00 1.976020e+00
-1.254710e+00 1.990692e+00
-1.229967e+00 2.005162e+00
-1.205482e+00 2.021224e+00
-1.180950e+00 2.038079e+00
-1.156014e+00 2.054578e+00
-1.130677e+00 2.070691e+00
-1.104946e+00 2.086388e+00
-1.078759e+00 2.101676e+00
-1.052108e+00 2.116474e+00
-1.025102e+00 2.130751e+00
-9.977516e-01 2.144488e+00
-9.700673e-01 2.157653e+00
-9.420602e-01 2.170217e+00
-9.137427e-01 2.182150e+00
-8.851284e-01 2.193424e+00
-8.562323e-01 2.204012e+00
-8.270699e-01 2.213885e+00
-7.975940e-01 2.222985e+00
-7.678693e-01 2.231359e+00
-7.379480e-01 2.238946e+00
-7.078500e-01 2.245738e+00
-6.776026e-01 2.251643e+00
-6.472103e-01 2.256319e+00
-6.166826e-01 2.259520e+00
-5.860752e-01 2.261748e+00
-5.554185e-01 2.263205e+00
-5.247331e-01 2.263885e+00
-4.940397e-01 2.263788e+00
-4.633591e-01 2.262912e+00
-4.327119e-01 2.261262e+00
-4.021186e-01 2.258843e+00
-3.715995e-01 2.255662e+00
-3.411742e-01 2.251732e+00
-3.108620e-01 2.247064e+00
-2.806816e-01 2.241675e+00
-2.506507e-01 2.235582e+00
-2.207863e-01 2.228805e+00
-1.911047e-01 2.221365e+00
-1.616210e-01 2.213287e+00
-1.323494e-01 2.204594e+00
-1.033029e-01 2.195312e+00
-7.449360e-02 2.185470e+00
-4.593236e-02 2.175095e+00
-1.762892e-02 2.164217e+00
1.040811e-02 2.152864e+00
3.817124e-02 2.141068e+00
6.565413e-02 2.128858e+00
9.285151e-02 2.116264e+00
1.197592e-01 2.103316e+00
1.463740e-01 2.090045e+00
1.726938e-01 2.076480e+00
1.987173e-01 2.062651e+00
2.244442e-01 2.048584e+00
2.498750e-01 2.034309e+00
2.750111e-01 2.019851e+00
2.998544e-01 2.005238e+00
3.244077e-01 1.990494e+00
3.486743e-01 1.975643e+00
3.726580e-01 1.960708e+00
3.963634e-01 1.945711e+00
4.197951e-01 1.930674e+00
4.429586e-01 1.915616e+00
4.658592e-01 1.900555e+00
4.885031e-01 1.885510e+00
5.108963e-01 1.870498e+00
5.330452e-01 1.855533e+00
5.549562e-01 1.840630e+00
5.766362e-01 1.825803e+00
5.980917e-01 1.811065e+00
6.193298e-01 1.796426e+00
6.403571e-01 1.781897e+00
6.611806e-01 1.767489e+00
6.818070e-01 1.753209e+00
7.022433e-01 1.739066e+00
7.224962e-01 1.725068e+00
7.425722e-01 1.711220e+00
7.624779e-01 1.697529e+00
7.822199e-01 1.683999e+00
8.018043e-01 1.670635e+00
8.212375e-01 1.657442e+00
8.405255e-01 1.644422e+00
8.596741e-01 1.631578e+00
8.786891e-01 1.618913e+00
8.975761e-01 1.606428e+00
9.163406e-01 1.594125e+00
9.349877e-01 1.582005e+00
9.535227e-01 1.570068e+00
9.719503e-01 1.558316e+00
9.902754e-01 1.546748e+00
1.008503e+00 1.535363e+00
1.026636e+00 1.524162e+00
1.044681e+00 1.513143e+00
1.062640e+00 1.502306e+00
1.080518e+00 1.491649e+00
1.098319e+00 1.481171e+00
1.116046e+00 1.470871e+00
1.133703e+00 1.460747e+00
1.151292e+00 1.450797e+00
1.168818e+00 1.441019e+00
1.186284e+00 1.431411e+00
1.203692e+00 1.421972e+00
1.221045e+00 1.412698e+00
1.238345e+00 1.403588e+00
1.255596e+00 1.394639e+00
1.272800e+00 1.385849e+00
1.289959e+00 1.377216e+00
1.307076e+00 1.368737e+00
1.324152e+00 1.360410e+00
1.341189e+00 1.352232e+00
1.358190e+00 1.344201e+00
1.375156e+00 1.336315e+00
1.392090e+00 1.328570e+00
1.408992e+00 1.320964e+00
1.425864e+00 1.313495e+00
1.442708e+00 1.306161e+00
1.459526e+00 1.298958e+00
1.476318e+00 1.291885e+00
1.493087e+00 1.284939e+00
1.509832e+00 1.278117e+00
1.526556e+00 1.271418e+00
1.543259e+00 1.264838e+00
1.559943e+00 1.258377e+00
1.576609e+00 1.252030e+00
1.593257e+00 1.245797e+00
1.609888e+00 1.239674e+00
1.626504e+00 1.233660e+00
1.643105e+00 1.227752e+00
1.659692e+00 1.221949e+00
1.676265e+00 1.216248e+00
1.692826e+00 1.210647e+00
1.709375e+00 1.205144e+00
1.725912e+00 1.199737e+00
1.742439e+00 1.194425e+00
1.758955e+00 1.189204e+00
1.775462e+00 1.184075e+00
1.791960e+00 1.179033e+00
1.808449e+00 1.174079e+00
1.824930e+00 1.169209e+00
1.841403e+00 1.164423e+00
1.857869e+00 1.159719e+00
1.874328e+00 1.155094e+00
1.890780e+00 1.150547e+00
1.907226e+00 1.146077e+00
1.923666e+00 1.141683e+00
1.940100e+00 1.137361e+00
1.956529e+00 1.133112e+00
1.972954e+00 1.128934e+00
1.989373e+00 1.124824e+00
2.005788e+00 1.120783e+00
2.022199e+00 1.116807e+00
2.038605e+00 1.112897e+00
2.055008e+00 1.109051e+00
2.071408e+00 1.105267e+00
2.087803e+00 1.101544e+00
2.104196e+00 1.097881e+00
2.120586e+00 1.094276e+00
2.136972e+00 1.090730e+00
2.153356e+00 1.087240e+00
2.169738e+00 1.083805e+00
2.186117e+00 1.080424e+00
2.202493e+00 1.077096e+00
2.218868e+00 1.073821e+00
2.235240e+00 1.070596e+00
2.251610e+00 1.067422e+00
2.267979e+00 1.064296e+00
2.284346e+00 1.061219e+00
2.300711e+00 1.058189e+00
2.317074e+00 1.055205e+00
2.333436e+00 1.052266e+00
2.349797e+00 1.049372e+00
2.366156e+00 1.046522e+00
2.382514e+00 1.043714e+00
2.398871e+00 1.040948e+00
2.415226e+00 1.038224e+00
2.431581e+00 1.035539e+00
2.447934e+00 1.032894e+00
2.464287e+00 1.030289e+00
2.480639e+00 1.027721e+00
2.496989e+00 1.025190e+00
2.513339e+00 1.022697e+00
2.529688e+00 1.020239e+00
2.546037e+00 1.017817e+00
2.562384e+00 1.015429e+00
2.578731e+00 1.013075e+00
2.595078e+00 1.010755e+00
2.611423e+00 1.008468e+00
2.627768e+00 1.006212e+00
2.644113e+00 1.003989e+00
2.660457e+00 1.001796e+00
2.676800e+00 9.996341e-01
2.693143e+00 9.975019e-01
2.709486e+00 9.953990e-01
2.725828e+00 9.933251e-01
2.742170e+00 9.912794e-01
2.758511e+00 9.892616e-01
2.774852e+00 9.872712e-01
2.791192e+00 9.853076e-01
2.807532e+00 9.833704e-01
2.823872e+00 9.814591e-01
2.840212e+00 9.795733e-01
2.856551e+00 9.777125e-01
2.872890e+00 9.758763e-01
2.889228e+00 9.740642e-01
2.905566e+00 9.722759e-01
2.921904e+00 9.705110e-01
2.938242e+00 9.687690e-01
2.954579e+00 9.670496e-01
2.970916e+00 9.653523e-01
2.987253e+00 9.636768e-01
3.003589e+00 9.620227e-01
3.019926e+00 9.603897e-01
3.036262e+00 9.587775e-01
3.052598e+00 9.571856e-01
3.068933e+00 9.556137e-01
3.085269e+00 9.540615e-01
3.101604e+00 9.525287e-01
3.117939e+00 9.510149e-01
3.134273e+00 9.495199e-01
3.150608e+00 9.480434e-01
3.166942e+00 9.465849e-01
3.183276e+00 9.451443e-01
3.199610e+00 9.437213e-01
3.215944e+00 9.423156e-01
3.232277e+00 9.409268e-01
3.248610e+00 9.395548e-01
3.264944e+00 9.381992e-01
3.281276e+00 9.368598e-01
3.297609e+00 9.355364e-01
3.313941e+00 9.342287e-01
3.330274e+00 9.329364e-01
3.346606e+00 9.316593e-01
3.362937e+00 9.303972e-01
3.379269e+00 9.291498e-01
3.395601e+00 9.279169e-01
3.411932e+00 9.266984e-01
3.428263e+00 9.254938e-01
3.444594e+00 9.243032e-01
3.460924e+00 9.231262e-01
3.477255e+00 9.219626e-01
3.493585e+00 9.208122e-01
3.509915e+00 9.196749e-01
3.526245e+00 9.185504e-01
3.542574e+00 9.174385e-01
3.558904e+00 9.163391e-01
3.575233e+00 9.152520e-01
3.591562e+00 9.141770e-01
3.607891e+00 9.131139e-01
3.624219e+00 9.120625e-01
3.640548e+00 9.110226e-01
3.656876e+00 9.099942e-01
3.673204e+00 9.089770e-01
3.689532e+00 9.079709e-01
3.705859e+00 9.069756e-01
3.722187e+00 9.059911e-01
3.738514e+00 9.050172e-01
3.754841e+00 9.040538e-01
3.771167e+00 9.031006e-01
3.787494e+00 9.021576e-01
3.803820e+00 9.012246e-01
3.820146e+00 9.003015e-01
3.836472e+00 8.993881e-01
3.852798e+00 8.984842e-01
3.869123e+00 8.975899e-01
3.885448e+00 8.967048e-01
3.901773e+00 8.958289e-01
3.918098e+00 8.949621e-01
3.934423e+00 8.941043e-01
3.950747e+00 8.932553e-01
3.967071e+00 8.924149e-01
3.983395e+00 8.915832e-01
3.999719e+00 8.907599e-01
4.016042e+00 8.899449e-01
4.032365e+00 8.891382e-01
4.048688e+00 8.883396e-01
4.065011e+00 8.875490e-01
4.081334e+00 8.867664e-01
4.097656e+00 8.859915e-01
4.113978e+00 8.852244e-01
4.130300e+00 8.844648e-01
4.146622e+00 8.837127e-01
4.162943e+00 8.829681e-01
4.179264e+00 8.822307e-01
4.195585e+00 8.815005e-01
4.211906e+00 8.807775e-01
4.228227e+00 8.800614e-01
4.244547e+00 8.793523e-01
4.260867e+00 8.786501e-01
4.277187e+00 8.779546e-01
4.293506e+00 8.772657e-01
4.309826e+00 8.765835e-01
4.326145e+00 8.759077e-01
4.342464e+00 8.752383e-01
4.358783e+00 8.745753e-01
4.375101e+00 8.739185e-01
4.391419e+00 8.732679e-01
4.407737e+00 8.726234e-01
4.424055e+00 8.719849e-01
4.440372e+00 8.713524e-01
4.456690e+00 8.707257e-01
4.473007e+00 8.701049e-01
4.489324e+00 8.694897e-01
4.505640e+00 8.688802e-01
4.521957e+00 8.682763e-01
4.538273e+00 8.676779e-01
4.554589e+00 8.670850e-01
4.570904e+00 8.664975e-01
4.587220e+00 8.659152e-01
4.603535e+00 8.653383e-01
4.619850e+00 8.647665e-01
4.636165e+00 8.641998e-01
4.652479e+00 8.636382e-01
4.668793e+00 8.630817e-01
4.685107e+00 8.625300e-01
4.701421e+00 8.619833e-01
4.717735e+00 8.614414e-01
4.734048e+00 8.609043e-01
4.750361e+00 8.603719e-01
4.766674e+00 8.598441e-01
4.782987e+00 8.593210e-01
4.799299e+00 8.588024e-01
4.815611e+00 8.582883e-01
4.831923e+00 8.577786e-01
4.848235e+00 8.572734e-01
4.864547e+00 8.567725e-01
4.880858e+00 8.562759e-01
4.897169e+00 8.557836e-01
4.913480e+00 8.552954e-01
4.929790e+00 8.548114e-01
4.946101e+00 8.543315e-01
4.962411e+00 8.538557e-01
4.978721e+00 8.533838e-01
4.995030e+00 8.529160e-01
5.011340e+00 8.524520e-01
5.027649e+00 8.519920e-01
5.043958e+00 8.515358e-01
5.060267e+00 8.510833e-01
5.076575e+00 8.506347e-01
5.092884e+00 8.501897e-01
5.109192e+00 8.497484e-01
5.125500e+00 8.493107e-01
5.141807e+00 8.488766e-01
5.158115e+00 8.484461e-01
5.174422e+00 8.480190e-01
5.190729e+00 8.475955e-01
5.207036e+00 8.471753e-01
5.223342e+00 8.467586e-01
5.239648e+00 8.463452e-01
5.255954e+00 8.459352e-01
5.272260e+00 8.455284e-01
5.288566e+00 8.451249e-01
5.304871e+00 8.447246e-01
5.321177e+00 8.443275e-01
5.337482e+00 8.439335e-01
5.353786e+00 8.435427e-01
5.370091e+00 8.431549e-01
5.386395e+00 8.427702e-01
5.402699e+00 8.423885e-01
5.419003e+00 8.420098e-01
5.435307e+00 8.416340e-01
5.451611e+00 8.412612e-01
5.467914e+00 8.408913e-01
5.484217e+00 8.405242e-01
5.500520e+00 8.401600e-01
5.516822e+00 8.397985e-01
5.533125e+00 8.394399e-01
5.549427e+00 8.390840e-01
5.565729e+00 8.387308e-01
5.582031e+00 8.383803e-01
5.598332e+00 8.380325e-01
5.614634e+00 8.376873e-01
5.630935e+00 8.373447e-01
5.647236e+00 8.370047e-01
5.663537e+00 8.366672e-01
5.679837e+00 8.363323e-01
5.696137e+00 8.359999e-01
5.712438e+00 8.356700e-01
5.728738e+00 8.353426e-01
5.745037e+00 8.350175e-01
5.761337e+00 8.346949e-01
5.777636e+00 8.343747e-01
5.793935e+00 8.340568e-01
5.810234e+00 8.337413e-01
5.826533e+00 8.334280e-01
5.842831e+00 8.331171e-01
5.859130e+00 8.328084e-01
5.875428e+00 8.325020e-01
5.891726e+00 8.321978e-01
5.908023e+00 8.318958e-01
5.924321e+00 8.315960e-01
5.940618e+00 8.312984e-01
5.956915e+00 8.310029e-01
5.973212e+00 8.307095e-01
5.989509e+00 8.304182e-01
6.005806e+00 8.301290e-01
6.022102e+00 8.298419e-01
6.038398e+00 8.295568e-01
6.054694e+00 8.292737e-01
6.070990e+00 8.289926e-01
6.087286e+00 8.287135e-01
6.103581e+00 8.284364e-01
6.119876e+00 8.281612e-01
6.136171e+00 8.278879e-01
6.152466e+00 8.276166e-01
6.168761e+00 8.273471e-01
6.185055e+00 8.270796e-01
6.201349e+00 8.268138e-01
6.217644e+00 8.265499e-01
6.233937e+00 8.262879e-01
6.250231e+00 8.260276e-01
6.266525e+00 8.257691e-01
6.282818e+00 8.255124e-01
6.299111e+00 8.252575e-01
6.315404e+00 8.250043e-01
6.331697e+00 8.247528e-01
6.347990e+00 8.245030e-01
6.364282e+00 8.242549e-01
6.380574e+00 8.240085e-01
6.396867e+00 8.237638e-01
6.413158e+00 8.235207e-01
6.429450e+00 8.232792e-01
6.445742e+00 8.230394e-01
6.462033e+00 8.228011e-01
6.478324e+00 8.225645e-01
6.494615e+00 8.223294e-01
6.510906e+00 8.220959e-01
6.527197e+00 8.218639e-01
6.543488e+00 8.216335e-01
6.559778e+00 8.214045e-01
6.576068e+00 8.211771e-01
6.592358e+00 8.209512e-01
6.608648e+00 8.207268e-01
6.624938e+00 8.205038e-01
6.641227e+00 8.202823e-01
6.657516e+00 8.200622e-01
6.673806e+00 8.198435e-01
6.690095e+00 8.196263e-01
6.706383e+00 8.194105e-01
6.722672e+00 8.191960e-01
6.738961e+00 8.189830e-01
6.755249e+00 8.187713e-01
6.771537e+00 8.185610e-01
6.787825e+00 8.183520e-01
6.804113e+00 8.181443e-01
6.820401e+00 8.179380e-01
6.836688e+00 8.177330e-01
6.852976e+00 8.175292e-01
6.869263e+00 8.173268e-01
6.885550e+00 8.171256e-01
6.901837e+00 8.169258e-01
6.918123e+00 8.167271e-01
6.934410e+00 8.165297e-01
6.950696e+00 8.163336e-01
6.966983e+00 8.161386e-01
6.983269e+00 8.159449e-01
6.999555e+00 8.157524e-01
7.015841e+00 8.155611e-01
7.032126e+00 8.153710e-01
7.048412e+00 8.151820e-01
7.064697e+00 8.149942e-01
7.080982e+00 8.148076e-01
7.097267e+00 8.146221e-01
7.113552e+00 8.144377e-01
7.129837e+00 8.142545e-01
7.146121e+00 8.140724e-01
7.162406e+00 8.138914e-01
7.178690e+00 8.137115e-01
7.194974e+00 8.135327e-01
7.211258e+00 8.133550e-01
7.227542e+00 8.131783e-01
7.243826e+00 8.130027e-01
7.260109e+00 8.128282e-01
7.276393e+00 8.126547e-01
7.292676e+00 8.124823e-01
7.308959e+00 8.123108e-01
7.325242e+00 8.121404e-01
7.341525e+00 8.119711e-01
7.357808e+00 8.118027e-01
7.374090e+00 8.116353e-01
7.390373e+00 8.114689e-01
7.406655e+00 8.113035e-01
7.422937e+00 8.111391e-01
7.439219e+00 8.109756e-01
7.455501e+00 8.108131e-01
7.471782e+00 8.106516e-01
7.488064e+00 8.104910e-01
7.504345e+00 8.103313e-01
7.520627e+00 8.101726e-01
7.536908e+00 8.100148e-01
7.553189e+00 8.098579e-01
7.569470e+00 8.097019e-01
7.585751e+00 8.095468e-01
7.602031e+00 8.093926e-01
7.618312e+00 8.092393e-01
7.634592e+00 8.090868e-01
7.650872e+00 8.089353e-01
7.667152e+00 8.087846e-01
7.683432e+00 8.086348e-01
7.699712e+00 8.084858e-01
7.715992e+00 8.083377e-01
7.732271e+00 8.081904e-01
7.748551e+00 8.080439e-01
7.764830e+00 8.078983e-01
7.781109e+00 8.077535e-01
7.797388e+00 8.076095e-01
7.813667e+00 8.074664e-01
7.829946e+00 8.073240e-01
7.846225e+00 8.071824e-01
7.862503e+00 8.070416e-01
7.878781e+00 8.069016e-01
7.895060e+00 8.067624e-01
7.911338e+00 8.066240e-01
7.927616e+00 8.064863e-01
7.943894e+00 8.063494e-01
7.960172e+00 8.062132e-01
7.976449e+00 8.060778e-01
7.992727e+00 8.059432e-01


==> figs/shearrgdcmminsep2.8h0.64.dat <==
cx cy
-7.999360e+00 6.400000e-01
-7.985711e+00 6.401947e-01
-7.972061e+00 6.403903e-01
-7.958411e+00 6.405870e-01
-7.944761e+00 6.407847e-01
-7.931110e+00 6.409834e-01
-7.917458e+00 6.411832e-01
-7.903806e+00 6.413839e-01
-7.890153e+00 6.415857e-01
-7.876499e+00 6.417886e-01
-7.862845e+00 6.419924e-01
-7.849190e+00 6.421974e-01
-7.835535e+00 6.424034e-01
-7.821879e+00 6.426105e-01
-7.808222e+00 6.428187e-01
-7.794564e+00 6.430279e-01
-7.780906e+00 6.432383e-01
-7.767248e+00 6.434497e-01
-7.753588e+00 6.436623e-01
-7.739928e+00 6.438760e-01
-7.726268e+00 6.440908e-01
-7.712607e+00 6.443067e-01
-7.698945e+00 6.445238e-01
-7.685282e+00 6.447421e-01
-7.671619e+00 6.449615e-01
-7.657955e+00 6.451821e-01
-7.644290e+00 6.454038e-01
-7.630625e+00 6.456268e-01
-7.616959e+00 6.458509e-01
-7.603293e+00 6.460762e-01
-7.589625e+00 6.463028e-01
-7.575957e+00 6.465305e-01
-7.562289e+00 6.467595e-01
-7.548619e+00 6.469898e-01
-7.534949e+00 6.472213e-01
-7.521279e+00 6.474540e-01
-7.507607e+00 6.476880e-01
-7.493935e+00 6.479233e-01
-7.480262e+00 6.481599e-01
-7.466589e+00 6.483978e-01
-7.452914e+00 6.486369e-01
-7.439240e+00 6.488774e-01
-7.425564e+00 6.491192e-01
-7.411888e+00 6.493624e-01
-7.398210e+00 6.496069e-01
-7.384533e+00 6.498527e-01
-7.370854e+00 6.500999e-01
-7.357175e+00 6.503485e-01
-7.343495e+00 6.505985e-01
-7.329814e+00 6.508498e-01
-7.316133e+00 6.511026e-01
-7.302450e+00 6.513568e-01
-7.288767e+00 6.516124e-01
-7.275084e+00 6.518695e-01
-7.261399e+00 6.521280e-01
-7.247714e+00 6.523880e-01
-7.234028e+00 6.526494e-01
-7.220341e+00 6.529123e-01
-7.206654e+00 6.531767e-01
-7.192965e+00 6.534427e-01
-7.179276e+00 6.537101e-01
-7.165587e+00 6.539791e-01
-7.151896e+00 6.542496e-01
-7.138205e+00 6.545217e-01
-7.124513e+00 6.547953e-01
-7.110820e+00 6.550705e-01
-7.097126e+00 6.553473e-01
-7.083431e+00 6.556258e-01
-7.069736e+00 6.559058e-01
-7.056040e+00 6.561875e-01
-7.042343e+00 6.564708e-01
-7.028645e+00 6.567557e-01
-7.014947e+00 6.570423e-01
-7.001247e+00 6.573307e-01
-6.987547e+00 6.576207e-01
-6.973846e+00 6.579124e-01
-6.960144e+00 6.582058e-01
-6.946442e+00 6.585010e-01
-6.932738e+00 6.587979e-01
-6.919034e+00 6.590966e-01
-6.905329e+00 6.593971e-01
-6.891623e+00 6.596993e-01
-6.877916e+00 6.600034e-01
-6.864208e+00 6.603093e-01
-6.850499e+00 6.606170e-01
-6.836790e+00 6.609266e-01
-6.823080e+00 6.612381e-01
-6.809369e+00 6.615514e-01
-6.795657e+00 6.618666e-01
-6.781944e+00 6.621838e-01
-6.768230e+00 6.625029e-01
-6.754515e+00 6.628239e-01
-6.740800e+00 6.631469e-01
-6.727083e+00 6.634719e-01
-6.713366e+00 6.637988e-01
-6.699648e+00 6.641278e-01
-6.685929e+00 6.644588e-01
-6.672209e+00 6.647919e-01
-6.658488e+00 6.651270e-01
-6.644766e+00 6.654642e-01
-6.631043e+00 6.658035e-01
-6.617319e+00 6.661449e-01
-6.603595e+00 6.664885e-01
-6.589869e+00 6.668342e-01
-6.576143e+00 6.671820e-01
-6.562415e+00 6.675321e-01
-6.548687e+00 6.678844e-01
-6.534958e+00 6.682389e-01
-6.521227e+00 6.685957e-01
-6.507496e+00 6.689547e-01
-6.493764e+00 6.693160e-01
-6.480031e+00 6.696796e-01
-6.466297e+00 6.700456e-01
-6.452562e+00 6.704138e-01
-6.438826e+00 6.707845e-01
-6.425089e+00 6.711575e-01
-6.411351e+00 6.715330e-01
-6.397612e+00 6.719109e-01
-6.383872e+00 6.722912e-01
-6.370131e+00 6.726740e-01
-6.356389e+00 6.730594e-01
-6.342646e+00 6.734472e-01
-6.328902e+00 6.738376e-01
-6.315157e+00 6.742305e-01
-6.301411e+00 6.746260e-01
-6.287664e+00 6.750241e-01
-6.273916e+00 6.754249e-01
-6.260167e+00 6.758283e-01
-6.246417e+00 6.762344e-01
-6.232665e+00 6.766432e-01
-6.218913e+00 6.770548e-01
-6.205160e+00 6.774691e-01
-6.191405e+00 6.778862e-01
-6.177650e+00 6.783060e-01
-6.163894e+00 6.787287e-01
-6.150136e+00 6.791543e-01
-6.136377e+00 6.795828e-01
-6.122618e+00 6.800142e-01
-6.108857e+00 6.804485e-01
-6.095095e+00 6.808857e-01
-6.081332e+00 6.813260e-01
-6.067568e+00 6.817693e-01
-6.053803e+00 6.822156e-01
-6.040037e+00 6.826651e-01
-6.026269e+00 6.831176e-01
-6.012501e+00 6.835732e-01
-5.998731e+00 6.840321e-01
-5.984961e+00 6.844941e-01
-5.971189e+00 6.849594e-01
-5.957416e+00 6.854279e-01
-5.943641e+00 6.858997e-01
-5.929866e+00 6.863748e-01
-5.916090e+00 6.868533e-01
-5.902312e+00 6.873352e-01
-5.888533e+00 6.878204e-01
-5.874753e+00 6.883092e-01
-5.860972e+00 6.888014e-01
-5.847190e+00 6.892971e-01
-5.833406e+00 6.897964e-01
-5.819622e+00 6.902993e-01
-5.805836e+00 6.908058e-01
-5.792049e+00 6.913160e-01
-5.778260e+00 6.918299e-01
-5.764471e+00 6.923475e-01
-5.750680e+00 6.928688e-01
-5.736888e+00 6.933940e-01
-5.723095e+00 6.939230e-01
-5.709301e+00 6.944559e-01
-5.695505e+00 6.949928e-01
-5.681708e+00 6.955336e-01
-5.667910e+00 6.960784e-01
-5.654111e+00 6.966272e-01
-5.640310e+00 6.971801e-01
-5.626508e+00 6.977372e-01
-5.612705e+00 6.982984e-01
-5.598900e+00 6.988638e-01
-5.585095e+00 6.994335e-01
-5.571288e+00 7.000075e-01
-5.557479e+00 7.005858e-01
-5.543670e+00 7.011685e-01
-5.529859e+00 7.017557e-01
-5.516046e+00 7.023473e-01
-5.502233e+00 7.029435e-01
-5.488418e+00 7.035442e-01
-5.474602e+00 7.041496e-01
-5.460784e+00 7.047596e-01
-5.446965e+00 7.053743e-01
-5.433145e+00 7.059938e-01
-5.419323e+00 7.066182e-01
-5.405500e+00 7.072474e-01
-5.391676e+00 7.078815e-01
-5.377850e+00 7.085206e-01
-5.364023e+00 7.091648e-01
-5.350195e+00 7.098140e-01
-5.336365e+00 7.104684e-01
-5.322534e+00 7.111279e-01
-5.308701e+00 7.117927e-01
-5.294867e+00 7.124629e-01
-5.281032e+00 7.131384e-01
-5.267195e+00 7.138193e-01
-5.253356e+00 7.145057e-01
-5.239517e+00 7.151977e-01
-5.225675e+00 7.158952e-01
-5.211833e+00 7.165985e-01
-5.197989e+00 7.173074e-01
-5.184143e+00 7.180222e-01
-5.170296e+00 7.187428e-01
-5.156448e+00 7.194694e-01
-5.142598e+00 7.202019e-01
-5.128746e+00 7.209406e-01
-5.114893e+00 7.216853e-01
-5.101039e+00 7.224363e-01
-5.087183e+00 7.231935e-01
-5.073326e+00 7.239571e-01
-5.059467e+00 7.247271e-01
-5.045606e+00 7.255036e-01
-5.031744e+00 7.262866e-01
-5.017881e+00 7.270763e-01
-5.004016e+00 7.278727e-01
-4.990149e+00 7.286760e-01
-4.976281e+00 7.294861e-01
-4.962411e+00 7.303031e-01
-4.948540e+00 7.311272e-01
-4.934667e+00 7.319584e-01
-4.920793e+00 7.327969e-01
-4.906917e+00 7.336426e-01
-4.893039e+00 7.344957e-01
-4.879160e+00 7.353563e-01
-4.865279e+00 7.362244e-01
-4.851397e+00 7.371002e-01
-4.837513e+00 7.379837e-01
-4.823627e+00 7.388751e-01
-4.809740e+00 7.397744e-01
-4.795851e+00 7.406817e-01
-4.781960e+00 7.415971e-01
-4.768068e+00 7.425208e-01
-4.754174e+00 7.434528e-01
-4.740278e+00 7.443933e-01
-4.726381e+00 7.453422e-01
-4.712482e+00 7.462998e-01
-4.698581e+00 7.472662e-01
-4.684679e+00 7.482414e-01
-4.670775e+00 7.492256e-01
-4.656869e+00 7.502188e-01
-4.642962e+00 7.512213e-01
-4.629052e+00 7.522331e-01
-4.615142e+00 7.532543e-01
-4.601229e+00 7.542850e-01
-4.587314e+00 7.553255e-01
-4.573398e+00 7.563757e-01
-4.559480e+00 7.574359e-01
-4.545561e+00 7.585061e-01
-4.531639e+00 7.595865e-01
-4.517716e+00 7.606772e-01
-4.503791e+00 7.617783e-01
-4.489864e+00 7.628901e-01
-4.475935e+00 7.640125e-01
-4.462005e+00 7.651459e-01
-4.448072e+00 7.662902e-01
-4.434138e+00 7.674457e-01
-4.420202e+00 7.686126e-01
-4.406264e+00 7.697908e-01
-4.392325e+00 7.709807e-01
-4.378383e+00 7.721824e-01
-4.364440e+00 7.733960e-01
-4.350495e+00 7.746217e-01
-4.336547e+00 7.758596e-01
-4.322598e+00 7.771099e-01
-4.308647e+00 7.783729e-01
-4.294694e+00 7.796486e-01
-4.280740e+00 7.809372e-01
-4.266783e+00 7.822390e-01
-4.252824e+00 7.835540e-01
-4.238864e+00 7.848826e-01
-4.224901e+00 7.862248e-01
-4.210937e+00 7.875809e-01
-4.196970e+00 7.889511e-01
-4.183002e+00 7.903355e-01
-4.169031e+00 7.917344e-01
-4.155059e+00 7.931480e-01
-4.141084e+00 7.945764e-01
-4.127108e+00 7.960199e-01
-4.113129e+00 7.974788e-01
-4.099149e+00 7.989531e-01
-4.085166e+00 8.004433e-01
-4.071182e+00 8.019494e-01
-4.057195e+00 8.034717e-01
-4.043206e+00 8.050105e-01
-4.029215e+00 8.065660e-01
-4.015222e+00 8.081384e-01
-4.001227e+00 8.097280e-01
-3.987230e+00 8.113351e-01
-3.973231e+00 8.129599e-01
-3.959229e+00 8.146027e-01
-3.945226e+00 8.162637e-01
-3.931220e+00 8.179432e-01
-3.917212e+00 8.196415e-01
-3.903202e+00 8.213590e-01
-3.889190e+00 8.230958e-01
-3.875175e+00 8.248522e-01
-3.861158e+00 8.266287e-01
-3.847139e+00 8.284254e-01
-3.833118e+00 8.302427e-01
-3.819094e+00 8.320809e-01
-3.805068e+00 8.339404e-01
-3.791040e+00 8.358215e-01
-3.777010e+00 8.377244e-01
-3.762977e+00 8.396497e-01
-3.748942e+00 8.415975e-01
-3.734904e+00 8.435683e-01
-3.720864e+00 8.455624e-01
-3.706822e+00 8.475802e-01
-3.692777e+00 8.496221e-01
-3.678730e+00 8.516885e-01
-3.664680e+00 8.537797e-01
-3.650628e+00 8.558962e-01
-3.636573e+00 8.580384e-01
-3.622516e+00 8.602067e-01
-3.608456e+00 8.624015e-01
-3.594394e+00 8.646233e-01
-3.580329e+00 8.668724e-01
-3.566261e+00 8.691495e-01
-3.552191e+00 8.714548e-01
-3.538117e+00 8.737889e-01
-3.524042e+00 8.761523e-01
-3.509963e+00 8.785455e-01
-3.495882e+00 8.809689e-01
-3.481798e+00 8.834231e-01
-3.467711e+00 8.859086e-01
-3.453621e+00 8.884259e-01
-3.439528e+00 8.909755e-01
-3.425432e+00 8.935581e-01
-3.411333e+00 8.961742e-01
-3.397231e+00 8.988244e-01
-3.383126e+00 9.015092e-01
-3.369018e+00 9.042292e-01
-3.354906e+00 9.069851e-01
-3.340792e+00 9.097776e-01
-3.326673e+00 9.126071e-01
-3.312552e+00 9.154744e-01
-3.298427e+00 9.183802e-01
-3.284299e+00 9.213251e-01
-3.270167e+00 9.243098e-01
-3.256031e+00 9.273351e-01
-3.241892e+00 9.304016e-01
-3.227748e+00 9.335101e-01
-3.213601e+00 9.366613e-01
-3.199450e+00 9.398561e-01
-3.185295e+00 9.430951e-01
-3.171136e+00 9.463793e-01
-3.156973e+00 9.497094e-01
-3.142805e+00 9.530862e-01
-3.128632e+00 9.565106e-01
-3.114456e+00 9.599835e-01
-3.100274e+00 9.635058e-01
-3.086088e+00 9.670784e-01
-3.071896e+00 9.707021e-01
-3.057700e+00 9.743780e-01
-3.043498e+00 9.781070e-01
-3.029291e+00 9.818901e-01
-3.015079e+00 9.857283e-01
-3.000861e+00 9.896227e-01
-2.986637e+00 9.935742e-01
-2.972407e+00 9.975839e-01
-2.958170e+00 1.001653e+00
-2.943927e+00 1.005783e+00
-2.929678e+00 1.009974e+00
-2.915422e+00 1.014227e+00
-2.901158e+00 1.018545e+00
-2.886887e+00 1.022928e+00
-2.872609e+00 1.027377e+00
-2.858322e+00 1.031894e+00
-2.844028e+00 1.036480e+00
-2.829725e+00 1.041136e+00
-2.815413e+00 1.045864e+00
-2.801092e+00 1.050664e+00
-2.786762e+00 1.055539e+00
-2.772422e+00 1.060489e+00
-2.758071e+00 1.065517e+00
-2.743711e+00 1.070623e+00
-2.729339e+00 1.075809e+00
-2.714955e+00 1.081076e+00
-2.700560e+00 1.086427e+00
-2.686152e+00 1.091862e+00
-2.671731e+00 1.097384e+00
-2.657297e+00 1.102994e+00
-2.642849e+00 1.108693e+00
-2.628387e+00 1.114483e+00
-2.613909e+00 1.120367e+00
-2.599415e+00 1.126345e+00
-2.584905e+00 1.132419e+00
-2.570377e+00 1.138592e+00
-2.555832e+00 1.144864e+00
-2.541267e+00 1.151239e+00
-2.526683e+00 1.157717e+00
-2.512079e+00 1.164301e+00
-2.497453e+00 1.170992e+00
-2.482805e+00 1.177792e+00
-2.468134e+00 1.184704e+00
-2.453438e+00 1.191729e+00
-2.438717e+00 1.198870e+00
-2.423969e+00 1.206127e+00
-2.409193e+00 1.213504e+00
-2.394389e+00 1.221003e+00
-2.379554e+00 1.228624e+00
-2.364687e+00 1.236371e+00
-2.349787e+00 1.244245e+00
-2.334853e+00 1.252249e+00
-2.319882e+00 1.260384e+00
-2.304873e+00 1.268653e+00
-2.289825e+00 1.277057e+00
-2.274736e+00 1.285599e+00
-2.259603e+00 1.294280e+00
-2.244425e+00 1.303103e+00
-2.229200e+00 1.312069e+00
-2.213925e+00 1.321180e+00
-2.198599e+00 1.330439e+00
-2.183219e+00 1.339847e+00
-2.167783e+00 1.349405e+00
-2.152288e+00 1.359116e+00
-2.136731e+00 1.368981e+00
-2.121110e+00 1.379001e+00
-2.105422e+00 1.389179e+00
-2.089665e+00 1.399515e+00
-2.073834e+00 1.410010e+00
-2.057927e+00 1.420667e+00
-2.041940e+00 1.431485e+00
-2.025871e+00 1.442466e+00
-2.009715e+00 1.453611e+00
-1.993469e+00 1.464919e+00
-1.977130e+00 1.476391e+00
-1.960692e+00 1.488028e+00
-1.944152e+00 1.499829e+00
-1.927507e+00 1.511793e+00
-1.910751e+00 1.523921e+00
-1.893880e+00 1.536211e+00
-1.876890e+00 1.548663e+00
-1.859776e+00 1.561274e+00
-1.842532e+00 1.574042e+00
-1.825155e+00 1.586967e+00
-1.807639e+00 1.600044e+00
-1.789979e+00 1.613271e+00
-1.772170e+00 1.626645e+00
-1.754206e+00 1.640161e+00
-1.736081e+00 1.653815e+00
-1.717791e+00 1.667602e+00
-1.699330e+00 1.681517e+00
-1.680691e+00 1.695554e+00
-1.661869e+00 1.709705e+00
-1.642859e+00 1.723964e+00
-1.623655e+00 1.738322e+00
-1.604250e+00 1.752771e+00
-1.584639e+00 1.767302e+00
-1.564816e+00 1.781904e+00
-1.544777e+00 1.796566e+00
-1.524514e+00 1.811278e+00
-1.504022e+00 1.826025e+00
-1.483297e+00 1.840796e+00
-1.462333e+00 1.855576e+00
-1.441125e+00 1.870350e+00
-1.419668e+00 1.885102e+00
-1.397959e+00 1.899815e+00
-1.375992e+00 1.914473e+00
-1.353764e+00 1.929056e+00
-1.331272e+00 1.943545e+00
-1.308512e+00 1.957921e+00
-1.285624e+00 1.972652e+00
-1.263192e+00 1.989889e+00
-1.240408e+00 2.006706e+00
-1.217374e+00 2.023343e+00
-1.193964e+00 2.039690e+00
-1.170179e+00 2.055722e+00
-1.146022e+00 2.071413e+00
-1.121497e+00 2.086735e+00
-1.096609e+00 2.101663e+00
-1.071224e+00 2.116226e+00
-1.045485e+00 2.130296e+00
-1.019422e+00 2.143887e+00
-9.930444e-01 2.156973e+00
-9.663604e-01 2.169527e+00
-9.393804e-01 2.181522e+00
-9.121157e-01 2.192932e+00
-8.845785e-01 2.203734e+00
-8.567818e-01 2.213902e+00
-8.287396e-01 2.223411e+00
-8.003835e-01 2.232253e+00
-7.718112e-01 2.240339e+00
-7.430590e-01 2.247753e+00
-7.141506e-01 2.254420e+00
-6.851018e-01 2.260296e+00
-6.559004e-01 2.264942e+00
-6.265710e-01 2.268322e+00
-5.971569e-01 2.270717e+00
-5.676902e-01 2.272375e+00
-5.381900e-01 2.273325e+00
-5.086744e-01 2.273564e+00
-4.791617e-01 2.273091e+00
-4.496699e-01 2.271907e+00
-4.202172e-01 2.270017e+00
-3.908214e-01 2.267426e+00
-3.615002e-01 2.264142e+00
-3.322706e-01 2.260176e+00
-3.031495e-01 2.255539e+00
-2.741529e-01 2.250247e+00
-2.452963e-01 2.244315e+00
-2.165945e-01 2.237760e+00
-1.880616e-01 2.230602e+00
-1.597107e-01 2.222862e+00
-1.315542e-01 2.214562e+00
-1.036036e-01 2.205724e+00
-7.586933e-02 2.196373e+00
-4.836104e-02 2.186533e+00
-2.108733e-02 2.176230e+00
5.944140e-03 2.165490e+00
3.272666e-02 2.154339e+00
5.925446e-02 2.142803e+00
8.552274e-02 2.130911e+00
1.115275e-01 2.118687e+00
1.372659e-01 2.106158e+00
1.627355e-01 2.093351e+00
1.879350e-01 2.080291e+00
2.128639e-01 2.067004e+00
2.375222e-01 2.053513e+00
2.619107e-01 2.039844e+00
2.860310e-01 2.026019e+00
3.098850e-01 2.012061e+00
3.334753e-01 1.997992e+00
3.568052e-01 1.983833e+00
3.798781e-01 1.969603e+00
4.026980e-01 1.955322e+00
4.252693e-01 1.941008e+00
4.475967e-01 1.926679e+00
4.696851e-01 1.912350e+00
4.915397e-01 1.898038e+00
5.131661e-01 1.883756e+00
5.345697e-01 1.869519e+00
5.557564e-01 1.855339e+00
5.767319e-01 1.841229e+00
5.975023e-01 1.827199e+00
6.180736e-01 1.813259e+00
6.384517e-01 1.799419e+00
6.586427e-01 1.785688e+00
6.786527e-01 1.772074e+00
6.984876e-01 1.758583e+00
7.181533e-01 1.745223e+00
7.376558e-01 1.732000e+00
7.570009e-01 1.718918e+00
7.761942e-01 1.705983e+00
7.952414e-01 1.693199e+00
8.141480e-01 1.680569e+00
8.329194e-01 1.668097e+00
8.515608e-01 1.655785e+00
8.700775e-01 1.643637e+00
8.884743e-01 1.631652e+00
9.067562e-01 1.619834e+00
9.249279e-01 1.608184e+00
9.429940e-01 1.596701e+00
9.609590e-01 1.585387e+00
9.788271e-01 1.574243e+00
9.966025e-01 1.563267e+00
1.014289e+00 1.552460e+00
1.031891e+00 1.541821e+00
1.049412e+00 1.531350e+00
1.066856e+00 1.521046e+00
1.084226e+00 1.510907e+00
1.101525e+00 1.500933e+00
1.118756e+00 1.491122e+00
1.135924e+00 1.481473e+00
1.153030e+00 1.471984e+00
1.170078e+00 1.462654e+00
1.187070e+00 1.453480e+00
1.204009e+00 1.444461e+00
1.220897e+00 1.435595e+00
1.237737e+00 1.426881e+00
1.254531e+00 1.418315e+00
1.271282e+00 1.409897e+00
1.287991e+00 1.401623e+00
1.304660e+00 1.393492e+00
1.321292e+00 1.385502e+00
1.337888e+00 1.377650e+00
1.354450e+00 1.369934e+00
1.370979e+00 1.362352e+00
1.387478e+00 1.354902e+00
1.403947e+00 1.347582e+00
1.420389e+00 1.340389e+00
1.436804e+00 1.333321e+00
1.453195e+00 1.326376e+00
1.469561e+00 1.319552e+00
1.485905e+00 1.312847e+00
1.502227e+00 1.306258e+00
1.518529e+00 1.299784e+00
1.534811e+00 1.293421e+00
1.551075e+00 1.287170e+00
1.567322e+00 1.281026e+00
1.583552e+00 1.274988e+00
1.599767e+00 1.269055e+00
1.615966e+00 1.263223e+00
1.632152e+00 1.257492e+00
1.648324e+00 1.251859e+00
1.664483e+00 1.246322e+00
1.680630e+00 1.240880e+00
1.696766e+00 1.235531e+00
1.712892e+00 1.230272e+00
1.729007e+00 1.225103e+00
1.745112e+00 1.220021e+00
1.761208e+00 1.215024e+00
1.777295e+00 1.210112e+00
1.793375e+00 1.205281e+00
1.809446e+00 1.200532e+00
1.825510e+00 1.195861e+00
1.841567e+00 1.191268e+00
1.857618e+00 1.186751e+00
1.873662e+00 1.182309e+00
1.889701e+00 1.177939e+00
1.905734e+00 1.173642e+00
1.921762e+00 1.169414e+00
1.937784e+00 1.165255e+00
1.953802e+00 1.161164e+00
1.969816e+00 1.157138e+00
1.985825e+00 1.153178e+00
2.001831e+00 1.149281e+00
2.017833e+00 1.145446e+00
2.033831e+00 1.141673e+00
2.049826e+00 1.137959e+00
2.065818e+00 1.134304e+00
2.081807e+00 1.130707e+00
2.097793e+00 1.127166e+00
2.113777e+00 1.123680e+00
2.129758e+00 1.120249e+00
2.145737e+00 1.116870e+00
2.161714e+00 1.113544e+00
2.177688e+00 1.110270e+00
2.193661e+00 1.107045e+00
2.209632e+00 1.103870e+00
2.225601e+00 1.100743e+00
2.241569e+00 1.097663e+00
2.257536e+00 1.094630e+00
2.273501e+00 1.091642e+00
2.289464e+00 1.088699e+00
2.305427e+00 1.085800e+00
2.321388e+00 1.082944e+00
2.337349e+00 1.080130e+00
2.353308e+00 1.077358e+00
2.369267e+00 1.074626e+00
2.385224e+00 1.071935e+00
2.401181e+00 1.069282e+00
2.417137e+00 1.066668e+00
2.433093e+00 1.064091e+00
2.449048e+00 1.061552e+00
2.465002e+00 1.059049e+00
2.480956e+00 1.056582e+00
2.496910e+00 1.054149e+00
2.512862e+00 1.051751e+00
2.528815e+00 1.049387e+00
2.544767e+00 1.047056e+00
2.560719e+00 1.044758e+00
2.576671e+00 1.042491e+00
2.592622e+00 1.040256e+00
2.608573e+00 1.038052e+00
2.624524e+00 1.035878e+00
2.640475e+00 1.033734e+00
2.656425e+00 1.031619e+00
2.672375e+00 1.029533e+00
2.688326e+00 1.027475e+00
2.704276e+00 1.025445e+00
2.720226e+00 1.023442e+00
2.736176e+00 1.021465e+00
2.752126e+00 1.019515e+00
2.768076e+00 1.017591e+00
2.784026e+00 1.015693e+00
2.799976e+00 1.013819e+00
2.815925e+00 1.011970e+00
2.831875e+00 1.010144e+00
2.847825e+00 1.008343e+00
2.863775e+00 1.006565e+00
2.879725e+00 1.004810e+00
2.895675e+00 1.003077e+00
2.911625e+00 1.001367e+00
2.927576e+00 9.996778e-01
2.943526e+00 9.980105e-01
2.959476e+00 9.963642e-01
2.975426e+00 9.947387e-01
2.991377e+00 9.931335e-01
3.007327e+00 9.915484e-01
3.023278e+00 9.899830e-01
3.039229e+00 9.884370e-01
3.055180e+00 9.869101e-01
3.071131e+00 9.854019e-01
3.087082e+00 9.839122e-01
3.103033e+00 9.824407e-01
3.118984e+00 9.809870e-01
3.134935e+00 9.795510e-01
3.150887e+00 9.781322e-01
3.166838e+00 9.767305e-01
3.182790e+00 9.753456e-01
3.198742e+00 9.739772e-01
3.214694e+00 9.726250e-01
3.230646e+00 9.712888e-01
3.246598e+00 9.699684e-01
3.262550e+00 9.686635e-01
3.278502e+00 9.673738e-01
3.294455e+00 9.660992e-01
3.310407e+00 9.648393e-01
3.326360e+00 9.635941e-01
3.342313e+00 9.623631e-01
3.358266e+00 9.611463e-01
3.374219e+00 9.599435e-01
3.390172e+00 9.587543e-01
3.406125e+00 9.575786e-01
3.422078e+00 9.564163e-01
3.438032e+00 9.552670e-01
3.453985e+00 9.541307e-01
3.469938e+00 9.530070e-01
3.485892e+00 9.518959e-01
3.501846e+00 9.507971e-01
3.517800e+00 9.497105e-01
3.533754e+00 9.486358e-01
3.549707e+00 9.475730e-01
3.565662e+00 9.465218e-01
3.581616e+00 9.454821e-01
3.597570e+00 9.444537e-01
3.613524e+00 9.434364e-01
3.629478e+00 9.424301e-01
3.645433e+00 9.414346e-01
3.661387e+00 9.404498e-01
3.677342e+00 9.394755e-01
3.693297e+00 9.385116e-01
3.709251e+00 9.375579e-01
3.725206e+00 9.366143e-01
3.741161e+00 9.356806e-01
3.757116e+00 9.347567e-01
3.773070e+00 9.338425e-01
3.789025e+00 9.329378e-01
3.804980e+00 9.320425e-01
3.820935e+00 9.311565e-01
3.836890e+00 9.302796e-01
3.852846e+00 9.294117e-01
3.868801e+00 9.285527e-01
3.884756e+00 9.277025e-01
3.900711e+00 9.268610e-01
3.916666e+00 9.260279e-01
3.932622e+00 9.252033e-01
3.948577e+00 9.243871e-01
3.964532e+00 9.235790e-01
3.980488e+00 9.227790e-01
3.996443e+00 9.219869e-01
4.012399e+00 9.212028e-01
4.028354e+00 9.204264e-01
4.044309e+00 9.196577e-01
4.060265e+00 9.188966e-01
4.076220e+00 9.181429e-01
4.092176e+00 9.173966e-01
4.108131e+00 9.166576e-01
4.124087e+00 9.159257e-01
4.140042e+00 9.152010e-01
4.155998e+00 9.144832e-01
4.171953e+00 9.137724e-01
4.187909e+00 9.130683e-01
4.203864e+00 9.123710e-01
4.219820e+00 9.116804e-01
4.235775e+00 9.109963e-01
4.251731e+00 9.103187e-01
4.267686e+00 9.096475e-01
4.283642e+00 9.089826e-01
4.299597e+00 9.083239e-01
4.315553e+00 9.076714e-01
4.331508e+00 9.070250e-01
4.347464e+00 9.063846e-01
4.363419e+00 9.057501e-01
4.379375e+00 9.051215e-01
4.395330e+00 9.044987e-01
4.411285e+00 9.038816e-01
4.427241e+00 9.032702e-01
4.443196e+00 9.026643e-01
4.459151e+00 9.020639e-01
4.475106e+00 9.014690e-01
4.491062e+00 9.008795e-01
4.507017e+00 9.002952e-01
4.522972e+00 8.997163e-01
4.538927e+00 8.991425e-01
4.554882e+00 8.985738e-01
4.570837e+00 8.980102e-01
4.586792e+00 8.974516e-01
4.602747e+00 8.968980e-01
4.618702e+00 8.963492e-01
4.634657e+00 8.958053e-01
4.650612e+00 8.952661e-01
4.666567e+00 8.947317e-01
4.682522e+00 8.942019e-01
4.698476e+00 8.936767e-01
4.714431e+00 8.931561e-01
4.730386e+00 8.926400e-01
4.746340e+00 8.921283e-01
4.762295e+00 8.916210e-01
4.778250e+00 8.911181e-01
4.794204e+00 8.906195e-01
4.810158e+00 8.901251e-01
4.826113e+00 8.896350e-01
4.842067e+00 8.891489e-01
4.858021e+00 8.886670e-01
4.873976e+00 8.881892e-01
4.889930e+00 8.877154e-01
4.905884e+00 8.872455e-01
4.921838e+00 8.867796e-01
4.937792e+00 8.863175e-01
4.953746e+00 8.858593e-01
4.969700e+00 8.854049e-01
4.985654e+00 8.849542e-01
5.001607e+00 8.845073e-01
5.017561e+00 8.840640e-01
5.033515e+00 8.836243e-01
5.049468e+00 8.831883e-01
5.065422e+00 8.827558e-01
5.081376e+00 8.823268e-01
5.097329e+00 8.819013e-01
5.113282e+00 8.814792e-01
5.129236e+00 8.810606e-01
5.145189e+00 8.806452e-01
5.161142e+00 8.802333e-01
5.177095e+00 8.798246e-01
5.193048e+00 8.794192e-01
5.209001e+00 8.790170e-01
5.224954e+00 8.786180e-01
5.240907e+00 8.782221e-01
5.256860e+00 8.778294e-01
5.272812e+00 8.774397e-01
5.288765e+00 8.770532e-01
5.304718e+00 8.766696e-01
5.320670e+00 8.762890e-01
5.336623e+00 8.759114e-01
5.352575e+00 8.755368e-01
5.368527e+00 8.751650e-01
5.384480e+00 8.747961e-01
5.400432e+00 8.744300e-01
5.416384e+00 8.740668e-01
5.432336e+00 8.737063e-01
5.448288e+00 8.733486e-01
5.464240e+00 8.729937e-01
5.480192e+00 8.726414e-01
5.496143e+00 8.722918e-01
5.512095e+00 8.719448e-01
5.528047e+00 8.716005e-01
5.543998e+00 8.712587e-01
5.559950e+00 8.709196e-01
5.575901e+00 8.705829e-01
5.591852e+00 8.702488e-01
5.607804e+00 8.699171e-01
5.623755e+00 8.695880e-01
5.639706e+00 8.692612e-01
5.655657e+00 8.689369e-01
5.671608e+00 8.686150e-01
5.687559e+00 8.682954e-01
5.703510e+00 8.679782e-01
5.719460e+00 8.676633e-01
5.735411e+00 8.673507e-01
5.751362e+00 8.670404e-01
5.767312e+00 8.667324e-01
5.783263e+00 8.664266e-01
5.799213e+00 8.661230e-01
5.815163e+00 8.658215e-01
5.831114e+00 8.655223e-01
5.847064e+00 8.652252e-01
5.863014e+00 8.649302e-01
5.878964e+00 8.646373e-01
5.894914e+00 8.643466e-01
5.910864e+00 8.640579e-01
5.926813e+00 8.637712e-01
5.942763e+00 8.634866e-01
5.958713e+00 8.632039e-01
5.974662e+00 8.629233e-01
5.990612e+00 8.626446e-01
6.006561e+00 8.623679e-01
6.022511e+00 8.620932e-01
6.038460e+00 8.618203e-01
6.054409e+00 8.615493e-01
6.070358e+00 8.612803e-01
6.086307e+00 8.610131e-01
6.102256e+00 8.607477e-01
6.118205e+00 8.604842e-01
6.134154e+00 8.602224e-01
6.150102e+00 8.599625e-01
6.166051e+00 8.597044e-01
6.182000e+00 8.594480e-01
6.197948e+00 8.591933e-01
6.213897e+00 8.589404e-01
6.229845e+00 8.586892e-01
6.245793e+00 8.584398e-01
6.261742e+00 8.581920e-01
6.277690e+00 8.579458e-01
6.293638e+00 8.577013e-01
6.309586e+00 8.574585e-01
6.325534e+00 8.572173e-01
6.341481e+00 8.569777e-01
6.357429e+00 8.567397e-01
6.373377e+00 8.565033e-01
6.389324e+00 8.562684e-01
6.405272e+00 8.560351e-01
6.421220e+00 8.558033e-01
6.437167e+00 8.555731e-01
6.453114e+00 8.553444e-01
6.469061e+00 8.551171e-01
6.485009e+00 8.548914e-01
6.500956e+00 8.546672e-01
6.516903e+00 8.544444e-01
6.532850e+00 8.542230e-01
6.548797e+00 8.540031e-01
6.564743e+00 8.537846e-01
6.580690e+00 8.535675e-01
6.596637e+00 8.533518e-01
6.612583e+00 8.531375e-01
6.628530e+00 8.529246e-01
6.644476e+00 8.527130e-01
6.660423e+00 8.525028e-01
6.676369e+00 8.522940e-01
6.692315e+00 8.520864e-01
6.708261e+00 8.518802e-01
6.724207e+00 8.516753e-01
6.740153e+00 8.514717e-01
6.756099e+00 8.512693e-01
6.772045e+00 8.510683e-01
6.787991e+00 8.508685e-01
6.803937e+00 8.506699e-01
6.819882e+00 8.504726e-01
6.835828e+00 8.502766e-01
6.851773e+00 8.500817e-01
6.867719e+00 8.498881e-01
6.883664e+00 8.496956e-01
6.899610e+00 8.495044e-01
6.915555e+00 8.493143e-01
6.931500e+00 8.491254e-01
6.947445e+00 8.489377e-01
6.963390e+00 8.487511e-01
6.979335e+00 8.485656e-01
6.995280e+00 8.483813e-01
7.011225e+00 8.481981e-01
7.027169e+00 8.480161e-01
7.043114e+00 8.478351e-01
7.059059e+00 8.476552e-01
7.075003e+00 8.474765e-01
7.090948e+00 8.472987e-01
7.106892e+00 8.471221e-01
7.122836e+00 8.469465e-01
7.138781e+00 8.467720e-01
7.154725e+00 8.465986e-01
7.170669e+00 8.464261e-01
7.186613e+00 8.462547e-01
7.202557e+00 8.460843e-01
7.218501e+00 8.459150e-01
7.234445e+00 8.457466e-01
7.250388e+00 8.455792e-01
7.266332e+00 8.454128e-01
7.282276e+00 8.452474e-01
7.298219e+00 8.450830e-01
7.314163e+00 8.449195e-01
7.330106e+00 8.447570e-01
7.346050e+00 8.445954e-01
7.361993e+00 8.444348e-01
7.377936e+00 8.442751e-01
7.393879e+00 8.441164e-01
7.409823e+00 8.439586e-01
7.425766e+00 8.438016e-01
7.441709e+00 8.436456e-01
7.457651e+00 8.434905e-01
7.473594e+00 8.433363e-01
7.489537e+00 8.431829e-01
7.505480e+00 8.430305e-01
7.521422e+00 8.428789e-01
7.537365e+00 8.427282e-01
7.553308e+00 8.425783e-01
7.569250e+00 8.424293e-01
7.585192e+00 8.422811e-01
7.601135e+00 8.421338e-01
7.617077e+00 8.419873e-01
7.633019e+00 8.418417e-01
7.648961e+00 8.416968e-01
7.664904e+00 8.415528e-01
7.680846e+00 8.414096e-01
7.696788e+00 8.412672e-01
7.712729e+00 8.411255e-01
7.728671e+00 8.409847e-01
7.744613e+00 8.408447e-01
7.760555e+00 8.407054e-01
7.776496e+00 8.405669e-01
7.792438e+00 8.404292e-01
7.808379e+00 8.402922e-01
7.824321e+00 8.401560e-01
7.840262e+00 8.400205e-01
7.856204e+00 8.398858e-01
7.872145e+00 8.397518e-01
7.888086e+00 8.396186e-01
7.904027e+00 8.394861e-01
7.919968e+00 8.393543e-01
7.935910e+00 8.392232e-01
7.951851e+00 8.390928e-01
7.967791e+00 8.389632e-01
7.983732e+00 8.388342e-01
7.999673e+00 8.387060e-01


==> figs/shearvescmminsep0h0.64.dat <==
cx cy
-8.000000e+00 6.400000e-01
-7.985655e+00 6.402008e-01
-7.971329e+00 6.404061e-01
-7.957024e+00 6.406162e-01
-7.942740e+00 6.408310e-01
-7.928475e+00 6.410508e-01
-7.914231e+00 6.412753e-01
-7.900005e+00 6.415047e-01
-7.885798e+00 6.417389e-01
-7.871608e+00 6.419779e-01
-7.857434e+00 6.422215e-01
-7.843276e+00 6.424696e-01
-7.829132e+00 6.427221e-01
-7.815001e+00 6.429787e-01
-7.800881e+00 6.432394e-01
-7.786771e+00 6.435039e-01
-7.772670e+00 6.437719e-01
-7.758576e+00 6.440433e-01
-7.744488e+00 6.443179e-01
-7.730405e+00 6.445953e-01
-7.716324e+00 6.448752e-01
-7.702246e+00 6.451576e-01
-7.688167e+00 6.454421e-01
-7.674088e+00 6.457284e-01
-7.660007e+00 6.460164e-01
-7.645923e+00 6.463057e-01
-7.631835e+00 6.465962e-01
-7.617742e+00 6.468877e-01
-7.603642e+00 6.471799e-01
-7.589536e+00 6.474726e-01
-7.575423e+00 6.477657e-01
-7.561301e+00 6.480590e-01
-7.547171e+00 6.483523e-01
-7.533031e+00 6.486455e-01
-7.518881e+00 6.489384e-01
-7.504721e+00 6.492310e-01
-7.490551e+00 6.495231e-01
-7.476369e+00 6.498146e-01
-7.462177e+00 6.501054e-01
-7.447974e+00 6.503955e-01
-7.433759e+00 6.506848e-01
-7.419532e+00 6.509732e-01
-7.405294e+00 6.512607e-01
-7.391044e+00 6.515472e-01
-7.376783e+00 6.518328e-01
-7.362511e+00 6.521175e-01
-7.348227e+00 6.524011e-01
-7.333931e+00 6.526837e-01
-7.319625e+00 6.529653e-01
-7.305307e+00 6.532458e-01
-7.290979e+00 6.535255e-01
-7.276639e+00 6.538041e-01
-7.262289e+00 6.540818e-01
-7.247929e+00 6.543585e-01
-7.233559e+00 6.546344e-01
-7.219179e+00 6.549094e-01
-7.204789e+00 6.551836e-01
-7.190389e+00 6.554570e-01
-7.175981e+00 6.557296e-01
-7.161563e+00 6.560015e-01
-7.147136e+00 6.562728e-01
-7.132701e+00 6.565434e-01
-7.118258e+00 6.568135e-01
-7.103806e+00 6.570830e-01
-7.089347e+00 6.573520e-01
-7.074880e+00 6.576206e-01
-7.060405e+00 6.578888e-01
-7.045923e+00 6.581567e-01
-7.031435e+00 6.584243e-01
-7.016939e+00 6.586917e-01
-7.002437e+00 6.589588e-01
-6.987929e+00 6.592259e-01
-6.973414e+00 6.594928e-01
-6.958894e+00 6.597597e-01
-6.944368e+00 6.600267e-01
-6.929836e+00 6.602937e-01
-6.915299e+00 6.605608e-01
-6.900757e+00 6.608280e-01
-6.886210e+00 6.610955e-01
-6.871658e+00 6.613633e-01
-6.857101e+00 6.616313e-01
-6.842540e+00 6.618997e-01
-6.827975e+00 6.621685e-01
-6.813406e+00 6.624377e-01
-6.798832e+00 6.627075e-01
-6.784255e+00 6.629778e-01
-6.769674e+00 6.632486e-01
-6.755089e+00 6.635201e-01
-6.740501e+00 6.637923e-01
-6.725910e+00 6.640652e-01
-6.711315e+00 6.643388e-01
-6.696718e+00 6.646132e-01
-6.682117e+00 6.648885e-01
-6.667514e+00 6.651647e-01
-6.652908e+00 6.654418e-01
-6.638299e+00 6.657198e-01
-6.623688e+00 6.659989e-01
-6.609074e+00 6.662790e-01
-6.594459e+00 6.665602e-01
-6.579841e+00 6.668426e-01
-6.565221e+00 6.671261e-01
-6.550599e+00 6.674108e-01
-6.535975e+00 6.676967e-01
-6.521349e+00 6.679840e-01
-6.506721e+00 6.682725e-01
-6.492092e+00 6.685624e-01
-6.477461e+00 6.688537e-01
-6.462829e+00 6.691465e-01
-6.448195e+00 6.694407e-01
-6.433559e+00 6.697364e-01
-6.418923e+00 6.700336e-01
-6.404285e+00 6.703325e-01
-6.389646e+00 6.706329e-01
-6.375006e+00 6.709350e-01
-6.360364e+00 6.712388e-01
-6.345722e+00 6.715443e-01
-6.331079e+00 6.718515e-01
-6.316435e+00 6.721606e-01
-6.301789e+00 6.724715e-01
-6.287144e+00 6.727842e-01
-6.272497e+00 6.730988e-01
-6.257849e+00 6.734154e-01
-6.243201e+00 6.737340e-01
-6.228553e+00 6.740545e-01
-6.213903e+00 6.743771e-01
-6.199253e+00 6.747017e-01
-6.184603e+00 6.750285e-01
-6.169952e+00 6.753574e-01
-6.155301e+00 6.756885e-01
-6.140649e+00 6.760218e-01
-6.125997e+00 6.763573e-01
-6.111344e+00 6.766952e-01
-6.096691e+00 6.770353e-01
-6.082038e+00 6.773778e-01
-6.067385e+00 6.777228e-01
-6.052731e+00 6.780701e-01
-6.038077e+00 6.784199e-01
-6.023423e+00 6.787722e-01
-6.008769e+00 6.791270e-01
-5.994115e+00 6.794845e-01
-5.979460e+00 6.798445e-01
-5.964806e+00 6.802072e-01
-5.950151e+00 6.805725e-01
-5.935496e+00 6.809406e-01
-5.920842e+00 6.813115e-01
-5.906187e+00 6.816851e-01
-5.891533e+00 6.820616e-01
-5.876878e+00 6.824410e-01
-5.862223e+00 6.828233e-01
-5.847569e+00 6.832085e-01
-5.832915e+00 6.835968e-01
-5.818260e+00 6.839881e-01
-5.803606e+00 6.843824e-01
-5.788952e+00 6.847799e-01
-5.774298e+00 6.851805e-01
-5.759645e+00 6.855843e-01
-5.744991e+00 6.859914e-01
-5.730338e+00 6.864018e-01
-5.715685e+00 6.868155e-01
-5.701032e+00 6.872325e-01
-5.686379e+00 6.876530e-01
-5.671727e+00 6.880769e-01
-5.657075e+00 6.885043e-01
-5.642423e+00 6.889353e-01
-5.627771e+00 6.893699e-01
-5.613120e+00 6.898081e-01
-5.598469e+00 6.902500e-01
-5.583818e+00 6.906956e-01
-5.569168e+00 6.911450e-01
-5.554518e+00 6.915982e-01
-5.539868e+00 6.920553e-01
-5.525218e+00 6.925164e-01
-5.510569e+00 6.929814e-01
-5.495921e+00 6.934504e-01
-5.481272e+00 6.939235e-01
-5.466624e+00 6.944008e-01
-5.451977e+00 6.948822e-01
-5.437329e+00 6.953679e-01
-5.422683e+00 6.958578e-01
-5.408036e+00 6.963521e-01
-5.393390e+00 6.968508e-01
-5.378744e+00 6.973540e-01
-5.364099e+00 6.978616e-01
-5.349454e+00 6.983738e-01
-5.334810e+00 6.988907e-01
-5.320166e+00 6.994123e-01
-5.305523e+00 6.999385e-01
-5.290879e+00 7.004696e-01
-5.276237e+00 7.010056e-01
-5.261595e+00 7.015465e-01
-5.246953e+00 7.020924e-01
-5.232312e+00 7.026433e-01
-5.217671e+00 7.031994e-01
-5.203030e+00 7.037607e-01
-5.188391e+00 7.043272e-01
-5.173751e+00 7.048991e-01
-5.159112e+00 7.054763e-01
-5.144474e+00 7.060590e-01
-5.129836e+00 7.066472e-01
-5.115198e+00 7.072411e-01
-5.100561e+00 7.078406e-01
-5.085925e+00 7.084459e-01
-5.071289e+00 7.090570e-01
-5.056653e+00 7.096740e-01
-5.042018e+00 7.102970e-01
-5.027383e+00 7.109260e-01
-5.012749e+00 7.115612e-01
-4.998116e+00 7.122026e-01
-4.983483e+00 7.128504e-01
-4.968850e+00 7.135045e-01
-4.954218e+00 7.141651e-01
-4.939587e+00 7.148322e-01
-4.924956e+00 7.155060e-01
-4.910325e+00 7.161865e-01
-4.895695e+00 7.168739e-01
-4.881066e+00 7.175682e-01
-4.866437e+00 7.182695e-01
-4.851809e+00 7.189779e-01
-4.837181e+00 7.196935e-01
-4.822553e+00 7.204164e-01
-4.807927e+00 7.211468e-01
-4.793300e+00 7.218846e-01
-4.778675e+00 7.226300e-01
-4.764049e+00 7.233832e-01
-4.749425e+00 7.241442e-01
-4.734801e+00 7.249131e-01
-4.720177e+00 7.256900e-01
-4.705554e+00 7.264751e-01
-4.690931e+00 7.272685e-01
-4.676309e+00 7.280702e-01
-4.661688e+00 7.288804e-01
-4.647067e+00 7.296993e-01
-4.632447e+00 7.305269e-01
-4.617827e+00 7.313633e-01
-4.603207e+00 7.322088e-01
-4.588589e+00 7.330633e-01
-4.573970e+00 7.339271e-01
-4.559353e+00 7.348003e-01
-4.544735e+00 7.356831e-01
-4.530119e+00 7.365754e-01
-4.515503e+00 7.374776e-01
-4.500887e+00 7.383897e-01
-4.486272e+00 7.393118e-01
-4.471658e+00 7.402442e-01
-4.457044e+00 7.411870e-01
-4.442430e+00 7.421403e-01
-4.427817e+00 7.431043e-01
-4.413205e+00 7.440791e-01
-4.398593e+00 7.450650e-01
-4.383982e+00 7.460620e-01
-4.369371e+00 7.470703e-01
-4.354761e+00 7.480902e-01
-4.340151e+00 7.491217e-01
-4.325542e+00 7.501651e-01
-4.310933e+00 7.512205e-01
-4.296325e+00 7.522881e-01
-4.281717e+00 7.533682e-01
-4.267110e+00 7.544608e-01
-4.252504e+00 7.555662e-01
-4.237897e+00 7.566846e-01
-4.223292e+00 7.578162e-01
-4.208687e+00 7.589612e-01
-4.194082e+00 7.601198e-01
-4.179478e+00 7.612921e-01
-4.164874e+00 7.624785e-01
-4.150271e+00 7.636792e-01
-4.135668e+00 7.648943e-01
-4.121066e+00 7.661241e-01
-4.106464e+00 7.673688e-01
-4.091862e+00 7.686287e-01
-4.077261e+00 7.699040e-01
-4.062661e+00 7.711950e-01
-4.048061e+00 7.725018e-01
-4.033461e+00 7.738249e-01
-4.018861e+00 7.751643e-01
-4.004263e+00 7.765205e-01
-3.989664e+00 7.778936e-01
-3.975066e+00 7.792839e-01
-3.960468e+00 7.806918e-01
-3.945870e+00 7.821174e-01
-3.931273e+00 7.835612e-01
-3.916676e+00 7.850234e-01
-3.902080e+00 7.865042e-01
-3.887484e+00 7.880041e-01
-3.872888e+00 7.895233e-01
-3.858292e+00 7.910622e-01
-3.843696e+00 7.926211e-01
-3.829101e+00 7.942003e-01
-3.814506e+00 7.958001e-01
-3.799911e+00 7.974210e-01
-3.785316e+00 7.990632e-01
-3.770721e+00 8.007272e-01
-3.756127e+00 8.024133e-01
-3.741532e+00 8.041218e-01
-3.726938e+00 8.058533e-01
-3.712343e+00 8.076080e-01
-3.697749e+00 8.093864e-01
-3.683154e+00 8.111888e-01
-3.668559e+00 8.130158e-01
-3.653964e+00 8.148677e-01
-3.639369e+00 8.167449e-01
-3.624774e+00 8.186480e-01
-3.610179e+00 8.205773e-01
-3.595583e+00 8.225333e-01
-3.580986e+00 8.245166e-01
-3.566390e+00 8.265275e-01
-3.551793e+00 8.285665e-01
-3.537195e+00 8.306343e-01
-3.522597e+00 8.327312e-01
-3.507998e+00 8.348578e-01
-3.493398e+00 8.370147e-01
-3.478798e+00 8.392023e-01
-3.464196e+00 8.414212e-01
-3.449594e+00 8.436720e-01
-3.434991e+00 8.459553e-01
-3.420386e+00 8.482717e-01
-3.405781e+00 8.506217e-01
-3.391174e+00 8.530060e-01
-3.376565e+00 8.554251e-01
-3.361956e+00 8.578798e-01
-3.347344e+00 8.603706e-01
-3.332731e+00 8.628983e-01
-3.318116e+00 8.654634e-01
-3.303499e+00 8.680668e-01
-3.288880e+00 8.707090e-01
-3.274258e+00 8.733908e-01
-3.259634e+00 8.761129e-01
-3.245008e+00 8.788761e-01
-3.230379e+00 8.816812e-01
-3.215746e+00 8.845288e-01
-3.201111e+00 8.874197e-01
-3.186473e+00 8.903548e-01
-3.171831e+00 8.933349e-01
-3.157185e+00 8.963608e-01
-3.142536e+00 8.994333e-01
-3.127883e+00 9.025533e-01
-3.113225e+00 9.057217e-01
-3.098562e+00 9.089393e-01
-3.083895e+00 9.122071e-01
-3.069222e+00 9.155260e-01
-3.054545e+00 9.188968e-01
-3.039861e+00 9.223206e-01
-3.025172e+00 9.257983e-01
-3.010476e+00 9.293309e-01
-2.995773e+00 9.329193e-01
-2.981064e+00 9.365647e-01
-2.966347e+00 9.402679e-01
-2.951622e+00 9.440301e-01
-2.936889e+00 9.478524e-01
-2.922148e+00 9.517357e-01
-2.907398e+00 9.556811e-01
-2.892638e+00 9.596899e-01
-2.877868e+00 9.637630e-01
-2.863088e+00 9.679016e-01
-2.848296e+00 9.721069e-01
-2.833494e+00 9.763800e-01
-2.818679e+00 9.807221e-01
-2.803852e+00 9.851344e-01
-2.789011e+00 9.896180e-01
-2.774157e+00 9.941742e-01
-2.759288e+00 9.988042e-01
-2.744404e+00 1.003509e+00
-2.729504e+00 1.008291e+00
-2.714588e+00 1.013149e+00
-2.699654e+00 1.018087e+00
-2.684702e+00 1.023105e+00
-2.669732e+00 1.028204e+00
-2.654741e+00 1.033386e+00
-2.639730e+00 1.038651e+00
-2.624697e+00 1.044002e+00
-2.609642e+00 1.049440e+00
-2.594563e+00 1.054965e+00
-2.579460e+00 1.060580e+00
-2.564332e+00 1.066285e+00
-2.549177e+00 1.072082e+00
-2.533995e+00 1.077972e+00
-2.518783e+00 1.083957e+00
-2.503542e+00 1.090038e+00
-2.488270e+00 1.096215e+00
-2.472966e+00 1.102491e+00
-2.457628e+00 1.108867e+00
-2.442255e+00 1.115344e+00
-2.426846e+00 1.121923e+00
-2.411399e+00 1.128606e+00
-2.395913e+00 1.135394e+00
-2.380387e+00 1.142288e+00
-2.364818e+00 1.149290e+00
-2.349206e+00 1.156400e+00
-2.333549e+00 1.163619e+00
-2.317845e+00 1.170950e+00
-2.302093e+00 1.178394e+00
-2.286291e+00 1.185950e+00
-2.270436e+00 1.193621e+00
-2.254528e+00 1.201407e+00
-2.238565e+00 1.209310e+00
-2.222544e+00 1.217331e+00
-2.206464e+00 1.225470e+00
-2.190322e+00 1.233728e+00
-2.174118e+00 1.242107e+00
-2.157847e+00 1.250607e+00
-2.141510e+00 1.259230e+00
-2.125103e+00 1.267974e+00
-2.108623e+00 1.276842e+00
-2.092070e+00 1.285834e+00
-2.075441e+00 1.294951e+00
-2.058732e+00 1.304192e+00
-2.041943e+00 1.313558e+00
-2.025070e+00 1.323050e+00
-2.008111e+00 1.332667e+00
-1.991063e+00 1.342410e+00
-1.973923e+00 1.352279e+00
-1.956690e+00 1.362273e+00
-1.939360e+00 1.372392e+00
-1.921930e+00 1.382636e+00
-1.904398e+00 1.393003e+00
-1.886761e+00 1.403494e+00
-1.869015e+00 1.414106e+00
-1.851158e+00 1.424840e+00
-1.833186e+00 1.435693e+00
-1.815097e+00 1.446664e+00
-1.796886e+00 1.457751e+00
-1.778552e+00 1.468952e+00
-1.760090e+00 1.480264e+00
-1.741498e+00 1.491686e+00
-1.722770e+00 1.503213e+00
-1.703905e+00 1.514842e+00
-1.684899e+00 1.526570e+00
-1.665748e+00 1.538393e+00
-1.646447e+00 1.550306e+00
-1.626995e+00 1.562304e+00
-1.607386e+00 1.574383e+00
-1.587618e+00 1.586535e+00
-1.567686e+00 1.598755e+00
-1.547586e+00 1.611036e+00
-1.527316e+00 1.623370e+00
-1.506870e+00 1.635750e+00
-1.486247e+00 1.648167e+00
-1.465441e+00 1.660612e+00
-1.444449e+00 1.673074e+00
-1.423268e+00 1.685545e+00
-1.401895e+00 1.698012e+00
-1.380326e+00 1.710464e+00
-1.358558e+00 1.722888e+00
-1.336588e+00 1.735271e+00
-1.314414e+00 1.747600e+00
-1.292033e+00 1.759860e+00
-1.269442e+00 1.772036e+00
-1.246641e+00 1.784112e+00
-1.223626e+00 1.796071e+00
-1.200398e+00 1.807897e+00
-1.176955e+00 1.819572e+00
-1.153297e+00 1.831078e+00
-1.129424e+00 1.842395e+00
-1.105336e+00 1.853506e+00
-1.081035e+00 1.864390e+00
-1.056521e+00 1.875028e+00
-1.031798e+00 1.885400e+00
-1.006867e+00 1.895485e+00
-9.817335e-01 1.905263e+00
-9.563998e-01 1.914715e+00
-9.308712e-01 1.923821e+00
-9.051531e-01 1.932560e+00
-8.792513e-01 1.940914e+00
-8.531726e-01 1.948863e+00
-8.269244e-01 1.956389e+00
-8.005146e-01 1.963475e+00
-7.739520e-01 1.970105e+00
-7.472456e-01 1.976262e+00
-7.204055e-01 1.981932e+00
-6.934419e-01 1.987102e+00
-6.663658e-01 1.991759e+00
-6.391885e-01 1.995893e+00
-6.119218e-01 1.999494e+00
-5.845777e-01 2.002554e+00
-5.571688e-01 2.005068e+00
-5.297076e-01 2.007031e+00
-5.022070e-01 2.008440e+00
-4.746799e-01 2.009293e+00
-4.471392e-01 2.009592e+00
-4.195979e-01 2.009338e+00
-3.920688e-01 2.008535e+00
-3.645644e-01 2.007188e+00
-3.370973e-01 2.005305e+00
-3.096796e-01 2.002895e+00
-2.823231e-01 1.999966e+00
-2.550391e-01 1.996531e+00
-2.278386e-01 1.992602e+00
-2.007322e-01 1.988192e+00
-1.737297e-01 1.983316e+00
-1.468405e-01 1.977991e+00
-1.200736e-01 1.972232e+00
-9.343724e-02 1.966056e+00
-6.693898e-02 1.959481e+00
-4.058595e-02 1.952525e+00
-1.438460e-02 1.945208e+00
1.165921e-02 1.937546e+00
3.754020e-02 1.929559e+00
6.325367e-02 1.921266e+00
8.879548e-02 1.912685e+00
1.141620e-01 1.903834e+00
1.393502e-01 1.894733e+00
1.643574e-01 1.885398e+00
1.891815e-01 1.875848e+00
2.138209e-01 1.866098e+00
2.382741e-01 1.856167e+00
2.625404e-01 1.846069e+00
2.866190e-01 1.835819e+00
3.105098e-01 1.825434e+00
3.342129e-01 1.814926e+00
3.577285e-01 1.804311e+00
3.810571e-01 1.793599e+00
4.041996e-01 1.782804e+00
4.271569e-01 1.771938e+00
4.499302e-01 1.761011e+00
4.725206e-01 1.750034e+00
4.949297e-01 1.739016e+00
5.171589e-01 1.727968e+00
5.392099e-01 1.716898e+00
5.610845e-01 1.705814e+00
5.827844e-01 1.694724e+00
6.043114e-01 1.683636e+00
6.256677e-01 1.672555e+00
6.468551e-01 1.661489e+00
6.678757e-01 1.650444e+00
6.887317e-01 1.639426e+00
7.094251e-01 1.628439e+00
7.299582e-01 1.617489e+00
7.503333e-01 1.606581e+00
7.705525e-01 1.595719e+00
7.906184e-01 1.584907e+00
8.105332e-01 1.574150e+00
8.302995e-01 1.563452e+00
8.499197e-01 1.552815e+00
8.693964e-01 1.542245e+00
8.887321e-01 1.531743e+00
9.079296e-01 1.521314e+00
9.269916e-01 1.510960e+00
9.459208e-01 1.500684e+00
9.647202e-01 1.490490e+00
9.833925e-01 1.480379e+00
1.001941e+00 1.470354e+00
1.020368e+00 1.460419e+00
1.038677e+00 1.450574e+00
1.056871e+00 1.440823e+00
1.074953e+00 1.431168e+00
1.092926e+00 1.421609e+00
1.110794e+00 1.412151e+00
1.128559e+00 1.402793e+00
1.146225e+00 1.393538e+00
1.163795e+00 1.384387e+00
1.181272e+00 1.375341e+00
1.198660e+00 1.366402e+00
1.215960e+00 1.357571e+00
1.233177e+00 1.348848e+00
1.250314e+00 1.340235e+00
1.267373e+00 1.331732e+00
1.284358e+00 1.323340e+00
1.301271e+00 1.315058e+00
1.318116e+00 1.306888e+00
1.334895e+00 1.298829e+00
1.351610e+00 1.290881e+00
1.368265e+00 1.283045e+00
1.384862e+00 1.275319e+00
1.401404e+00 1.267704e+00
1.417893e+00 1.260200e+00
1.434331e+00 1.252805e+00
1.450721e+00 1.245519e+00
1.467065e+00 1.238341e+00
1.483364e+00 1.231271e+00
1.499622e+00 1.224308e+00
1.515839e+00 1.217450e+00
1.532018e+00 1.210697e+00
1.548161e+00 1.204048e+00
1.564269e+00 1.197501e+00
1.580343e+00 1.191055e+00
1.596386e+00 1.184709e+00
1.612399e+00 1.178463e+00
1.628383e+00 1.172314e+00
1.644340e+00 1.166261e+00
1.660270e+00 1.160303e+00
1.676175e+00 1.154439e+00
1.692057e+00 1.148667e+00
1.707916e+00 1.142986e+00
1.723753e+00 1.137395e+00
1.739569e+00 1.131892e+00
1.755365e+00 1.126475e+00
1.771143e+00 1.121144e+00
1.786902e+00 1.115897e+00
1.802645e+00 1.110733e+00
1.818370e+00 1.105650e+00
1.834080e+00 1.100646e+00
1.849774e+00 1.095722e+00
1.865454e+00 1.090875e+00
1.881120e+00 1.086103e+00
1.896772e+00 1.081406e+00
1.912412e+00 1.076783e+00
1.928039e+00 1.072232e+00
1.943654e+00 1.067752e+00
1.959257e+00 1.063341e+00
1.974850e+00 1.058998e+00
1.990432e+00 1.054723e+00
2.006003e+00 1.050514e+00
2.021565e+00 1.046370e+00
2.037117e+00 1.042289e+00
2.052660e+00 1.038272e+00
2.068194e+00 1.034315e+00
2.083719e+00 1.030419e+00
2.099236e+00 1.026583e+00
2.114745e+00 1.022805e+00
2.130246e+00 1.019085e+00
2.145739e+00 1.015420e+00
2.161225e+00 1.011812e+00
2.176704e+00 1.008258e+00
2.192176e+00 1.004757e+00
2.207641e+00 1.001309e+00
2.223099e+00 9.979129e-01
2.238551e+00 9.945677e-01
2.253997e+00 9.912725e-01
2.269437e+00 9.880265e-01
2.284871e+00 9.848290e-01
2.300299e+00 9.816791e-01
2.315722e+00 9.785760e-01
2.331139e+00 9.755190e-01
2.346551e+00 9.725074e-01
2.361958e+00 9.695403e-01
2.377361e+00 9.666172e-01
2.392758e+00 9.637372e-01
2.408150e+00 9.608998e-01
2.423538e+00 9.581042e-01
2.438922e+00 9.553498e-01
2.454301e+00 9.526360e-01
2.469676e+00 9.499621e-01
2.485047e+00 9.473276e-01
2.500414e+00 9.447318e-01
2.515777e+00 9.421741e-01
2.531136e+00 9.396539e-01
2.546492e+00 9.371708e-01
2.561844e+00 9.347241e-01
2.577193e+00 9.323134e-01
2.592539e+00 9.299380e-01
2.607881e+00 9.275975e-01
2.623220e+00 9.252914e-01
2.638557e+00 9.230191e-01
2.653890e+00 9.207802e-01
2.669221e+00 9.185743e-01
2.684549e+00 9.164007e-01
2.699875e+00 9.142591e-01
2.715198e+00 9.121491e-01
2.730519e+00 9.100701e-01
2.745838e+00 9.080218e-01
2.761155e+00 9.060037e-01
2.776469e+00 9.040153e-01
2.791782e+00 9.020564e-01
2.807093e+00 9.001265e-01
2.822402e+00 8.982251e-01
2.837710e+00 8.963519e-01
2.853016e+00 8.945066e-01
2.868321e+00 8.926886e-01
2.883624e+00 8.908978e-01
2.898927e+00 8.891336e-01
2.914228e+00 8.873957e-01
2.929528e+00 8.856838e-01
2.944828e+00 8.839975e-01
2.960126e+00 8.823365e-01
2.975424e+00 8.807004e-01
2.990722e+00 8.790890e-01
3.006019e+00 8.775017e-01
3.021315e+00 8.759385e-01
3.036611e+00 8.743988e-01
3.051908e+00 8.728825e-01
3.067204e+00 8.713891e-01
3.082500e+00 8.699184e-01
3.097796e+00 8.684701e-01
3.113092e+00 8.670438e-01
3.128389e+00 8.656393e-01
3.143686e+00 8.642563e-01
3.158984e+00 8.628944e-01
3.174282e+00 8.615534e-01
3.189581e+00 8.602331e-01
3.204881e+00 8.589330e-01
3.220181e+00 8.576530e-01
3.235483e+00 8.563928e-01
3.250785e+00 8.551520e-01
3.266089e+00 8.539305e-01
3.281394e+00 8.527279e-01
3.296700e+00 8.515440e-01
3.312008e+00 8.503785e-01
3.327317e+00 8.492311e-01
3.342628e+00 8.481017e-01
3.357940e+00 8.469899e-01
3.373254e+00 8.458955e-01
3.388570e+00 8.448182e-01
3.403887e+00 8.437579e-01
3.419207e+00 8.427141e-01
3.434529e+00 8.416868e-01
3.449853e+00 8.406756e-01
3.465179e+00 8.396803e-01
3.480507e+00 8.387007e-01
3.495837e+00 8.377365e-01
3.511170e+00 8.367876e-01
3.526506e+00 8.358535e-01
3.541844e+00 8.349343e-01
3.557184e+00 8.340295e-01
3.572528e+00 8.331390e-01
3.587873e+00 8.322625e-01
3.603222e+00 8.313999e-01
3.618574e+00 8.305509e-01
3.633928e+00 8.297153e-01
3.649286e+00 8.288928e-01
3.664646e+00 8.280833e-01
3.680009e+00 8.272865e-01
3.695376e+00 8.265023e-01
3.710746e+00 8.257303e-01
3.726119e+00 8.249704e-01
3.741495e+00 8.242225e-01
3.756874e+00 8.234862e-01
3.772257e+00 8.227614e-01
3.787643e+00 8.220478e-01
3.803033e+00 8.213453e-01
3.818426e+00 8.206537e-01
3.833823e+00 8.199728e-01
3.849223e+00 8.193024e-01
3.864627e+00 8.186422e-01
3.880034e+00 8.179921e-01
3.895445e+00 8.173519e-01
3.910860e+00 8.167214e-01
3.926278e+00 8.161004e-01
3.941700e+00 8.154888e-01
3.957126e+00 8.148863e-01
3.972555e+00 8.142927e-01
3.987989e+00 8.137080e-01
4.003426e+00 8.131318e-01
4.018867e+00 8.125640e-01
4.034311e+00 8.120045e-01
4.049760e+00 8.114531e-01
4.065212e+00 8.109095e-01
4.080669e+00 8.103737e-01
4.096129e+00 8.098454e-01
4.111593e+00 8.093245e-01
4.127061e+00 8.088109e-01
4.142533e+00 8.083042e-01
4.158008e+00 8.078045e-01
4.173488e+00 8.073115e-01
4.188971e+00 8.068251e-01
4.204459e+00 8.063451e-01
4.219950e+00 8.058713e-01
4.235445e+00 8.054036e-01
4.250944e+00 8.049419e-01
4.266447e+00 8.044860e-01
4.281953e+00 8.040358e-01
4.297464e+00 8.035910e-01
4.312978e+00 8.031516e-01
4.328496e+00 8.027174e-01
4.344018e+00 8.022883e-01
4.359544e+00 8.018641e-01
4.375074e+00 8.014447e-01
4.390607e+00 8.010300e-01
4.406144e+00 8.006198e-01
4.421684e+00 8.002140e-01
4.437229e+00 7.998124e-01
4.452776e+00 7.994150e-01
4.468328e+00 7.990216e-01
4.483883e+00 7.986321e-01
4.499442e+00 7.982463e-01
4.515004e+00 7.978642e-01
4.530570e+00 7.974856e-01
4.546139e+00 7.971104e-01
4.561712e+00 7.967385e-01
4.577287e+00 7.963697e-01
4.592867e+00 7.960040e-01
4.608450e+00 7.956413e-01
4.624035e+00 7.952814e-01
4.639625e+00 7.949243e-01
4.655217e+00 7.945697e-01
4.670813e+00 7.942177e-01
4.686411e+00 7.938682e-01
4.702013e+00 7.935209e-01
4.717618e+00 7.931759e-01
4.733226e+00 7.928331e-01
4.748836e+00 7.924923e-01
4.764450e+00 7.921534e-01
4.780067e+00 7.918164e-01
4.795686e+00 7.914812e-01
4.811308e+00 7.911477e-01
4.826933e+00 7.908158e-01
4.842560e+00 7.904854e-01
4.858190e+00 7.901565e-01
4.873822e+00 7.898289e-01
4.889457e+00 7.895027e-01
4.905095e+00 7.891776e-01
4.920735e+00 7.888538e-01
4.936377e+00 7.885310e-01
4.952021e+00 7.882092e-01
4.967668e+00 7.878883e-01
4.983317e+00 7.875684e-01
4.998968e+00 7.872492e-01
5.014621e+00 7.869309e-01
5.030276e+00 7.866132e-01
5.045933e+00 7.862961e-01
5.061591e+00 7.859797e-01
5.077252e+00 7.856638e-01
5.092914e+00 7.853484e-01
5.108579e+00 7.850334e-01
5.124244e+00 7.847188e-01
5.139912e+00 7.844045e-01
5.155580e+00 7.840905e-01
5.171251e+00 7.837768e-01
5.186923e+00 7.834633e-01
5.202596e+00 7.831500e-01
5.218270e+00 7.828368e-01
5.233946e+00 7.825237e-01
5.249622e+00 7.822106e-01
5.265300e+00 7.818977e-01
5.280979e+00 7.815847e-01
5.296659e+00 7.812717e-01
5.312340e+00 7.809586e-01
5.328021e+00 7.806455e-01
5.343704e+00 7.803323e-01
5.359387e+00 7.800190e-01
5.375071e+00 7.797055e-01
5.390755e+00 7.793919e-01
5.406441e+00 7.790781e-01
5.422126e+00 7.787642e-01
5.437812e+00 7.784500e-01
5.453499e+00 7.781356e-01
5.469185e+00 7.778210e-01
5.484872e+00 7.775062e-01
5.500560e+00 7.771912e-01
5.516247e+00 7.768759e-01
5.531934e+00 7.765604e-01
5.547622e+00 7.762447e-01
5.563310e+00 7.759287e-01
5.578997e+00 7.756125e-01
5.594684e+00 7.752961e-01
5.610372e+00 7.749794e-01
5.626058e+00 7.746625e-01
5.641745e+00 7.743454e-01
5.657431e+00 7.740281e-01
5.673117e+00 7.737106e-01
5.688803e+00 7.733929e-01
5.704488e+00 7.730750e-01
5.720172e+00 7.727570e-01
5.735856e+00 7.724389e-01
5.751539e+00 7.721207e-01
5.767222e+00 7.718023e-01
5.782904e+00 7.714839e-01
5.798585e+00 7.711654e-01
5.814265e+00 7.708469e-01
5.829945e+00 7.705284e-01
5.845623e+00 7.702099e-01
5.861300e+00 7.698914e-01
5.876977e+00 7.695731e-01
5.892652e+00 7.692548e-01
5.908327e+00 7.689367e-01
5.924000e+00 7.686187e-01
5.939672e+00 7.683010e-01
5.955343e+00 7.679835e-01
5.971013e+00 7.676662e-01
5.986682e+00 7.673493e-01
6.002349e+00 7.670327e-01
6.018015e+00 7.667165e-01
6.033679e+00 7.664007e-01
6.049342e+00 7.660854e-01
6.065004e+00 7.657705e-01
6.080664e+00 7.654563e-01
6.096323e+00 7.651426e-01
6.111981e+00 7.648296e-01
6.127636e+00 7.645172e-01
6.143291e+00 7.642056e-01
6.158943e+00 7.638948e-01
6.174595e+00 7.635847e-01
6.190244e+00 7.632756e-01
6.205892e+00 7.629673e-01
6.221538e+00 7.626601e-01
6.237183e+00 7.623538e-01
6.252826e+00 7.620487e-01
6.268467e+00 7.617446e-01
6.284107e+00 7.614418e-01
6.299745e+00 7.611401e-01
6.315381e+00 7.608398e-01
6.331016e+00 7.605407e-01
6.346649e+00 7.602431e-01
6.362280e+00 7.599469e-01
6.377909e+00 7.596522e-01
6.393537e+00 7.593591e-01
6.409163e+00 7.590675e-01
6.424787e+00 7.587777e-01
6.440410e+00 7.584895e-01
6.456030e+00 7.582032e-01
6.471650e+00 7.579187e-01
6.487267e+00 7.576360e-01
6.502883e+00 7.573553e-01
6.518497e+00 7.570767e-01
6.534109e+00 7.568000e-01
6.549720e+00 7.565255e-01
6.565329e+00 7.562532e-01
6.580936e+00 7.559831e-01
6.596542e+00 7.557153e-01
6.612147e+00 7.554499e-01
6.627749e+00 7.551868e-01
6.643351e+00 7.549262e-01
6.658950e+00 7.546681e-01
6.674548e+00 7.544126e-01
6.690145e+00 7.541597e-01
6.705740e+00 7.539095e-01
6.721334e+00 7.536620e-01
6.736927e+00 7.534173e-01
6.752518e+00 7.531755e-01
6.768108e+00 7.529365e-01
6.783696e+00 7.527005e-01
6.799284e+00 7.524675e-01
6.814870e+00 7.522375e-01
6.830455e+00 7.520107e-01
6.846039e+00 7.517870e-01
6.861621e+00 7.515664e-01
6.877203e+00 7.513492e-01
6.892784e+00 7.511352e-01
6.908363e+00 7.509246e-01
6.923942e+00 7.507173e-01
6.939520e+00 7.505135e-01
6.955098e+00 7.503131e-01
6.970674e+00 7.501163e-01
6.986250e+00 7.499230e-01
7.001825e+00 7.497334e-01
7.017399e+00 7.495473e-01
7.032973e+00 7.493650e-01
7.048547e+00 7.491863e-01
7.064120e+00 7.490114e-01
7.079693e+00 7.488403e-01
7.095265e+00 7.486731e-01
7.110837e+00 7.485096e-01
7.126409e+00 7.483501e-01
7.141981e+00 7.481944e-01
7.157553e+00 7.480427e-01
7.173124e+00 7.478950e-01
7.188696e+00 7.477512e-01
7.204268e+00 7.476115e-01
7.219840e+00 7.474758e-01
7.235413e+00 7.473442e-01
7.250986e+00 7.472166e-01
7.266559e+00 7.470932e-01
7.282133e+00 7.469738e-01
7.297707e+00 7.468586e-01
7.313282e+00 7.467475e-01
7.328857e+00 7.466405e-01
7.344434e+00 7.465377e-01
7.360011e+00 7.464391e-01
7.375589e+00 7.463446e-01
7.391168e+00 7.462543e-01
7.406748e+00 7.461682e-01
7.422329e+00 7.460863e-01
7.437912e+00 7.460085e-01
7.453496e+00 7.459349e-01
7.469081e+00 7.458655e-01
7.484667e+00 7.458002e-01
7.500255e+00 7.457391e-01
7.515845e+00 7.456820e-01
7.531437e+00 7.456292e-01
7.547030e+00 7.455804e-01
7.562625e+00 7.455357e-01
7.578221e+00 7.454950e-01
7.593820e+00 7.454585e-01
7.609421e+00 7.454259e-01
7.625024e+00 7.453973e-01
7.640629e+00 7.453727e-01
7.656237e+00 7.453521e-01
7.671847e+00 7.453353e-01
7.687459e+00 7.453224e-01
7.703074e+00 7.453133e-01
7.718691e+00 7.453081e-01
7.734311e+00 7.453066e-01
7.749934e+00 7.453088e-01
7.765559e+00 7.453146e-01
7.781187e+00 7.453241e-01
7.796819e+00 7.453372e-01
7.812453e+00 7.453538e-01
7.828091e+00 7.453738e-01
7.843731e+00 7.453973e-01
7.859375e+00 7.454241e-01
7.875022e+00 7.454542e-01
7.890673e+00 7.454875e-01
7.906326e+00 7.455240e-01
7.921984e+00 7.455636e-01
7.937645e+00 7.456062e-01
7.953309e+00 7.456518e-01
7.968978e+00 7.457002e-01
7.984650e+00 7.457515e-01


==> figs/shearvescmminsep3.1h0.64.dat <==
cx cy
-8.000000e+00 6.400000e-01
-7.985655e+00 6.402008e-01
-7.971329e+00 6.404061e-01
-7.957024e+00 6.406162e-01
-7.942740e+00 6.408310e-01
-7.928475e+00 6.410508e-01
-7.914231e+00 6.412753e-01
-7.900005e+00 6.415047e-01
-7.885798e+00 6.417389e-01
-7.871608e+00 6.419779e-01
-7.857434e+00 6.422215e-01
-7.843276e+00 6.424696e-01
-7.829132e+00 6.427221e-01
-7.815001e+00 6.429787e-01
-7.800881e+00 6.432394e-01
-7.786771e+00 6.435039e-01
-7.772670e+00 6.437719e-01
-7.758576e+00 6.440433e-01
-7.744488e+00 6.443179e-01
-7.730405e+00 6.445953e-01
-7.716324e+00 6.448752e-01
-7.702246e+00 6.451576e-01
-7.688167e+00 6.454421e-01
-7.674088e+00 6.457284e-01
-7.660007e+00 6.460164e-01
-7.645923e+00 6.463057e-01
-7.631835e+00 6.465962e-01
-7.617742e+00 6.468877e-01
-7.603642e+00 6.471799e-01
-7.589536e+00 6.474726e-01
-7.575423e+00 6.477657e-01
-7.561301e+00 6.480590e-01
-7.547171e+00 6.483523e-01
-7.533031e+00 6.486455e-01
-7.518881e+00 6.489384e-01
-7.504721e+00 6.492310e-01
-7.490551e+00 6.495231e-01
-7.476369e+00 6.498146e-01
-7.462177e+00 6.501054e-01
-7.447974e+00 6.503955e-01
-7.433759e+00 6.506848e-01
-7.419532e+00 6.509732e-01
-7.405294e+00 6.512607e-01
-7.391044e+00 6.515472e-01
-7.376783e+00 6.518328e-01
-7.362511e+00 6.521175e-01
-7.348227e+00 6.524011e-01
-7.333931e+00 6.526837e-01
-7.319625e+00 6.529653e-01
-7.305307e+00 6.532458e-01
-7.290979e+00 6.535255e-01
-7.276639e+00 6.538041e-01
-7.262289e+00 6.540818e-01
-7.247929e+00 6.543585e-01
-7.233559e+00 6.546344e-01
-7.219179e+00 6.549094e-01
-7.204789e+00 6.551836e-01
-7.190389e+00 6.554570e-01
-7.175981e+00 6.557296e-01
-7.161563e+00 6.560015e-01
-7.147136e+00 6.562728e-01
-7.132701e+00 6.565434e-01
-7.118258e+00 6.568135e-01
-7.103806e+00 6.570830e-01
-7.089347e+00 6.573520e-01
-7.074880e+00 6.576206e-01
-7.060405e+00 6.578888e-01
-7.045923e+00 6.581567e-01
-7.031435e+00 6.584243e-01
-7.016939e+00 6.586917e-01
-7.002437e+00 6.589588e-01
-6.987929e+00 6.592259e-01
-6.973414e+00 6.594928e-01
-6.958894e+00 6.597597e-01
-6.944368e+00 6.600267e-01
-6.929836e+00 6.602937e-01
-6.915299e+00 6.605608e-01
-6.900757e+00 6.608280e-01
-6.886210e+00 6.610955e-01
-6.871658e+00 6.613633e-01
-6.857101e+00 6.616313e-01
-6.842540e+00 6.618997e-01
-6.827975e+00 6.621685e-01
-6.813406e+00 6.624377e-01
-6.798832e+00 6.627075e-01
-6.784255e+00 6.629778e-01
-6.769674e+00 6.632486e-01
-6.755089e+00 6.635201e-01
-6.740501e+00 6.637923e-01
-6.725910e+00 6.640652e-01
-6.711315e+00 6.643388e-01
-6.696718e+00 6.646132e-01
-6.682117e+00 6.648885e-01
-6.667514e+00 6.651647e-01
-6.652908e+00 6.654418e-01
-6.638299e+00 6.657198e-01
-6.623688e+00 6.659989e-01
-6.609074e+00 6.662790e-01
-6.594459e+00 6.665602e-01
-6.579841e+00 6.668426e-01
-6.565221e+00 6.671261e-01
-6.550599e+00 6.674108e-01
-6.535975e+00 6.676967e-01
-6.521349e+00 6.679840e-01
-6.506721e+00 6.682725e-01
-6.492092e+00 6.685624e-01
-6.477461e+00 6.688537e-01
-6.462829e+00 6.691465e-01
-6.448195e+00 6.694407e-01
-6.433559e+00 6.697364e-01
-6.418923e+00 6.700336e-01
-6.404285e+00 6.703325e-01
-6.389646e+00 6.706329e-01
-6.375006e+00 6.709350e-01
-6.360364e+00 6.712388e-01
-6.345722e+00 6.715443e-01
-6.331079e+00 6.718515e-01
-6.316435e+00 6.721606e-01
-6.301789e+00 6.724715e-01
-6.287144e+00 6.727842e-01
-6.272497e+00 6.730988e-01
-6.257849e+00 6.734154e-01
-6.243201e+00 6.737340e-01
-6.228553e+00 6.740545e-01
-6.213903e+00 6.743771e-01
-6.199253e+00 6.747017e-01
-6.184603e+00 6.750285e-01
-6.169952e+00 6.753574e-01
-6.155301e+00 6.756885e-01
-6.140649e+00 6.760218e-01
-6.125997e+00 6.763573e-01
-6.111344e+00 6.766952e-01
-6.096691e+00 6.770353e-01
-6.082038e+00 6.773778e-01
-6.067385e+00 6.777228e-01
-6.052731e+00 6.780701e-01
-6.038077e+00 6.784199e-01
-6.023423e+00 6.787722e-01
-6.008769e+00 6.791270e-01
-5.994115e+00 6.794845e-01
-5.979460e+00 6.798445e-01
-5.964806e+00 6.802072e-01
-5.950151e+00 6.805725e-01
-5.935496e+00 6.809406e-01
-5.920842e+00 6.813115e-01
-5.906187e+00 6.816851e-01
-5.891533e+00 6.820616e-01
-5.876878e+00 6.824410e-01
-5.862223e+00 6.828233e-01
-5.847569e+00 6.832085e-01
-5.832915e+00 6.835968e-01
-5.818260e+00 6.839881e-01
-5.803606e+00 6.843824e-01
-5.788952e+00 6.847799e-01
-5.774298e+00 6.851805e-01
-5.759645e+00 6.855843e-01
-5.744991e+00 6.859914e-01
-5.730338e+00 6.864018e-01
-5.715685e+00 6.868155e-01
-5.701032e+00 6.872325e-01
-5.686379e+00 6.876530e-01
-5.671727e+00 6.880769e-01
-5.657075e+00 6.885043e-01
-5.642423e+00 6.889353e-01
-5.627771e+00 6.893699e-01
-5.613120e+00 6.898081e-01
-5.598469e+00 6.902500e-01
-5.583818e+00 6.906956e-01
-5.569168e+00 6.911450e-01
-5.554518e+00 6.915982e-01
-5.539868e+00 6.920553e-01
-5.525218e+00 6.925164e-01
-5.510569e+00 6.929814e-01
-5.495921e+00 6.934504e-01
-5.481272e+00 6.939235e-01
-5.466624e+00 6.944008e-01
-5.451977e+00 6.948822e-01
-5.437329e+00 6.953679e-01
-5.422683e+00 6.958578e-01
-5.408036e+00 6.963521e-01
-5.393390e+00 6.968508e-01
-5.378744e+00 6.973540e-01
-5.364099e+00 6.978616e-01
-5.349454e+00 6.983738e-01
-5.334810e+00 6.988907e-01
-5.320166e+00 6.994123e-01
-5.305523e+00 6.999385e-01
-5.290879e+00 7.004696e-01
-5.276237e+00 7.010056e-01
-5.261595e+00 7.015465e-01
-5.246953e+00 7.020924e-01
-5.232312e+00 7.026433e-01
-5.217671e+00 7.031994e-01
-5.203030e+00 7.037607e-01
-5.188391e+00 7.043272e-01
-5.173751e+00 7.048991e-01
-5.159112e+00 7.054763e-01
-5.144474e+00 7.060590e-01
-5.129836e+00 7.066472e-01
-5.115198e+00 7.072411e-01
-5.100561e+00 7.078406e-01
-5.085925e+00 7.084459e-01
-5.071289e+00 7.090570e-01
-5.056653e+00 7.096740e-01
-5.042018e+00 7.102970e-01
-5.027383e+00 7.109260e-01
-5.012749e+00 7.115612e-01
-4.998116e+00 7.122026e-01
-4.983483e+00 7.128504e-01
-4.968850e+00 7.135045e-01
-4.954218e+00 7.141651e-01
-4.939587e+00 7.148322e-01
-4.924956e+00 7.155060e-01
-4.910325e+00 7.161865e-01
-4.895695e+00 7.168739e-01
-4.881066e+00 7.175682e-01
-4.866437e+00 7.182695e-01
-4.851809e+00 7.189779e-01
-4.837181e+00 7.196935e-01
-4.822553e+00 7.204164e-01
-4.807927e+00 7.211468e-01
-4.793300e+00 7.218846e-01
-4.778675e+00 7.226300e-01
-4.764049e+00 7.233832e-01
-4.749425e+00 7.241442e-01
-4.734801e+00 7.249131e-01
-4.720177e+00 7.256900e-01
-4.705554e+00 7.264751e-01
-4.690931e+00 7.272685e-01
-4.676309e+00 7.280702e-01
-4.661688e+00 7.288804e-01
-4.647067e+00 7.296993e-01
-4.632447e+00 7.305269e-01
-4.617827e+00 7.313633e-01
-4.603207e+00 7.322088e-01
-4.588589e+00 7.330633e-01
-4.573970e+00 7.339271e-01
-4.559353e+00 7.348003e-01
-4.544735e+00 7.356831e-01
-4.530119e+00 7.365754e-01
-4.515503e+00 7.374776e-01
-4.500887e+00 7.383897e-01
-4.486272e+00 7.393118e-01
-4.471658e+00 7.402442e-01
-4.457044e+00 7.411870e-01
-4.442430e+00 7.421403e-01
-4.427817e+00 7.431043e-01
-4.413205e+00 7.440791e-01
-4.398593e+00 7.450650e-01
-4.383982e+00 7.460620e-01
-4.369371e+00 7.470703e-01
-4.354761e+00 7.480902e-01
-4.340151e+00 7.491217e-01
-4.325542e+00 7.501651e-01
-4.310933e+00 7.512205e-01
-4.296325e+00 7.522881e-01
-4.281717e+00 7.533682e-01
-4.267110e+00 7.544608e-01
-4.252504e+00 7.555662e-01
-4.237897e+00 7.566846e-01
-4.223292e+00 7.578162e-01
-4.208687e+00 7.589612e-01
-4.194082e+00 7.601198e-01
-4.179478e+00 7.612921e-01
-4.164874e+00 7.624785e-01
-4.150271e+00 7.636792e-01
-4.135668e+00 7.648943e-01
-4.121066e+00 7.661241e-01
-4.106464e+00 7.673688e-01
-4.091862e+00 7.686287e-01
-4.077261e+00 7.699040e-01
-4.062661e+00 7.711950e-01
-4.048061e+00 7.725018e-01
-4.033461e+00 7.738249e-01
-4.018861e+00 7.751643e-01
-4.004263e+00 7.765205e-01
-3.989664e+00 7.778936e-01
-3.975066e+00 7.792839e-01
-3.960468e+00 7.806918e-01
-3.945870e+00 7.821174e-01
-3.931273e+00 7.835612e-01
-3.916676e+00 7.850234e-01
-3.902080e+00 7.865042e-01
-3.887484e+00 7.880041e-01
-3.872888e+00 7.895233e-01
-3.858292e+00 7.910622e-01
-3.843696e+00 7.926211e-01
-3.829101e+00 7.942003e-01
-3.814506e+00 7.958001e-01
-3.799911e+00 7.974210e-01
-3.785316e+00 7.990632e-01
-3.770721e+00 8.007272e-01
-3.756127e+00 8.024133e-01
-3.741532e+00 8.041218e-01
-3.726938e+00 8.058533e-01
-3.712343e+00 8.076080e-01
-3.697749e+00 8.093864e-01
-3.683154e+00 8.111888e-01
-3.668559e+00 8.130158e-01
-3.653964e+00 8.148677e-01
-3.639369e+00 8.167449e-01
-3.624774e+00 8.186480e-01
-3.610179e+00 8.205773e-01
-3.595583e+00 8.225333e-01
-3.580986e+00 8.245166e-01
-3.566390e+00 8.265275e-01
-3.551793e+00 8.285665e-01
-3.537195e+00 8.306343e-01
-3.522597e+00 8.327312e-01
-3.507998e+00 8.348578e-01
-3.493398e+00 8.370147e-01
-3.478798e+00 8.392023e-01
-3.464196e+00 8.414212e-01
-3.449594e+00 8.436720e-01
-3.434991e+00 8.459553e-01
-3.420386e+00 8.482717e-01
-3.405781e+00 8.506217e-01
-3.391174e+00 8.530060e-01
-3.376565e+00 8.554251e-01
-3.361956e+00 8.578798e-01
-3.347344e+00 8.603706e-01
-3.332731e+00 8.628983e-01
-3.318116e+00 8.654634e-01
-3.303499e+00 8.680668e-01
-3.288880e+00 8.707090e-01
-3.274258e+00 8.733908e-01
-3.259634e+00 8.761129e-01
-3.245008e+00 8.788761e-01
-3.230379e+00 8.816812e-01
-3.215746e+00 8.845288e-01
-3.201111e+00 8.874197e-01
-3.186473e+00 8.903548e-01
-3.171831e+00 8.933349e-01
-3.157185e+00 8.963608e-01
-3.142536e+00 8.994333e-01
-3.127883e+00 9.025533e-01
-3.113225e+00 9.057217e-01
-3.098562e+00 9.089393e-01
-3.083895e+00 9.122071e-01
-3.069222e+00 9.155260e-01
-3.054545e+00 9.188968e-01
-3.039861e+00 9.223206e-01
-3.025172e+00 9.257983e-01
-3.010476e+00 9.293309e-01
-2.995773e+00 9.329193e-01
-2.981064e+00 9.365647e-01
-2.966347e+00 9.402679e-01
-2.951622e+00 9.440301e-01
-2.936889e+00 9.478524e-01
-2.922148e+00 9.517357e-01
-2.907398e+00 9.556811e-01
-2.892638e+00 9.596899e-01
-2.877868e+00 9.637630e-01
-2.863088e+00 9.679016e-01
-2.848296e+00 9.721069e-01
-2.833494e+00 9.763800e-01
-2.818679e+00 9.807221e-01
-2.803852e+00 9.851344e-01
-2.789011e+00 9.896180e-01
-2.774157e+00 9.941742e-01
-2.759288e+00 9.988042e-01
-2.744404e+00 1.003509e+00
-2.729504e+00 1.008291e+00
-2.714588e+00 1.013149e+00
-2.699654e+00 1.018087e+00
-2.684702e+00 1.023105e+00
-2.669732e+00 1.028204e+00
-2.654741e+00 1.033386e+00
-2.639730e+00 1.038651e+00
-2.624697e+00 1.044002e+00
-2.609642e+00 1.049440e+00
-2.594563e+00 1.054965e+00
-2.579460e+00 1.060580e+00
-2.564332e+00 1.066285e+00
-2.549177e+00 1.072082e+00
-2.533995e+00 1.077972e+00
-2.518783e+00 1.083957e+00
-2.503542e+00 1.090038e+00
-2.488270e+00 1.096215e+00
-2.472966e+00 1.102491e+00
-2.457628e+00 1.108867e+00
-2.442255e+00 1.115344e+00
-2.426846e+00 1.121923e+00
-2.411399e+00 1.128606e+00
-2.395913e+00 1.135394e+00
-2.380387e+00 1.142288e+00
-2.364818e+00 1.149290e+00
-2.349206e+00 1.156400e+00
-2.333549e+00 1.163619e+00
-2.317845e+00 1.170950e+00
-2.302093e+00 1.178394e+00
-2.286291e+00 1.185950e+00
-2.270436e+00 1.193621e+00
-2.254528e+00 1.201407e+00
-2.238565e+00 1.209310e+00
-2.222544e+00 1.217331e+00
-2.206464e+00 1.225470e+00
-2.190322e+00 1.233728e+00
-2.174118e+00 1.242107e+00
-2.157847e+00 1.250607e+00
-2.141510e+00 1.259230e+00
-2.125103e+00 1.267974e+00
-2.108623e+00 1.276842e+00
-2.092070e+00 1.285834e+00
-2.075441e+00 1.294951e+00
-2.058732e+00 1.304192e+00
-2.041943e+00 1.313558e+00
-2.025070e+00 1.323050e+00
-2.008111e+00 1.332667e+00
-1.991063e+00 1.342410e+00
-1.973923e+00 1.352279e+00
-1.956690e+00 1.362273e+00
-1.939360e+00 1.372392e+00
-1.921930e+00 1.382636e+00
-1.904398e+00 1.393003e+00
-1.886761e+00 1.403494e+00
-1.869015e+00 1.414106e+00
-1.851158e+00 1.424840e+00
-1.833186e+00 1.435693e+00
-1.815097e+00 1.446664e+00
-1.796886e+00 1.457751e+00
-1.778552e+00 1.468952e+00
-1.760090e+00 1.480264e+00
-1.741498e+00 1.491686e+00
-1.722770e+00 1.503213e+00
-1.703905e+00 1.514842e+00
-1.684899e+00 1.526570e+00
-1.665748e+00 1.538393e+00
-1.646447e+00 1.550306e+00
-1.626995e+00 1.562304e+00
-1.607386e+00 1.574383e+00
-1.587618e+00 1.586535e+00
-1.567686e+00 1.598755e+00
-1.547586e+00 1.611036e+00
-1.527316e+00 1.623370e+00
-1.506870e+00 1.635750e+00
-1.486247e+00 1.648167e+00
-1.465441e+00 1.660612e+00
-1.444449e+00 1.673074e+00
-1.423268e+00 1.685545e+00
-1.401895e+00 1.698012e+00
-1.380326e+00 1.710464e+00
-1.358558e+00 1.722888e+00
-1.336588e+00 1.735271e+00
-1.314414e+00 1.747600e+00
-1.292033e+00 1.759860e+00
-1.269442e+00 1.772036e+00
-1.246641e+00 1.784112e+00
-1.223626e+00 1.796071e+00
-1.200398e+00 1.807897e+00
-1.176955e+00 1.819572e+00
-1.153297e+00 1.831078e+00
-1.129424e+00 1.842395e+00
-1.105336e+00 1.853506e+00
-1.081035e+00 1.864390e+00
-1.056521e+00 1.875028e+00
-1.031798e+00 1.885400e+00
-1.006867e+00 1.895485e+00
-9.817335e-01 1.905263e+00
-9.563998e-01 1.914715e+00
-9.308712e-01 1.923821e+00
-9.051531e-01 1.932560e+00
-8.792513e-01 1.940914e+00
-8.531726e-01 1.948863e+00
-8.269244e-01 1.956389e+00
-8.005146e-01 1.963475e+00
-7.739675e-01 1.970244e+00
-7.473394e-01 1.977211e+00
-7.205555e-01 1.983668e+00
-6.936366e-01 1.989698e+00
-6.665789e-01 1.995136e+00
-6.393990e-01 2.000032e+00
-6.121114e-01 2.004403e+00
-5.847291e-01 2.008204e+00
-5.572620e-01 2.011458e+00
-5.297121e-01 2.013866e+00
-5.021084e-01 2.015634e+00
-4.744693e-01 2.016810e+00
-4.468088e-01 2.017407e+00
-4.191404e-01 2.017447e+00
-3.914773e-01 2.016864e+00
-3.638340e-01 2.015724e+00
-3.362230e-01 2.014054e+00
-3.086580e-01 2.011804e+00
-2.811512e-01 2.009008e+00
-2.537141e-01 2.005707e+00
-2.263603e-01 2.001847e+00
-1.990982e-01 1.997512e+00
-1.719389e-01 1.992712e+00
-1.448941e-01 1.987420e+00
-1.179715e-01 1.981689e+00
-9.118350e-02 1.975480e+00
-6.453466e-02 1.968872e+00
-3.803206e-02 1.961882e+00
-1.168217e-02 1.954529e+00
1.450913e-02 1.946831e+00
4.053657e-02 1.938809e+00
6.639545e-02 1.930479e+00
9.208165e-02 1.921863e+00
1.175916e-01 1.912977e+00
1.429221e-01 1.903840e+00
1.680708e-01 1.894471e+00
1.930354e-01 1.884887e+00
2.178143e-01 1.875105e+00
2.424062e-01 1.865142e+00
2.668103e-01 1.855013e+00
2.910260e-01 1.844734e+00
3.150532e-01 1.834321e+00
3.388918e-01 1.823787e+00
3.625423e-01 1.813146e+00
3.860053e-01 1.802411e+00
4.092815e-01 1.791594e+00
4.323719e-01 1.780708e+00
4.552779e-01 1.769762e+00
4.780005e-01 1.758769e+00
5.005415e-01 1.747737e+00
5.229022e-01 1.736677e+00
5.450845e-01 1.725596e+00
5.670900e-01 1.714504e+00
5.889207e-01 1.703408e+00
6.105786e-01 1.692315e+00
6.320655e-01 1.681233e+00
6.533836e-01 1.670168e+00
6.745350e-01 1.659126e+00
6.955219e-01 1.648113e+00
7.163465e-01 1.637135e+00
7.370111e-01 1.626196e+00
7.575179e-01 1.615301e+00
7.778695e-01 1.604455e+00
7.980682e-01 1.593662e+00
8.181165e-01 1.582927e+00
8.380169e-01 1.572254e+00
8.577720e-01 1.561645e+00
8.773844e-01 1.551105e+00
8.968569e-01 1.540637e+00
9.161922e-01 1.530244e+00
9.353931e-01 1.519930e+00
9.544625e-01 1.509697e+00
9.734033e-01 1.499548e+00
9.922184e-01 1.489487e+00
1.010911e+00 1.479514e+00
1.029484e+00 1.469634e+00
1.047940e+00 1.459847e+00
1.066283e+00 1.450158e+00
1.084516e+00 1.440566e+00
1.102642e+00 1.431075e+00
1.120664e+00 1.421686e+00
1.138585e+00 1.412401e+00
1.156409e+00 1.403221e+00
1.174139e+00 1.394148e+00
1.191778e+00 1.385182e+00
1.209329e+00 1.376326e+00
1.226796e+00 1.367580e+00
1.244180e+00 1.358944e+00
1.261487e+00 1.350420e+00
1.278717e+00 1.342008e+00
1.295876e+00 1.333709e+00
1.312964e+00 1.325521e+00
1.329986e+00 1.317447e+00
1.346944e+00 1.309486e+00
1.363841e+00 1.301637e+00
1.380678e+00 1.293901e+00
1.397460e+00 1.286276e+00
1.414188e+00 1.278764e+00
1.430865e+00 1.271362e+00
1.447493e+00 1.264071e+00
1.464074e+00 1.256890e+00
1.480611e+00 1.249818e+00
1.497104e+00 1.242853e+00
1.513558e+00 1.235996e+00
1.529973e+00 1.229244e+00
1.546350e+00 1.222598e+00
1.562693e+00 1.216055e+00
1.579002e+00 1.209615e+00
1.595279e+00 1.203276e+00
1.611526e+00 1.197038e+00
1.627744e+00 1.190898e+00
1.643934e+00 1.184855e+00
1.660098e+00 1.178909e+00
1.676237e+00 1.173058e+00
1.692352e+00 1.167299e+00
1.708444e+00 1.161633e+00
1.724515e+00 1.156057e+00
1.740565e+00 1.150571e+00
1.756595e+00 1.145172e+00
1.772606e+00 1.139859e+00
1.788599e+00 1.134632e+00
1.804574e+00 1.129488e+00
1.820534e+00 1.124426e+00
1.836477e+00 1.119445e+00
1.852406e+00 1.114543e+00
1.868320e+00 1.109719e+00
1.884220e+00 1.104972e+00
1.900107e+00 1.100300e+00
1.915981e+00 1.095702e+00
1.931844e+00 1.091177e+00
1.947694e+00 1.086724e+00
1.963533e+00 1.082340e+00
1.979362e+00 1.078026e+00
1.995180e+00 1.073779e+00
2.010988e+00 1.069599e+00
2.026786e+00 1.065485e+00
2.042576e+00 1.061434e+00
2.058356e+00 1.057447e+00
2.074128e+00 1.053522e+00
2.089891e+00 1.049657e+00
2.105646e+00 1.045853e+00
2.121394e+00 1.042107e+00
2.137134e+00 1.038419e+00
2.152867e+00 1.034788e+00
2.168593e+00 1.031212e+00
2.184312e+00 1.027692e+00
2.200025e+00 1.024225e+00
2.215731e+00 1.020811e+00
2.231431e+00 1.017449e+00
2.247125e+00 1.014138e+00
2.262813e+00 1.010878e+00
2.278496e+00 1.007667e+00
2.294173e+00 1.004504e+00
2.309845e+00 1.001390e+00
2.325512e+00 9.983221e-01
2.341174e+00 9.953007e-01
2.356831e+00 9.923247e-01
2.372483e+00 9.893935e-01
2.388131e+00 9.865064e-01
2.403775e+00 9.836625e-01
2.419414e+00 9.808612e-01
2.435049e+00 9.781018e-01
2.450680e+00 9.753837e-01
2.466307e+00 9.727062e-01
2.481931e+00 9.700687e-01
2.497551e+00 9.674705e-01
2.513167e+00 9.649110e-01
2.528780e+00 9.623897e-01
2.544390e+00 9.599060e-01
2.559996e+00 9.574593e-01
2.575600e+00 9.550490e-01
2.591200e+00 9.526746e-01
2.606798e+00 9.503355e-01
2.622393e+00 9.480313e-01
2.637985e+00 9.457614e-01
2.653575e+00 9.435253e-01
2.669162e+00 9.413225e-01
2.684748e+00 9.391525e-01
2.700331e+00 9.370149e-01
2.715911e+00 9.349091e-01
2.731490e+00 9.328348e-01
2.747067e+00 9.307914e-01
2.762643e+00 9.287786e-01
2.778216e+00 9.267959e-01
2.793788e+00 9.248429e-01
2.809359e+00 9.229191e-01
2.824928e+00 9.210242e-01
2.840496e+00 9.191577e-01
2.856063e+00 9.173193e-01
2.871629e+00 9.155085e-01
2.887194e+00 9.137249e-01
2.902758e+00 9.119683e-01
2.918321e+00 9.102382e-01
2.933884e+00 9.085343e-01
2.949446e+00 9.068561e-01
2.965007e+00 9.052034e-01
2.980568e+00 9.035758e-01
2.996129e+00 9.019729e-01
3.011690e+00 9.003945e-01
3.027251e+00 8.988401e-01
3.042812e+00 8.973094e-01
3.058373e+00 8.958021e-01
3.073934e+00 8.943180e-01
3.089495e+00 8.928566e-01
3.105057e+00 8.914177e-01
3.120619e+00 8.900009e-01
3.136182e+00 8.886060e-01
3.151746e+00 8.872326e-01
3.167310e+00 8.858805e-01
3.182875e+00 8.845493e-01
3.198442e+00 8.832388e-01
3.214009e+00 8.819486e-01
3.229577e+00 8.806785e-01
3.245147e+00 8.794283e-01
3.260718e+00 8.781975e-01
3.276290e+00 8.769860e-01
3.291864e+00 8.757935e-01
3.307439e+00 8.746197e-01
3.323016e+00 8.734643e-01
3.338595e+00 8.723271e-01
3.354176e+00 8.712078e-01
3.369758e+00 8.701061e-01
3.385342e+00 8.690219e-01
3.400929e+00 8.679547e-01
3.416517e+00 8.669045e-01
3.432108e+00 8.658709e-01
3.447701e+00 8.648537e-01
3.463296e+00 8.638526e-01
3.478894e+00 8.628674e-01
3.494494e+00 8.618978e-01
3.510097e+00 8.609437e-01
3.525702e+00 8.600048e-01
3.541310e+00 8.590808e-01
3.556921e+00 8.581715e-01
3.572535e+00 8.572766e-01
3.588151e+00 8.563960e-01
3.603770e+00 8.555295e-01
3.619393e+00 8.546767e-01
3.635018e+00 8.538375e-01
3.650647e+00 8.530116e-01
3.666278e+00 8.521989e-01
3.681913e+00 8.513991e-01
3.697551e+00 8.506119e-01
3.713192e+00 8.498373e-01
3.728837e+00 8.490749e-01
3.744485e+00 8.483245e-01
3.760136e+00 8.475860e-01
3.775791e+00 8.468591e-01
3.791450e+00 8.461437e-01
3.807112e+00 8.454395e-01
3.822777e+00 8.447463e-01
3.838447e+00 8.440639e-01
3.854119e+00 8.433922e-01
3.869796e+00 8.427308e-01
3.885476e+00 8.420797e-01
3.901160e+00 8.414387e-01
3.916848e+00 8.408074e-01
3.932540e+00 8.401859e-01
3.948235e+00 8.395737e-01
3.963934e+00 8.389709e-01
3.979638e+00 8.383772e-01
3.995345e+00 8.377923e-01
4.011056e+00 8.372162e-01
4.026771e+00 8.366487e-01
4.042489e+00 8.360895e-01
4.058212e+00 8.355385e-01
4.073939e+00 8.349955e-01
4.089670e+00 8.344603e-01
4.105405e+00 8.339329e-01
4.121143e+00 8.334129e-01
4.136886e+00 8.329003e-01
4.152633e+00 8.323948e-01
4.168383e+00 8.318963e-01
4.184138e+00 8.314047e-01
4.199897e+00 8.309198e-01
4.215660e+00 8.304413e-01
4.231426e+00 8.299693e-01
4.247197e+00 8.295034e-01
4.262972e+00 8.290436e-01
4.278750e+00 8.285898e-01
4.294533e+00 8.281416e-01
4.310319e+00 8.276991e-01
4.326110e+00 8.272620e-01
4.341904e+00 8.268303e-01
4.357703e+00 8.264037e-01
4.373505e+00 8.259822e-01
4.389311e+00 8.255655e-01
4.405121e+00 8.251536e-01
4.420935e+00 8.247463e-01
4.436752e+00 8.243435e-01
4.452573e+00 8.239451e-01
4.468399e+00 8.235509e-01
4.484227e+00 8.231608e-01
4.500060e+00 8.227747e-01
4.515896e+00 8.223924e-01
4.531736e+00 8.220138e-01
4.547579e+00 8.216388e-01
4.563426e+00 8.212674e-01
4.579277e+00 8.208993e-01
4.595131e+00 8.205344e-01
4.610988e+00 8.201727e-01
4.626849e+00 8.198141e-01
4.642714e+00 8.194583e-01
4.658581e+00 8.191054e-01
4.674452e+00 8.187552e-01
4.690327e+00 8.184076e-01
4.706204e+00 8.180625e-01
4.722085e+00 8.177198e-01
4.737969e+00 8.173794e-01
4.753856e+00 8.170412e-01
4.769746e+00 8.167052e-01
4.785639e+00 8.163711e-01
4.801534e+00 8.160390e-01
4.817433e+00 8.157088e-01
4.833335e+00 8.153803e-01
4.849240e+00 8.150535e-01
4.865147e+00 8.147283e-01
4.881057e+00 8.144046e-01
4.896970e+00 8.140824e-01
4.912885e+00 8.137615e-01
4.928803e+00 8.134419e-01
4.944723e+00 8.131235e-01
4.960646e+00 8.128063e-01
4.976571e+00 8.124901e-01
4.992499e+00 8.121749e-01
5.008428e+00 8.118607e-01
5.024360e+00 8.115473e-01
5.040294e+00 8.112347e-01
5.056231e+00 8.109229e-01
5.072169e+00 8.106118e-01
5.088109e+00 8.103014e-01
5.104052e+00 8.099915e-01
5.119996e+00 8.096821e-01
5.135942e+00 8.093733e-01
5.151889e+00 8.090648e-01
5.167839e+00 8.087568e-01
5.183790e+00 8.084491e-01
5.199743e+00 8.081416e-01
5.215697e+00 8.078345e-01
5.231652e+00 8.075275e-01
5.247609e+00 8.072207e-01
5.263568e+00 8.069141e-01
5.279527e+00 8.066076e-01
5.295488e+00 8.063011e-01
5.311450e+00 8.059947e-01
5.327413e+00 8.056883e-01
5.343377e+00 8.053818e-01
5.359342e+00 8.050754e-01
5.375308e+00 8.047688e-01
5.391275e+00 8.044622e-01
5.407243e+00 8.041555e-01
5.423211e+00 8.038486e-01
5.439180e+00 8.035416e-01
5.455150e+00 8.032344e-01
5.471120e+00 8.029271e-01
5.487091e+00 8.026196e-01
5.503062e+00 8.023118e-01
5.519034e+00 8.020039e-01
5.535006e+00 8.016958e-01
5.550978e+00 8.013874e-01
5.566950e+00 8.010788e-01
5.582923e+00 8.007700e-01
5.598896e+00 8.004609e-01
5.614868e+00 8.001516e-01
5.630841e+00 7.998421e-01
5.646814e+00 7.995324e-01
5.662786e+00 7.992225e-01
5.678758e+00 7.989123e-01
5.694730e+00 7.986020e-01
5.710702e+00 7.982914e-01
5.726674e+00 7.979807e-01
5.742645e+00 7.976698e-01
5.758615e+00 7.973588e-01
5.774586e+00 7.970476e-01
5.790555e+00 7.967362e-01
5.806524e+00 7.964248e-01
5.822493e+00 7.961133e-01
5.838460e+00 7.958018e-01
5.854427e+00 7.954901e-01
5.870394e+00 7.951785e-01
5.886359e+00 7.948669e-01
5.902324e+00 7.945553e-01
5.918288e+00 7.942438e-01
5.934250e+00 7.939323e-01
5.950212e+00 7.936210e-01
5.966173e+00 7.933098e-01
5.982133e+00 7.929988e-01
5.998091e+00 7.926880e-01
6.014049e+00 7.923775e-01
6.030005e+00 7.920672e-01
6.045960e+00 7.917573e-01
6.061914e+00 7.914477e-01
6.077867e+00 7.911385e-01
6.093818e+00 7.908297e-01
6.109769e+00 7.905214e-01
6.125717e+00 7.902137e-01
6.141665e+00 7.899065e-01
6.157611e+00 7.895999e-01
6.173555e+00 7.892939e-01
6.189498e+00 7.889886e-01
6.205440e+00 7.886841e-01
6.221380e+00 7.883804e-01
6.237319e+00 7.880775e-01
6.253256e+00 7.877754e-01
6.269191e+00 7.874743e-01
6.285125e+00 7.871742e-01
6.301057e+00 7.868751e-01
6.316988e+00 7.865771e-01
6.332917e+00 7.862802e-01
6.348845e+00 7.859845e-01
6.364771e+00 7.856900e-01
6.380695e+00 7.853968e-01
6.396618e+00 7.851050e-01
6.412539e+00 7.848145e-01
6.428458e+00 7.845255e-01
6.444376e+00 7.842380e-01
6.460292e+00 7.839521e-01
6.476206e+00 7.836677e-01
6.492119e+00 7.833851e-01
6.508030e+00 7.831041e-01
6.523940e+00 7.828250e-01
6.539847e+00 7.825477e-01
6.555754e+00 7.822723e-01
6.571658e+00 7.819988e-01
6.587561e+00 7.817273e-01
6.603463e+00 7.814579e-01
6.619362e+00 7.811907e-01
6.635261e+00 7.809256e-01
6.651157e+00 7.806627e-01
6.667053e+00 7.804021e-01
6.682946e+00 7.801439e-01
6.698838e+00 7.798880e-01
6.714729e+00 7.796346e-01
6.730618e+00 7.793838e-01
6.746506e+00 7.791355e-01
6.762393e+00 7.788898e-01
6.778278e+00 7.786468e-01
6.794161e+00 7.784065e-01
6.810044e+00 7.781690e-01
6.825925e+00 7.779344e-01
6.841805e+00 7.777026e-01
6.857684e+00 7.774738e-01
6.873561e+00 7.772480e-01
6.889438e+00 7.770252e-01
6.905313e+00 7.768055e-01
6.921187e+00 7.765889e-01
6.937061e+00 7.763756e-01
6.952933e+00 7.761654e-01
6.968804e+00 7.759586e-01
6.984675e+00 7.757551e-01
7.000544e+00 7.755550e-01
7.016413e+00 7.753583e-01
7.032282e+00 7.751650e-01
7.048149e+00 7.749753e-01
7.064016e+00 7.747891e-01
7.079882e+00 7.746065e-01
7.095748e+00 7.744275e-01
7.111613e+00 7.742522e-01
7.127478e+00 7.740806e-01
7.143343e+00 7.739128e-01
7.159207e+00 7.737487e-01
7.175071e+00 7.735884e-01
7.190935e+00 7.734319e-01
7.206799e+00 7.732794e-01
7.222663e+00 7.731307e-01
7.238527e+00 7.729859e-01
7.254390e+00 7.728451e-01
7.270254e+00 7.727083e-01
7.286119e+00 7.725754e-01
7.301983e+00 7.724466e-01
7.317848e+00 7.723218e-01
7.333713e+00 7.722011e-01
7.349579e+00 7.720845e-01
7.365445e+00 7.719719e-01
7.381312e+00 7.718635e-01
7.397180e+00 7.717592e-01
7.413048e+00 7.716590e-01
7.428918e+00 7.715629e-01
7.444788e+00 7.714710e-01
7.460659e+00 7.713832e-01
7.476531e+00 7.712995e-01
7.492405e+00 7.712201e-01
7.508279e+00 7.711447e-01
7.524155e+00 7.710735e-01
7.540032e+00 7.710065e-01
7.555911e+00 7.709436e-01
7.571791e+00 7.708848e-01
7.587673e+00 7.708302e-01
7.603557e+00 7.707796e-01
7.619442e+00 7.707332e-01
7.635329e+00 7.706908e-01
7.651218e+00 7.706524e-01
7.667109e+00 7.706182e-01
7.683002e+00 7.705879e-01
7.698897e+00 7.705616e-01
7.714794e+00 7.705393e-01
7.730694e+00 7.705209e-01
7.746596e+00 7.705064e-01
7.762500e+00 7.704958e-01
7.778407e+00 7.704890e-01
7.794317e+00 7.704860e-01
7.810229e+00 7.704868e-01
7.826144e+00 7.704913e-01
7.842061e+00 7.704995e-01
7.857982e+00 7.705113e-01
7.873905e+00 7.705266e-01
7.889832e+00 7.705455e-01
7.905762e+00 7.705679e-01
7.921694e+00 7.705937e-01
7.937630e+00 7.706229e-01
7.953570e+00 7.706554e-01
7.969512e+00 7.706911e-01
7.985458e+00 7.707300e-01


==> figs/shearvescmminsep3.2h0.64.dat <==
cx cy
-8.000000e+00 6.400000e-01
-7.985655e+00 6.402008e-01
-7.971329e+00 6.404061e-01
-7.957024e+00 6.406162e-01
-7.942740e+00 6.408310e-01
-7.928475e+00 6.410508e-01
-7.914231e+00 6.412753e-01
-7.900005e+00 6.415047e-01
-7.885798e+00 6.417389e-01
-7.871608e+00 6.419779e-01
-7.857434e+00 6.422215e-01
-7.843276e+00 6.424696e-01
-7.829132e+00 6.427221e-01
-7.815001e+00 6.429787e-01
-7.800881e+00 6.432394e-01
-7.786771e+00 6.435039e-01
-7.772670e+00 6.437719e-01
-7.758576e+00 6.440433e-01
-7.744488e+00 6.443179e-01
-7.730405e+00 6.445953e-01
-7.716324e+00 6.448752e-01
-7.702246e+00 6.451576e-01
-7.688167e+00 6.454421e-01
-7.674088e+00 6.457284e-01
-7.660007e+00 6.460164e-01
-7.645923e+00 6.463057e-01
-7.631835e+00 6.465962e-01
-7.617742e+00 6.468877e-01
-7.603642e+00 6.471799e-01
-7.589536e+00 6.474726e-01
-7.575423e+00 6.477657e-01
-7.561301e+00 6.480590e-01
-7.547171e+00 6.483523e-01
-7.533031e+00 6.486455e-01
-7.518881e+00 6.489384e-01
-7.504721e+00 6.492310e-01
-7.490551e+00 6.495231e-01
-7.476369e+00 6.498146e-01
-7.462177e+00 6.501054e-01
-7.447974e+00 6.503955e-01
-7.433759e+00 6.506848e-01
-7.419532e+00 6.509732e-01
-7.405294e+00 6.512607e-01
-7.391044e+00 6.515472e-01
-7.376783e+00 6.518328e-01
-7.362511e+00 6.521175e-01
-7.348227e+00 6.524011e-01
-7.333931e+00 6.526837e-01
-7.319625e+00 6.529653e-01
-7.305307e+00 6.532458e-01
-7.290979e+00 6.535255e-01
-7.276639e+00 6.538041e-01
-7.262289e+00 6.540818e-01
-7.247929e+00 6.543585e-01
-7.233559e+00 6.546344e-01
-7.219179e+00 6.549094e-01
-7.204789e+00 6.551836e-01
-7.190389e+00 6.554570e-01
-7.175981e+00 6.557296e-01
-7.161563e+00 6.560015e-01
-7.147136e+00 6.562728e-01
-7.132701e+00 6.565434e-01
-7.118258e+00 6.568135e-01
-7.103806e+00 6.570830e-01
-7.089347e+00 6.573520e-01
-7.074880e+00 6.576206e-01
-7.060405e+00 6.578888e-01
-7.045923e+00 6.581567e-01
-7.031435e+00 6.584243e-01
-7.016939e+00 6.586917e-01
-7.002437e+00 6.589588e-01
-6.987929e+00 6.592259e-01
-6.973414e+00 6.594928e-01
-6.958894e+00 6.597597e-01
-6.944368e+00 6.600267e-01
-6.929836e+00 6.602937e-01
-6.915299e+00 6.605608e-01
-6.900757e+00 6.608280e-01
-6.886210e+00 6.610955e-01
-6.871658e+00 6.613633e-01
-6.857101e+00 6.616313e-01
-6.842540e+00 6.618997e-01
-6.827975e+00 6.621685e-01
-6.813406e+00 6.624377e-01
-6.798832e+00 6.627075e-01
-6.784255e+00 6.629778e-01
-6.769674e+00 6.632486e-01
-6.755089e+00 6.635201e-01
-6.740501e+00 6.637923e-01
-6.725910e+00 6.640652e-01
-6.711315e+00 6.643388e-01
-6.696718e+00 6.646132e-01
-6.682117e+00 6.648885e-01
-6.667514e+00 6.651647e-01
-6.652908e+00 6.654418e-01
-6.638299e+00 6.657198e-01
-6.623688e+00 6.659989e-01
-6.609074e+00 6.662790e-01
-6.594459e+00 6.665602e-01
-6.579841e+00 6.668426e-01
-6.565221e+00 6.671261e-01
-6.550599e+00 6.674108e-01
-6.535975e+00 6.676967e-01
-6.521349e+00 6.679840e-01
-6.506721e+00 6.682725e-01
-6.492092e+00 6.685624e-01
-6.477461e+00 6.688537e-01
-6.462829e+00 6.691465e-01
-6.448195e+00 6.694407e-01
-6.433559e+00 6.697364e-01
-6.418923e+00 6.700336e-01
-6.404285e+00 6.703325e-01
-6.389646e+00 6.706329e-01
-6.375006e+00 6.709350e-01
-6.360364e+00 6.712388e-01
-6.345722e+00 6.715443e-01
-6.331079e+00 6.718515e-01
-6.316435e+00 6.721606e-01
-6.301789e+00 6.724715e-01
-6.287144e+00 6.727842e-01
-6.272497e+00 6.730988e-01
-6.257849e+00 6.734154e-01
-6.243201e+00 6.737340e-01
-6.228553e+00 6.740545e-01
-6.213903e+00 6.743771e-01
-6.199253e+00 6.747017e-01
-6.184603e+00 6.750285e-01
-6.169952e+00 6.753574e-01
-6.155301e+00 6.756885e-01
-6.140649e+00 6.760218e-01
-6.125997e+00 6.763573e-01
-6.111344e+00 6.766952e-01
-6.096691e+00 6.770353e-01
-6.082038e+00 6.773778e-01
-6.067385e+00 6.777228e-01
-6.052731e+00 6.780701e-01
-6.038077e+00 6.784199e-01
-6.023423e+00 6.787722e-01
-6.008769e+00 6.791270e-01
-5.994115e+00 6.794845e-01
-5.979460e+00 6.798445e-01
-5.964806e+00 6.802072e-01
-5.950151e+00 6.805725e-01
-5.935496e+00 6.809406e-01
-5.920842e+00 6.813115e-01
-5.906187e+00 6.816851e-01
-5.891533e+00 6.820616e-01
-5.876878e+00 6.824410e-01
-5.862223e+00 6.828233e-01
-5.847569e+00 6.832085e-01
-5.832915e+00 6.835968e-01
-5.818260e+00 6.839881e-01
-5.803606e+00 6.843824e-01
-5.788952e+00 6.847799e-01
-5.774298e+00 6.851805e-01
-5.759645e+00 6.855843e-01
-5.744991e+00 6.859914e-01
-5.730338e+00 6.864018e-01
-5.715685e+00 6.868155e-01
-5.701032e+00 6.872325e-01
-5.686379e+00 6.876530e-01
-5.671727e+00 6.880769e-01
-5.657075e+00 6.885043e-01
-5.642423e+00 6.889353e-01
-5.627771e+00 6.893699e-01
-5.613120e+00 6.898081e-01
-5.598469e+00 6.902500e-01
-5.583818e+00 6.906956e-01
-5.569168e+00 6.911450e-01
-5.554518e+00 6.915982e-01
-5.539868e+00 6.920553e-01
-5.525218e+00 6.925164e-01
-5.510569e+00 6.929814e-01
-5.495921e+00 6.934504e-01
-5.481272e+00 6.939235e-01
-5.466624e+00 6.944008e-01
-5.451977e+00 6.948822e-01
-5.437329e+00 6.953679e-01
-5.422683e+00 6.958578e-01
-5.408036e+00 6.963521e-01
-5.393390e+00 6.968508e-01
-5.378744e+00 6.973540e-01
-5.364099e+00 6.978616e-01
-5.349454e+00 6.983738e-01
-5.334810e+00 6.988907e-01
-5.320166e+00 6.994123e-01
-5.305523e+00 6.999385e-01
-5.290879e+00 7.004696e-01
-5.276237e+00 7.010056e-01
-5.261595e+00 7.015465e-01
-5.246953e+00 7.020924e-01
-5.232312e+00 7.026433e-01
-5.217671e+00 7.031994e-01
-5.203030e+00 7.037607e-01
-5.188391e+00 7.043272e-01
-5.173751e+00 7.048991e-01
-5.159112e+00 7.054763e-01
-5.144474e+00 7.060590e-01
-5.129836e+00 7.066472e-01
-5.115198e+00 7.072411e-01
-5.100561e+00 7.078406e-01
-5.085925e+00 7.084459e-01
-5.071289e+00 7.090570e-01
-5.056653e+00 7.096740e-01
-5.042018e+00 7.102970e-01
-5.027383e+00 7.109260e-01
-5.012749e+00 7.115612e-01
-4.998116e+00 7.122026e-01
-4.983483e+00 7.128504e-01
-4.968850e+00 7.135045e-01
-4.954218e+00 7.141651e-01
-4.939587e+00 7.148322e-01
-4.924956e+00 7.155060e-01
-4.910325e+00 7.161865e-01
-4.895695e+00 7.168739e-01
-4.881066e+00 7.175682e-01
-4.866437e+00 7.182695e-01
-4.851809e+00 7.189779e-01
-4.837181e+00 7.196935e-01
-4.822553e+00 7.204164e-01
-4.807927e+00 7.211468e-01
-4.793300e+00 7.218846e-01
-4.778675e+00 7.226300e-01
-4.764049e+00 7.233832e-01
-4.749425e+00 7.241442e-01
-4.734801e+00 7.249131e-01
-4.720177e+00 7.256900e-01
-4.705554e+00 7.264751e-01
-4.690931e+00 7.272685e-01
-4.676309e+00 7.280702e-01
-4.661688e+00 7.288804e-01
-4.647067e+00 7.296993e-01
-4.632447e+00 7.305269e-01
-4.617827e+00 7.313633e-01
-4.603207e+00 7.322088e-01
-4.588589e+00 7.330633e-01
-4.573970e+00 7.339271e-01
-4.559353e+00 7.348003e-01
-4.544735e+00 7.356831e-01
-4.530119e+00 7.365754e-01
-4.515503e+00 7.374776e-01
-4.500887e+00 7.383897e-01
-4.486272e+00 7.393118e-01
-4.471658e+00 7.402442e-01
-4.457044e+00 7.411870e-01
-4.442430e+00 7.421403e-01
-4.427817e+00 7.431043e-01
-4.413205e+00 7.440791e-01
-4.398593e+00 7.450650e-01
-4.383982e+00 7.460620e-01
-4.369371e+00 7.470703e-01
-4.354761e+00 7.480902e-01
-4.340151e+00 7.491217e-01
-4.325542e+00 7.501651e-01
-4.310933e+00 7.512205e-01
-4.296325e+00 7.522881e-01
-4.281717e+00 7.533682e-01
-4.267110e+00 7.544608e-01
-4.252504e+00 7.555662e-01
-4.237897e+00 7.566846e-01
-4.223292e+00 7.578162e-01
-4.208687e+00 7.589612e-01
-4.194082e+00 7.601198e-01
-4.179478e+00 7.612921e-01
-4.164874e+00 7.624785e-01
-4.150271e+00 7.636792e-01
-4.135668e+00 7.648943e-01
-4.121066e+00 7.661241e-01
-4.106464e+00 7.673688e-01
-4.091862e+00 7.686287e-01
-4.077261e+00 7.699040e-01
-4.062661e+00 7.711950e-01
-4.048061e+00 7.725018e-01
-4.033461e+00 7.738249e-01
-4.018861e+00 7.751643e-01
-4.004263e+00 7.765205e-01
-3.989664e+00 7.778936e-01
-3.975066e+00 7.792839e-01
-3.960468e+00 7.806918e-01
-3.945870e+00 7.821174e-01
-3.931273e+00 7.835612e-01
-3.916676e+00 7.850234e-01
-3.902080e+00 7.865042e-01
-3.887484e+00 7.880041e-01
-3.872888e+00 7.895233e-01
-3.858292e+00 7.910622e-01
-3.843696e+00 7.926211e-01
-3.829101e+00 7.942003e-01
-3.814506e+00 7.958001e-01
-3.799911e+00 7.974210e-01
-3.785316e+00 7.990632e-01
-3.770721e+00 8.007272e-01
-3.756127e+00 8.024133e-01
-3.741532e+00 8.041218e-01
-3.726938e+00 8.058533e-01
-3.712343e+00 8.076080e-01
-3.697749e+00 8.093864e-01
-3.683154e+00 8.111888e-01
-3.668559e+00 8.130158e-01
-3.653964e+00 8.148677e-01
-3.639369e+00 8.167449e-01
-3.624774e+00 8.186480e-01
-3.610179e+00 8.205773e-01
-3.595583e+00 8.225333e-01
-3.580986e+00 8.245166e-01
-3.566390e+00 8.265275e-01
-3.551793e+00 8.285665e-01
-3.537195e+00 8.306343e-01
-3.522597e+00 8.327312e-01
-3.507998e+00 8.348578e-01
-3.493398e+00 8.370147e-01
-3.478798e+00 8.392023e-01
-3.464196e+00 8.414212e-01
-3.449594e+00 8.436720e-01
-3.434991e+00 8.459553e-01
-3.420386e+00 8.482717e-01
-3.405781e+00 8.506217e-01
-3.391174e+00 8.530060e-01
-3.376565e+00 8.554251e-01
-3.361956e+00 8.578798e-01
-3.347344e+00 8.603706e-01
-3.332731e+00 8.628983e-01
-3.318116e+00 8.654634e-01
-3.303499e+00 8.680668e-01
-3.288880e+00 8.707090e-01
-3.274258e+00 8.733908e-01
-3.259634e+00 8.761129e-01
-3.245008e+00 8.788761e-01
-3.230379e+00 8.816812e-01
-3.215746e+00 8.845288e-01
-3.201111e+00 8.874197e-01
-3.186473e+00 8.903548e-01
-3.171831e+00 8.933349e-01
-3.157185e+00 8.963608e-01
-3.142536e+00 8.994333e-01
-3.127883e+00 9.025533e-01
-3.113225e+00 9.057217e-01
-3.098562e+00 9.089393e-01
-3.083895e+00 9.122071e-01
-3.069222e+00 9.155260e-01
-3.054545e+00 9.188968e-01
-3.039861e+00 9.223206e-01
-3.025172e+00 9.257983e-01
-3.010476e+00 9.293309e-01
-2.995773e+00 9.329193e-01
-2.981064e+00 9.365647e-01
-2.966347e+00 9.402679e-01
-2.951622e+00 9.440301e-01
-2.936889e+00 9.478524e-01
-2.922148e+00 9.517357e-01
-2.907398e+00 9.556811e-01
-2.892638e+00 9.596899e-01
-2.877868e+00 9.637630e-01
-2.863088e+00 9.679016e-01
-2.848296e+00 9.721069e-01
-2.833494e+00 9.763800e-01
-2.818679e+00 9.807221e-01
-2.803852e+00 9.851344e-01
-2.789011e+00 9.896180e-01
-2.774157e+00 9.941742e-01
-2.759288e+00 9.988042e-01
-2.744404e+00 1.003509e+00
-2.729504e+00 1.008291e+00
-2.714588e+00 1.013149e+00
-2.699654e+00 1.018087e+00
-2.684702e+00 1.023105e+00
-2.669732e+00 1.028204e+00
-2.654741e+00 1.033386e+00
-2.639730e+00 1.038651e+00
-2.624697e+00 1.044002e+00
-2.609642e+00 1.049440e+00
-2.594563e+00 1.054965e+00
-2.579460e+00 1.060580e+00
-2.564332e+00 1.066285e+00
-2.549177e+00 1.072082e+00
-2.533995e+00 1.077972e+00
-2.518783e+00 1.083957e+00
-2.503542e+00 1.090038e+00
-2.488270e+00 1.096215e+00
-2.472966e+00 1.102491e+00
-2.457628e+00 1.108867e+00
-2.442255e+00 1.115344e+00
-2.426846e+00 1.121923e+00
-2.411399e+00 1.128606e+00
-2.395913e+00 1.135394e+00
-2.380387e+00 1.142288e+00
-2.364818e+00 1.149290e+00
-2.349206e+00 1.156400e+00
-2.333549e+00 1.163619e+00
-2.317845e+00 1.170950e+00
-2.302093e+00 1.178394e+00
-2.286291e+00 1.185950e+00
-2.270436e+00 1.193621e+00
-2.254528e+00 1.201407e+00
-2.238565e+00 1.209310e+00
-2.222544e+00 1.217331e+00
-2.206464e+00 1.225470e+00
-2.190322e+00 1.233728e+00
-2.174118e+00 1.242107e+00
-2.157847e+00 1.250607e+00
-2.141510e+00 1.259230e+00
-2.125103e+00 1.267974e+00
-2.108623e+00 1.276842e+00
-2.092070e+00 1.285834e+00
-2.075441e+00 1.294951e+00
-2.058732e+00 1.304192e+00
-2.041943e+00 1.313558e+00
-2.025070e+00 1.323050e+00
-2.008111e+00 1.332667e+00
-1.991063e+00 1.342410e+00
-1.973923e+00 1.352279e+00
-1.956690e+00 1.362273e+00
-1.939360e+00 1.372392e+00
-1.921930e+00 1.382636e+00
-1.904398e+00 1.393003e+00
-1.886761e+00 1.403494e+00
-1.869015e+00 1.414106e+00
-1.851158e+00 1.424840e+00
-1.833186e+00 1.435693e+00
-1.815097e+00 1.446664e+00
-1.796886e+00 1.457751e+00
-1.778552e+00 1.468952e+00
-1.760090e+00 1.480264e+00
-1.741498e+00 1.491686e+00
-1.722770e+00 1.503213e+00
-1.703905e+00 1.514842e+00
-1.684899e+00 1.526570e+00
-1.665748e+00 1.538393e+00
-1.646447e+00 1.550306e+00
-1.626995e+00 1.562304e+00
-1.607386e+00 1.574383e+00
-1.587618e+00 1.586535e+00
-1.567686e+00 1.598755e+00
-1.547586e+00 1.611036e+00
-1.527316e+00 1.623370e+00
-1.506870e+00 1.635750e+00
-1.486247e+00 1.648167e+00
-1.465441e+00 1.660612e+00
-1.444449e+00 1.673074e+00
-1.423268e+00 1.685545e+00
-1.401895e+00 1.698012e+00
-1.380326e+00 1.710464e+00
-1.358558e+00 1.722888e+00
-1.336588e+00 1.735271e+00
-1.314414e+00 1.747600e+00
-1.292033e+00 1.759860e+00
-1.269442e+00 1.772036e+00
-1.246641e+00 1.784112e+00
-1.223626e+00 1.796071e+00
-1.200398e+00 1.807897e+00
-1.176955e+00 1.819572e+00
-1.153297e+00 1.831078e+00
-1.129424e+00 1.842395e+00
-1.105336e+00 1.853506e+00
-1.081035e+00 1.864390e+00
-1.056521e+00 1.875028e+00
-1.031798e+00 1.885400e+00
-1.006867e+00 1.895485e+00
-9.817335e-01 1.905263e+00
-9.564588e-01 1.915081e+00
-9.310763e-01 1.925191e+00
-9.054827e-01 1.934947e+00
-8.796800e-01 1.944317e+00
-8.536831e-01 1.953346e+00
-8.274729e-01 1.961782e+00
-8.010963e-01 1.969928e+00
-7.745333e-01 1.977530e+00
-7.478021e-01 1.984637e+00
-7.209103e-01 1.991213e+00
-6.938745e-01 1.997295e+00
-6.667067e-01 2.002882e+00
-6.394076e-01 2.007850e+00
-6.119996e-01 2.012291e+00
-5.844944e-01 2.016162e+00
-5.569011e-01 2.019449e+00
-5.292245e-01 2.021899e+00
-5.014940e-01 2.023725e+00
-4.737266e-01 2.024954e+00
-4.459364e-01 2.025596e+00
-4.181370e-01 2.025676e+00
-3.903422e-01 2.025141e+00
-3.625664e-01 2.024012e+00
-3.348227e-01 2.022360e+00
-3.071245e-01 2.020131e+00
-2.794847e-01 2.017343e+00
-2.519149e-01 2.014035e+00
-2.244285e-01 2.010166e+00
-1.970343e-01 2.005831e+00
-1.697437e-01 2.001007e+00
-1.425680e-01 1.995702e+00
-1.155151e-01 1.989943e+00
-8.859819e-02 1.983708e+00
-6.182122e-02 1.977073e+00
-3.519130e-02 1.970055e+00
-8.714909e-03 1.962675e+00
1.760209e-02 1.954951e+00
4.375442e-02 1.946902e+00
6.973740e-02 1.938547e+00
9.554692e-02 1.929905e+00
1.211794e-01 1.920995e+00
1.466318e-01 1.911834e+00
1.719015e-01 1.902442e+00
1.969866e-01 1.892836e+00
2.218852e-01 1.883033e+00
2.465963e-01 1.873050e+00
2.711189e-01 1.862902e+00
2.954525e-01 1.852606e+00
3.195970e-01 1.842176e+00
3.435525e-01 1.831627e+00
3.673193e-01 1.820973e+00
3.908981e-01 1.810225e+00
4.142897e-01 1.799398e+00
4.374952e-01 1.788502e+00
4.605157e-01 1.777549e+00
4.833527e-01 1.766549e+00
5.060076e-01 1.755513e+00
5.284820e-01 1.744449e+00
5.507777e-01 1.733367e+00
5.728966e-01 1.722275e+00
5.948404e-01 1.711180e+00
6.166112e-01 1.700091e+00
6.382111e-01 1.689014e+00
6.596421e-01 1.677956e+00
6.809064e-01 1.666923e+00
7.020063e-01 1.655921e+00
7.229441e-01 1.644955e+00
7.437221e-01 1.634030e+00
7.643426e-01 1.623152e+00
7.848082e-01 1.612325e+00
8.051214e-01 1.601554e+00
8.252846e-01 1.590842e+00
8.453005e-01 1.580194e+00
8.651717e-01 1.569613e+00
8.849011e-01 1.559103e+00
9.044913e-01 1.548668e+00
9.239452e-01 1.538311e+00
9.432656e-01 1.528034e+00
9.624556e-01 1.517841e+00
9.815182e-01 1.507736e+00
1.000456e+00 1.497719e+00
1.019273e+00 1.487795e+00
1.037971e+00 1.477965e+00
1.056555e+00 1.468231e+00
1.075026e+00 1.458597e+00
1.093389e+00 1.449063e+00
1.111647e+00 1.439632e+00
1.129802e+00 1.430306e+00
1.147859e+00 1.421086e+00
1.165819e+00 1.411973e+00
1.183688e+00 1.402969e+00
1.201467e+00 1.394075e+00
1.219160e+00 1.385293e+00
1.236770e+00 1.376622e+00
1.254300e+00 1.368063e+00
1.271754e+00 1.359618e+00
1.289134e+00 1.351286e+00
1.306443e+00 1.343069e+00
1.323684e+00 1.334965e+00
1.340861e+00 1.326975e+00
1.357975e+00 1.319100e+00
1.375029e+00 1.311338e+00
1.392027e+00 1.303689e+00
1.408970e+00 1.296154e+00
1.425860e+00 1.288731e+00
1.442702e+00 1.281419e+00
1.459495e+00 1.274219e+00
1.476244e+00 1.267129e+00
1.492949e+00 1.260148e+00
1.509613e+00 1.253276e+00
1.526238e+00 1.246511e+00
1.542826e+00 1.239852e+00
1.559378e+00 1.233299e+00
1.575896e+00 1.226849e+00
1.592382e+00 1.220502e+00
1.608838e+00 1.214256e+00
1.625264e+00 1.208110e+00
1.641662e+00 1.202062e+00
1.658033e+00 1.196112e+00
1.674380e+00 1.190258e+00
1.690702e+00 1.184498e+00
1.707001e+00 1.178832e+00
1.723279e+00 1.173257e+00
1.739536e+00 1.167772e+00
1.755772e+00 1.162376e+00
1.771990e+00 1.157067e+00
1.788190e+00 1.151844e+00
1.804373e+00 1.146705e+00
1.820539e+00 1.141650e+00
1.836690e+00 1.136676e+00
1.852826e+00 1.131782e+00
1.868947e+00 1.126967e+00
1.885054e+00 1.122230e+00
1.901149e+00 1.117569e+00
1.917231e+00 1.112982e+00
1.933301e+00 1.108469e+00
1.949359e+00 1.104029e+00
1.965406e+00 1.099659e+00
1.981443e+00 1.095358e+00
1.997470e+00 1.091126e+00
2.013486e+00 1.086962e+00
2.029494e+00 1.082863e+00
2.045492e+00 1.078829e+00
2.061482e+00 1.074859e+00
2.077463e+00 1.070951e+00
2.093437e+00 1.067104e+00
2.109402e+00 1.063318e+00
2.125360e+00 1.059591e+00
2.141311e+00 1.055922e+00
2.157255e+00 1.052311e+00
2.173192e+00 1.048755e+00
2.189123e+00 1.045255e+00
2.205047e+00 1.041809e+00
2.220966e+00 1.038416e+00
2.236879e+00 1.035076e+00
2.252786e+00 1.031787e+00
2.268687e+00 1.028549e+00
2.284583e+00 1.025360e+00
2.300474e+00 1.022220e+00
2.316361e+00 1.019129e+00
2.332242e+00 1.016084e+00
2.348119e+00 1.013086e+00
2.363991e+00 1.010134e+00
2.379859e+00 1.007226e+00
2.395723e+00 1.004363e+00
2.411583e+00 1.001543e+00
2.427438e+00 9.987664e-01
2.443290e+00 9.960314e-01
2.459139e+00 9.933379e-01
2.474984e+00 9.906851e-01
2.490825e+00 9.880724e-01
2.506664e+00 9.854991e-01
2.522499e+00 9.829647e-01
2.538331e+00 9.804686e-01
2.554160e+00 9.780100e-01
2.569986e+00 9.755885e-01
2.585810e+00 9.732035e-01
2.601631e+00 9.708545e-01
2.617449e+00 9.685408e-01
2.633266e+00 9.662620e-01
2.649080e+00 9.640176e-01
2.664891e+00 9.618069e-01
2.680701e+00 9.596296e-01
2.696509e+00 9.574851e-01
2.712315e+00 9.553729e-01
2.728119e+00 9.532926e-01
2.743922e+00 9.512438e-01
2.759723e+00 9.492258e-01
2.775523e+00 9.472384e-01
2.791322e+00 9.452810e-01
2.807119e+00 9.433533e-01
2.822915e+00 9.414547e-01
2.838710e+00 9.395850e-01
2.854504e+00 9.377436e-01
2.870298e+00 9.359302e-01
2.886090e+00 9.341444e-01
2.901882e+00 9.323858e-01
2.917674e+00 9.306540e-01
2.933465e+00 9.289486e-01
2.949256e+00 9.272693e-01
2.965047e+00 9.256157e-01
2.980837e+00 9.239874e-01
2.996627e+00 9.223841e-01
3.012418e+00 9.208054e-01
3.028209e+00 9.192510e-01
3.044000e+00 9.177206e-01
3.059791e+00 9.162138e-01
3.075582e+00 9.147303e-01
3.091375e+00 9.132697e-01
3.107168e+00 9.118318e-01
3.122961e+00 9.104162e-01
3.138756e+00 9.090227e-01
3.154551e+00 9.076508e-01
3.170347e+00 9.063003e-01
3.186144e+00 9.049709e-01
3.201943e+00 9.036623e-01
3.217743e+00 9.023743e-01
3.233544e+00 9.011064e-01
3.249346e+00 8.998585e-01
3.265150e+00 8.986302e-01
3.280956e+00 8.974212e-01
3.296763e+00 8.962314e-01
3.312572e+00 8.950603e-01
3.328383e+00 8.939078e-01
3.344196e+00 8.927736e-01
3.360011e+00 8.916573e-01
3.375827e+00 8.905588e-01
3.391646e+00 8.894778e-01
3.407467e+00 8.884140e-01
3.423291e+00 8.873671e-01
3.439117e+00 8.863369e-01
3.454945e+00 8.853232e-01
3.470776e+00 8.843257e-01
3.486609e+00 8.833442e-01
3.502445e+00 8.823783e-01
3.518284e+00 8.814280e-01
3.534125e+00 8.804928e-01
3.549969e+00 8.795727e-01
3.565816e+00 8.786673e-01
3.581666e+00 8.777764e-01
3.597520e+00 8.768998e-01
3.613376e+00 8.760373e-01
3.629235e+00 8.751885e-01
3.645097e+00 8.743534e-01
3.660963e+00 8.735317e-01
3.676832e+00 8.727232e-01
3.692704e+00 8.719275e-01
3.708580e+00 8.711446e-01
3.724459e+00 8.703742e-01
3.740342e+00 8.696161e-01
3.756228e+00 8.688701e-01
3.772118e+00 8.681359e-01
3.788011e+00 8.674133e-01
3.803908e+00 8.667023e-01
3.819809e+00 8.660024e-01
3.835713e+00 8.653136e-01
3.851621e+00 8.646357e-01
3.867533e+00 8.639684e-01
3.883448e+00 8.633115e-01
3.899368e+00 8.626648e-01
3.915291e+00 8.620282e-01
3.931219e+00 8.614015e-01
3.947150e+00 8.607844e-01
3.963085e+00 8.601768e-01
3.979024e+00 8.595785e-01
3.994967e+00 8.589893e-01
4.010914e+00 8.584090e-01
4.026865e+00 8.578374e-01
4.042820e+00 8.572744e-01
4.058780e+00 8.567197e-01
4.074743e+00 8.561733e-01
4.090710e+00 8.556349e-01
4.106681e+00 8.551043e-01
4.122657e+00 8.545814e-01
4.138636e+00 8.540660e-01
4.154620e+00 8.535580e-01
4.170608e+00 8.530571e-01
4.186600e+00 8.525632e-01
4.202595e+00 8.520762e-01
4.218595e+00 8.515959e-01
4.234600e+00 8.511221e-01
4.250608e+00 8.506546e-01
4.266620e+00 8.501934e-01
4.282636e+00 8.497383e-01
4.298657e+00 8.492890e-01
4.314681e+00 8.488455e-01
4.330709e+00 8.484076e-01
4.346742e+00 8.479752e-01
4.362778e+00 8.475481e-01
4.378819e+00 8.471262e-01
4.394863e+00 8.467093e-01
4.410911e+00 8.462973e-01
4.426964e+00 8.458901e-01
4.443020e+00 8.454875e-01
4.459080e+00 8.450894e-01
4.475144e+00 8.446956e-01
4.491212e+00 8.443061e-01
4.507283e+00 8.439207e-01
4.523358e+00 8.435393e-01
4.539438e+00 8.431617e-01
4.555520e+00 8.427879e-01
4.571607e+00 8.424176e-01
4.587697e+00 8.420509e-01
4.603790e+00 8.416875e-01
4.619888e+00 8.413274e-01
4.635989e+00 8.409705e-01
4.652093e+00 8.406166e-01
4.668201e+00 8.402656e-01
4.684312e+00 8.399175e-01
4.700426e+00 8.395721e-01
4.716544e+00 8.392293e-01
4.732666e+00 8.388890e-01
4.748790e+00 8.385511e-01
4.764918e+00 8.382156e-01
4.781048e+00 8.378822e-01
4.797182e+00 8.375510e-01
4.813319e+00 8.372219e-01
4.829459e+00 8.368947e-01
4.845602e+00 8.365693e-01
4.861748e+00 8.362457e-01
4.877897e+00 8.359239e-01
4.894049e+00 8.356036e-01
4.910203e+00 8.352848e-01
4.926360e+00 8.349675e-01
4.942520e+00 8.346516e-01
4.958683e+00 8.343370e-01
4.974848e+00 8.340236e-01
4.991015e+00 8.337114e-01
5.007185e+00 8.334002e-01
5.023357e+00 8.330900e-01
5.039532e+00 8.327809e-01
5.055709e+00 8.324726e-01
5.071888e+00 8.321651e-01
5.088069e+00 8.318584e-01
5.104253e+00 8.315524e-01
5.120438e+00 8.312470e-01
5.136626e+00 8.309423e-01
5.152815e+00 8.306381e-01
5.169007e+00 8.303344e-01
5.185200e+00 8.300312e-01
5.201395e+00 8.297283e-01
5.217591e+00 8.294258e-01
5.233789e+00 8.291236e-01
5.249989e+00 8.288217e-01
5.266190e+00 8.285200e-01
5.282393e+00 8.282185e-01
5.298597e+00 8.279172e-01
5.314803e+00 8.276160e-01
5.331010e+00 8.273148e-01
5.347218e+00 8.270137e-01
5.363427e+00 8.267127e-01
5.379637e+00 8.264117e-01
5.395848e+00 8.261106e-01
5.412060e+00 8.258095e-01
5.428274e+00 8.255083e-01
5.444488e+00 8.252070e-01
5.460702e+00 8.249056e-01
5.476918e+00 8.246040e-01
5.493134e+00 8.243024e-01
5.509351e+00 8.240005e-01
5.525568e+00 8.236985e-01
5.541786e+00 8.233963e-01
5.558005e+00 8.230939e-01
5.574223e+00 8.227913e-01
5.590442e+00 8.224886e-01
5.606662e+00 8.221856e-01
5.622881e+00 8.218823e-01
5.639101e+00 8.215789e-01
5.655321e+00 8.212753e-01
5.671541e+00 8.209714e-01
5.687760e+00 8.206673e-01
5.703980e+00 8.203631e-01
5.720200e+00 8.200586e-01
5.736419e+00 8.197540e-01
5.752639e+00 8.194491e-01
5.768858e+00 8.191441e-01
5.785076e+00 8.188390e-01
5.801295e+00 8.185336e-01
5.817513e+00 8.182282e-01
5.833730e+00 8.179227e-01
5.849947e+00 8.176170e-01
5.866163e+00 8.173113e-01
5.882379e+00 8.170055e-01
5.898594e+00 8.166997e-01
5.914808e+00 8.163939e-01
5.931022e+00 8.160881e-01
5.947235e+00 8.157823e-01
5.963447e+00 8.154766e-01
5.979658e+00 8.151710e-01
5.995868e+00 8.148655e-01
6.012078e+00 8.145602e-01
6.028286e+00 8.142550e-01
6.044493e+00 8.139501e-01
6.060699e+00 8.136454e-01
6.076904e+00 8.133410e-01
6.093108e+00 8.130369e-01
6.109311e+00 8.127332e-01
6.125513e+00 8.124299e-01
6.141713e+00 8.121270e-01
6.157912e+00 8.118246e-01
6.174110e+00 8.115227e-01
6.190307e+00 8.112214e-01
6.206502e+00 8.109207e-01
6.222696e+00 8.106206e-01
6.238888e+00 8.103212e-01
6.255079e+00 8.100225e-01
6.271269e+00 8.097247e-01
6.287457e+00 8.094276e-01
6.303644e+00 8.091314e-01
6.319829e+00 8.088362e-01
6.336013e+00 8.085419e-01
6.352195e+00 8.082486e-01
6.368375e+00 8.079564e-01
6.384555e+00 8.076654e-01
6.400732e+00 8.073755e-01
6.416908e+00 8.070868e-01
6.433082e+00 8.067994e-01
6.449255e+00 8.065134e-01
6.465427e+00 8.062287e-01
6.481596e+00 8.059455e-01
6.497764e+00 8.056637e-01
6.513931e+00 8.053835e-01
6.530096e+00 8.051050e-01
6.546259e+00 8.048280e-01
6.562421e+00 8.045528e-01
6.578581e+00 8.042793e-01
6.594740e+00 8.040077e-01
6.610897e+00 8.037379e-01
6.627052e+00 8.034701e-01
6.643206e+00 8.032043e-01
6.659358e+00 8.029405e-01
6.675509e+00 8.026788e-01
6.691659e+00 8.024193e-01
6.707807e+00 8.021620e-01
6.723953e+00 8.019069e-01
6.740098e+00 8.016542e-01
6.756242e+00 8.014039e-01
6.772384e+00 8.011560e-01
6.788524e+00 8.009106e-01
6.804664e+00 8.006677e-01
6.820802e+00 8.004274e-01
6.836939e+00 8.001898e-01
6.853074e+00 7.999549e-01
6.869208e+00 7.997227e-01
6.885341e+00 7.994934e-01
6.901473e+00 7.992669e-01
6.917604e+00 7.990433e-01
6.933733e+00 7.988228e-01
6.949862e+00 7.986052e-01
6.965989e+00 7.983907e-01
6.982116e+00 7.981793e-01
6.998241e+00 7.979710e-01
7.014366e+00 7.977660e-01
7.030489e+00 7.975642e-01
7.046612e+00 7.973658e-01
7.062735e+00 7.971707e-01
7.078856e+00 7.969789e-01
7.094977e+00 7.967906e-01
7.111097e+00 7.966058e-01
7.127216e+00 7.964245e-01
7.143335e+00 7.962468e-01
7.159454e+00 7.960726e-01
7.175572e+00 7.959021e-01
7.191690e+00 7.957353e-01
7.207807e+00 7.955722e-01
7.223925e+00 7.954128e-01
7.240042e+00 7.952571e-01
7.256159e+00 7.951053e-01
7.272276e+00 7.949573e-01
7.288393e+00 7.948132e-01
7.304510e+00 7.946730e-01
7.320627e+00 7.945367e-01
7.336744e+00 7.944043e-01
7.352861e+00 7.942759e-01
7.368979e+00 7.941514e-01
7.385098e+00 7.940310e-01
7.401216e+00 7.939146e-01
7.417336e+00 7.938023e-01
7.433456e+00 7.936940e-01
7.449576e+00 7.935897e-01
7.465697e+00 7.934896e-01
7.481820e+00 7.933935e-01
7.497943e+00 7.933015e-01
7.514066e+00 7.932137e-01
7.530191e+00 7.931299e-01
7.546318e+00 7.930503e-01
7.562445e+00 7.929748e-01
7.578573e+00 7.929034e-01
7.594703e+00 7.928361e-01
7.610835e+00 7.927729e-01
7.626967e+00 7.927138e-01
7.643102e+00 7.926588e-01
7.659238e+00 7.926079e-01
7.675375e+00 7.925610e-01
7.691515e+00 7.925182e-01
7.707656e+00 7.924795e-01
7.723799e+00 7.924447e-01
7.739944e+00 7.924140e-01
7.756092e+00 7.923872e-01
7.772241e+00 7.923644e-01
7.788393e+00 7.923456e-01
7.804547e+00 7.923306e-01
7.820703e+00 7.923195e-01
7.836862e+00 7.923122e-01
7.853024e+00 7.923087e-01
7.869188e+00 7.923090e-01
7.885354e+00 7.923130e-01
7.901524e+00 7.923207e-01
7.917696e+00 7.923320e-01
7.933871e+00 7.923469e-01
7.950049e+00 7.923654e-01
7.966231e+00 7.923873e-01
7.982415e+00 7.924127e-01
7.998603e+00 7.924415e-01


==> figs/shearvescmminsep3.3h0.64.dat <==
cx cy
-8.000000e+00 6.400000e-01
-7.985655e+00 6.402008e-01
-7.971329e+00 6.404061e-01
-7.957024e+00 6.406162e-01
-7.942740e+00 6.408310e-01
-7.928475e+00 6.410508e-01
-7.914231e+00 6.412753e-01
-7.900005e+00 6.415047e-01
-7.885798e+00 6.417389e-01
-7.871608e+00 6.419779e-01
-7.857434e+00 6.422215e-01
-7.843276e+00 6.424696e-01
-7.829132e+00 6.427221e-01
-7.815001e+00 6.429787e-01
-7.800881e+00 6.432394e-01
-7.786771e+00 6.435039e-01
-7.772670e+00 6.437719e-01
-7.758576e+00 6.440433e-01
-7.744488e+00 6.443179e-01
-7.730405e+00 6.445953e-01
-7.716324e+00 6.448752e-01
-7.702246e+00 6.451576e-01
-7.688167e+00 6.454421e-01
-7.674088e+00 6.457284e-01
-7.660007e+00 6.460164e-01
-7.645923e+00 6.463057e-01
-7.631835e+00 6.465962e-01
-7.617742e+00 6.468877e-01
-7.603642e+00 6.471799e-01
-7.589536e+00 6.474726e-01
-7.575423e+00 6.477657e-01
-7.561301e+00 6.480590e-01
-7.547171e+00 6.483523e-01
-7.533031e+00 6.486455e-01
-7.518881e+00 6.489384e-01
-7.504721e+00 6.492310e-01
-7.490551e+00 6.495231e-01
-7.476369e+00 6.498146e-01
-7.462177e+00 6.501054e-01
-7.447974e+00 6.503955e-01
-7.433759e+00 6.506848e-01
-7.419532e+00 6.509732e-01
-7.405294e+00 6.512607e-01
-7.391044e+00 6.515472e-01
-7.376783e+00 6.518328e-01
-7.362511e+00 6.521175e-01
-7.348227e+00 6.524011e-01
-7.333931e+00 6.526837e-01
-7.319625e+00 6.529653e-01
-7.305307e+00 6.532458e-01
-7.290979e+00 6.535255e-01
-7.276639e+00 6.538041e-01
-7.262289e+00 6.540818e-01
-7.247929e+00 6.543585e-01
-7.233559e+00 6.546344e-01
-7.219179e+00 6.549094e-01
-7.204789e+00 6.551836e-01
-7.190389e+00 6.554570e-01
-7.175981e+00 6.557296e-01
-7.161563e+00 6.560015e-01
-7.147136e+00 6.562728e-01
-7.132701e+00 6.565434e-01
-7.118258e+00 6.568135e-01
-7.103806e+00 6.570830e-01
-7.089347e+00 6.573520e-01
-7.074880e+00 6.576206e-01
-7.060405e+00 6.578888e-01
-7.045923e+00 6.581567e-01
-7.031435e+00 6.584243e-01
-7.016939e+00 6.586917e-01
-7.002437e+00 6.589588e-01
-6.987929e+00 6.592259e-01
-6.973414e+00 6.594928e-01
-6.958894e+00 6.597597e-01
-6.944368e+00 6.600267e-01
-6.929836e+00 6.602937e-01
-6.915299e+00 6.605608e-01
-6.900757e+00 6.608280e-01
-6.886210e+00 6.610955e-01
-6.871658e+00 6.613633e-01
-6.857101e+00 6.616313e-01
-6.842540e+00 6.618997e-01
-6.827975e+00 6.621685e-01
-6.813406e+00 6.624377e-01
-6.798832e+00 6.627075e-01
-6.784255e+00 6.629778e-01
-6.769674e+00 6.632486e-01
-6.755089e+00 6.635201e-01
-6.740501e+00 6.637923e-01
-6.725910e+00 6.640652e-01
-6.711315e+00 6.643388e-01
-6.696718e+00 6.646132e-01
-6.682117e+00 6.648885e-01
-6.667514e+00 6.651647e-01
-6.652908e+00 6.654418e-01
-6.638299e+00 6.657198e-01
-6.623688e+00 6.659989e-01
-6.609074e+00 6.662790e-01
-6.594459e+00 6.665602e-01
-6.579841e+00 6.668426e-01
-6.565221e+00 6.671261e-01
-6.550599e+00 6.674108e-01
-6.535975e+00 6.676967e-01
-6.521349e+00 6.679840e-01
-6.506721e+00 6.682725e-01
-6.492092e+00 6.685624e-01
-6.477461e+00 6.688537e-01
-6.462829e+00 6.691465e-01
-6.448195e+00 6.694407e-01
-6.433559e+00 6.697364e-01
-6.418923e+00 6.700336e-01
-6.404285e+00 6.703325e-01
-6.389646e+00 6.706329e-01
-6.375006e+00 6.709350e-01
-6.360364e+00 6.712388e-01
-6.345722e+00 6.715443e-01
-6.331079e+00 6.718515e-01
-6.316435e+00 6.721606e-01
-6.301789e+00 6.724715e-01
-6.287144e+00 6.727842e-01
-6.272497e+00 6.730988e-01
-6.257849e+00 6.734154e-01
-6.243201e+00 6.737340e-01
-6.228553e+00 6.740545e-01
-6.213903e+00 6.743771e-01
-6.199253e+00 6.747017e-01
-6.184603e+00 6.750285e-01
-6.169952e+00 6.753574e-01
-6.155301e+00 6.756885e-01
-6.140649e+00 6.760218e-01
-6.125997e+00 6.763573e-01
-6.111344e+00 6.766952e-01
-6.096691e+00 6.770353e-01
-6.082038e+00 6.773778e-01
-6.067385e+00 6.777228e-01
-6.052731e+00 6.780701e-01
-6.038077e+00 6.784199e-01
-6.023423e+00 6.787722e-01
-6.008769e+00 6.791270e-01
-5.994115e+00 6.794845e-01
-5.979460e+00 6.798445e-01
-5.964806e+00 6.802072e-01
-5.950151e+00 6.805725e-01
-5.935496e+00 6.809406e-01
-5.920842e+00 6.813115e-01
-5.906187e+00 6.816851e-01
-5.891533e+00 6.820616e-01
-5.876878e+00 6.824410e-01
-5.862223e+00 6.828233e-01
-5.847569e+00 6.832085e-01
-5.832915e+00 6.835968e-01
-5.818260e+00 6.839881e-01
-5.803606e+00 6.843824e-01
-5.788952e+00 6.847799e-01
-5.774298e+00 6.851805e-01
-5.759645e+00 6.855843e-01
-5.744991e+00 6.859914e-01
-5.730338e+00 6.864018e-01
-5.715685e+00 6.868155e-01
-5.701032e+00 6.872325e-01
-5.686379e+00 6.876530e-01
-5.671727e+00 6.880769e-01
-5.657075e+00 6.885043e-01
-5.642423e+00 6.889353e-01
-5.627771e+00 6.893699e-01
-5.613120e+00 6.898081e-01
-5.598469e+00 6.902500e-01
-5.583818e+00 6.906956e-01
-5.569168e+00 6.911450e-01
-5.554518e+00 6.915982e-01
-5.539868e+00 6.920553e-01
-5.525218e+00 6.925164e-01
-5.510569e+00 6.929814e-01
-5.495921e+00 6.934504e-01
-5.481272e+00 6.939235e-01
-5.466624e+00 6.944008e-01
-5.451977e+00 6.948822e-01
-5.437329e+00 6.953679e-01
-5.422683e+00 6.958578e-01
-5.408036e+00 6.963521e-01
-5.393390e+00 6.968508e-01
-5.378744e+00 6.973540e-01
-5.364099e+00 6.978616e-01
-5.349454e+00 6.983738e-01
-5.334810e+00 6.988907e-01
-5.320166e+00 6.994123e-01
-5.305523e+00 6.999385e-01
-5.290879e+00 7.004696e-01
-5.276237e+00 7.010056e-01
-5.261595e+00 7.015465e-01
-5.246953e+00 7.020924e-01
-5.232312e+00 7.026433e-01
-5.217671e+00 7.031994e-01
-5.203030e+00 7.037607e-01
-5.188391e+00 7.043272e-01
-5.173751e+00 7.048991e-01
-5.159112e+00 7.054763e-01
-5.144474e+00 7.060590e-01
-5.129836e+00 7.066472e-01
-5.115198e+00 7.072411e-01
-5.100561e+00 7.078406e-01
-5.085925e+00 7.084459e-01
-5.071289e+00 7.090570e-01
-5.056653e+00 7.096740e-01
-5.042018e+00 7.102970e-01
-5.027383e+00 7.109260e-01
-5.012749e+00 7.115612e-01
-4.998116e+00 7.122026e-01
-4.983483e+00 7.128504e-01
-4.968850e+00 7.135045e-01
-4.954218e+00 7.141651e-01
-4.939587e+00 7.148322e-01
-4.924956e+00 7.155060e-01
-4.910325e+00 7.161865e-01
-4.895695e+00 7.168739e-01
-4.881066e+00 7.175682e-01
-4.866437e+00 7.182695e-01
-4.851809e+00 7.189779e-01
-4.837181e+00 7.196935e-01
-4.822553e+00 7.204164e-01
-4.807927e+00 7.211468e-01
-4.793300e+00 7.218846e-01
-4.778675e+00 7.226300e-01
-4.764049e+00 7.233832e-01
-4.749425e+00 7.241442e-01
-4.734801e+00 7.249131e-01
-4.720177e+00 7.256900e-01
-4.705554e+00 7.264751e-01
-4.690931e+00 7.272685e-01
-4.676309e+00 7.280702e-01
-4.661688e+00 7.288804e-01
-4.647067e+00 7.296993e-01
-4.632447e+00 7.305269e-01
-4.617827e+00 7.313633e-01
-4.603207e+00 7.322088e-01
-4.588589e+00 7.330633e-01
-4.573970e+00 7.339271e-01
-4.559353e+00 7.348003e-01
-4.544735e+00 7.356831e-01
-4.530119e+00 7.365754e-01
-4.515503e+00 7.374776e-01
-4.500887e+00 7.383897e-01
-4.486272e+00 7.393118e-01
-4.471658e+00 7.402442e-01
-4.457044e+00 7.411870e-01
-4.442430e+00 7.421403e-01
-4.427817e+00 7.431043e-01
-4.413205e+00 7.440791e-01
-4.398593e+00 7.450650e-01
-4.383982e+00 7.460620e-01
-4.369371e+00 7.470703e-01
-4.354761e+00 7.480902e-01
-4.340151e+00 7.491217e-01
-4.325542e+00 7.501651e-01
-4.310933e+00 7.512205e-01
-4.296325e+00 7.522881e-01
-4.281717e+00 7.533682e-01
-4.267110e+00 7.544608e-01
-4.252504e+00 7.555662e-01
-4.237897e+00 7.566846e-01
-4.223292e+00 7.578162e-01
-4.208687e+00 7.589612e-01
-4.194082e+00 7.601198e-01
-4.179478e+00 7.612921e-01
-4.164874e+00 7.624785e-01
-4.150271e+00 7.636792e-01
-4.135668e+00 7.648943e-01
-4.121066e+00 7.661241e-01
-4.106464e+00 7.673688e-01
-4.091862e+00 7.686287e-01
-4.077261e+00 7.699040e-01
-4.062661e+00 7.711950e-01
-4.048061e+00 7.725018e-01
-4.033461e+00 7.738249e-01
-4.018861e+00 7.751643e-01
-4.004263e+00 7.765205e-01
-3.989664e+00 7.778936e-01
-3.975066e+00 7.792839e-01
-3.960468e+00 7.806918e-01
-3.945870e+00 7.821174e-01
-3.931273e+00 7.835612e-01
-3.916676e+00 7.850234e-01
-3.902080e+00 7.865042e-01
-3.887484e+00 7.880041e-01
-3.872888e+00 7.895233e-01
-3.858292e+00 7.910622e-01
-3.843696e+00 7.926211e-01
-3.829101e+00 7.942003e-01
-3.814506e+00 7.958001e-01
-3.799911e+00 7.974210e-01
-3.785316e+00 7.990632e-01
-3.770721e+00 8.007272e-01
-3.756127e+00 8.024133e-01
-3.741532e+00 8.041218e-01
-3.726938e+00 8.058533e-01
-3.712343e+00 8.076080e-01
-3.697749e+00 8.093864e-01
-3.683154e+00 8.111888e-01
-3.668559e+00 8.130158e-01
-3.653964e+00 8.148677e-01
-3.639369e+00 8.167449e-01
-3.624774e+00 8.186480e-01
-3.610179e+00 8.205773e-01
-3.595583e+00 8.225333e-01
-3.580986e+00 8.245166e-01
-3.566390e+00 8.265275e-01
-3.551793e+00 8.285665e-01
-3.537195e+00 8.306343e-01
-3.522597e+00 8.327312e-01
-3.507998e+00 8.348578e-01
-3.493398e+00 8.370147e-01
-3.478798e+00 8.392023e-01
-3.464196e+00 8.414212e-01
-3.449594e+00 8.436720e-01
-3.434991e+00 8.459553e-01
-3.420386e+00 8.482717e-01
-3.405781e+00 8.506217e-01
-3.391174e+00 8.530060e-01
-3.376565e+00 8.554251e-01
-3.361956e+00 8.578798e-01
-3.347344e+00 8.603706e-01
-3.332731e+00 8.628983e-01
-3.318116e+00 8.654634e-01
-3.303499e+00 8.680668e-01
-3.288880e+00 8.707090e-01
-3.274258e+00 8.733908e-01
-3.259634e+00 8.761129e-01
-3.245008e+00 8.788761e-01
-3.230379e+00 8.816812e-01
-3.215746e+00 8.845288e-01
-3.201111e+00 8.874197e-01
-3.186473e+00 8.903548e-01
-3.171831e+00 8.933349e-01
-3.157185e+00 8.963608e-01
-3.142536e+00 8.994333e-01
-3.127883e+00 9.025533e-01
-3.113225e+00 9.057217e-01
-3.098562e+00 9.089393e-01
-3.083895e+00 9.122071e-01
-3.069222e+00 9.155260e-01
-3.054545e+00 9.188968e-01
-3.039861e+00 9.223206e-01
-3.025172e+00 9.257983e-01
-3.010476e+00 9.293309e-01
-2.995773e+00 9.329193e-01
-2.981064e+00 9.365647e-01
-2.966347e+00 9.402679e-01
-2.951622e+00 9.440301e-01
-2.936889e+00 9.478524e-01
-2.922148e+00 9.517357e-01
-2.907398e+00 9.556811e-01
-2.892638e+00 9.596899e-01
-2.877868e+00 9.637630e-01
-2.863088e+00 9.679016e-01
-2.848296e+00 9.721069e-01
-2.833494e+00 9.763800e-01
-2.818679e+00 9.807221e-01
-2.803852e+00 9.851344e-01
-2.789011e+00 9.896180e-01
-2.774157e+00 9.941742e-01
-2.759288e+00 9.988042e-01
-2.744404e+00 1.003509e+00
-2.729504e+00 1.008291e+00
-2.714588e+00 1.013149e+00
-2.699654e+00 1.018087e+00
-2.684702e+00 1.023105e+00
-2.669732e+00 1.028204e+00
-2.654741e+00 1.033386e+00
-2.639730e+00 1.038651e+00
-2.624697e+00 1.044002e+00
-2.609642e+00 1.049440e+00
-2.594563e+00 1.054965e+00
-2.579460e+00 1.060580e+00
-2.564332e+00 1.066285e+00
-2.549177e+00 1.072082e+00
-2.533995e+00 1.077972e+00
-2.518783e+00 1.083957e+00
-2.503542e+00 1.090038e+00
-2.488270e+00 1.096215e+00
-2.472966e+00 1.102491e+00
-2.457628e+00 1.108867e+00
-2.442255e+00 1.115344e+00
-2.426846e+00 1.121923e+00
-2.411399e+00 1.128606e+00
-2.395913e+00 1.135394e+00
-2.380387e+00 1.142288e+00
-2.364818e+00 1.149290e+00
-2.349206e+00 1.156400e+00
-2.333549e+00 1.163619e+00
-2.317845e+00 1.170950e+00
-2.302093e+00 1.178394e+00
-2.286291e+00 1.185950e+00
-2.270436e+00 1.193621e+00
-2.254528e+00 1.201407e+00
-2.238565e+00 1.209310e+00
-2.222544e+00 1.217331e+00
-2.206464e+00 1.225470e+00
-2.190322e+00 1.233728e+00
-2.174118e+00 1.242107e+00
-2.157847e+00 1.250607e+00
-2.141510e+00 1.259230e+00
-2.125103e+00 1.267974e+00
-2.108623e+00 1.276842e+00
-2.092070e+00 1.285834e+00
-2.075441e+00 1.294951e+00
-2.058732e+00 1.304192e+00
-2.041943e+00 1.313558e+00
-2.025070e+00 1.323050e+00
-2.008111e+00 1.332667e+00
-1.991063e+00 1.342410e+00
-1.973923e+00 1.352279e+00
-1.956690e+00 1.362273e+00
-1.939360e+00 1.372392e+00
-1.921930e+00 1.382636e+00
-1.904398e+00 1.393003e+00
-1.886761e+00 1.403494e+00
-1.869015e+00 1.414106e+00
-1.851158e+00 1.424840e+00
-1.833186e+00 1.435693e+00
-1.815097e+00 1.446664e+00
-1.796886e+00 1.457751e+00
-1.778552e+00 1.468952e+00
-1.760090e+00 1.480264e+00
-1.741498e+00 1.491686e+00
-1.722770e+00 1.503213e+00
-1.703905e+00 1.514842e+00
-1.684899e+00 1.526570e+00
-1.665748e+00 1.538393e+00
-1.646447e+00 1.550306e+00
-1.626995e+00 1.562304e+00
-1.607386e+00 1.574383e+00
-1.587618e+00 1.586535e+00
-1.567686e+00 1.598755e+00
-1.547586e+00 1.611036e+00
-1.527316e+00 1.623370e+00
-1.506870e+00 1.635750e+00
-1.486247e+00 1.648167e+00
-1.465441e+00 1.660612e+00
-1.444449e+00 1.673074e+00
-1.423268e+00 1.685545e+00
-1.401895e+00 1.698012e+00
-1.380326e+00 1.710464e+00
-1.358558e+00 1.722888e+00
-1.336588e+00 1.735271e+00
-1.314414e+00 1.747600e+00
-1.292033e+00 1.759860e+00
-1.269442e+00 1.772036e+00
-1.246641e+00 1.784112e+00
-1.223626e+00 1.796071e+00
-1.200398e+00 1.807897e+00
-1.176955e+00 1.819572e+00
-1.153297e+00 1.831078e+00
-1.129424e+00 1.842395e+00
-1.105336e+00 1.853506e+00
-1.081180e+00 1.865104e+00
-1.056928e+00 1.877134e+00
-1.032442e+00 1.888891e+00
-1.007705e+00 1.900370e+00
-9.826979e-01 1.911370e+00
-9.574634e-01 1.922024e+00
-9.319958e-01 1.932303e+00
-9.063118e-01 1.942211e+00
-8.804193e-01 1.951733e+00
-8.543179e-01 1.960843e+00
-8.280225e-01 1.969543e+00
-8.015334e-01 1.977764e+00
-7.748592e-01 1.985470e+00
-7.480148e-01 1.992692e+00
-7.210136e-01 1.999441e+00
-6.938556e-01 2.005600e+00
-6.665585e-01 2.011209e+00
-6.391374e-01 2.016282e+00
-6.116008e-01 2.020786e+00
-5.839641e-01 2.024717e+00
-5.562373e-01 2.028006e+00
-5.284268e-01 2.030496e+00
-5.005628e-01 2.032374e+00
-4.726602e-01 2.033648e+00
-4.447339e-01 2.034344e+00
-4.167969e-01 2.034432e+00
-3.888643e-01 2.033921e+00
-3.609502e-01 2.032827e+00
-3.330680e-01 2.031178e+00
-3.052315e-01 2.028936e+00
-2.774529e-01 2.026162e+00
-2.497452e-01 2.022835e+00
-2.221197e-01 2.018991e+00
-1.945876e-01 2.014646e+00
-1.671598e-01 2.009809e+00
-1.398484e-01 2.004470e+00
-1.126651e-01 1.998628e+00
-8.561485e-02 1.992367e+00
-5.870534e-02 1.985707e+00
-3.194369e-02 1.978664e+00
-5.336352e-03 1.971259e+00
2.111081e-02 1.963511e+00
4.739253e-02 1.955438e+00
7.350415e-02 1.947059e+00
9.944156e-02 1.938395e+00
1.252012e-01 1.929463e+00
1.507801e-01 1.920282e+00
1.761756e-01 1.910871e+00
2.013858e-01 1.901246e+00
2.264090e-01 1.891426e+00
2.512440e-01 1.881427e+00
2.758900e-01 1.871265e+00
3.003464e-01 1.860956e+00
3.246132e-01 1.850514e+00
3.486904e-01 1.839955e+00
3.725786e-01 1.829291e+00
3.962783e-01 1.818537e+00
4.197904e-01 1.807703e+00
4.431159e-01 1.796802e+00
4.662562e-01 1.785846e+00
4.892126e-01 1.774845e+00
5.119866e-01 1.763808e+00
5.345799e-01 1.752746e+00
5.569943e-01 1.741667e+00
5.792315e-01 1.730579e+00
6.012937e-01 1.719491e+00
6.231827e-01 1.708410e+00
6.449007e-01 1.697343e+00
6.664499e-01 1.686297e+00
6.878324e-01 1.675277e+00
7.090506e-01 1.664291e+00
7.301069e-01 1.653342e+00
7.510036e-01 1.642437e+00
7.717432e-01 1.631580e+00
7.923283e-01 1.620777e+00
8.127613e-01 1.610031e+00
8.330449e-01 1.599348e+00
8.531819e-01 1.588730e+00
8.731750e-01 1.578182e+00
8.930269e-01 1.567707e+00
9.127406e-01 1.557310e+00
9.323190e-01 1.546993e+00
9.517650e-01 1.536759e+00
9.710816e-01 1.526612e+00
9.902721e-01 1.516554e+00
1.009339e+00 1.506588e+00
1.028287e+00 1.496716e+00
1.047117e+00 1.486942e+00
1.065834e+00 1.477267e+00
1.084441e+00 1.467693e+00
1.102941e+00 1.458222e+00
1.121337e+00 1.448857e+00
1.139633e+00 1.439599e+00
1.157832e+00 1.430449e+00
1.175937e+00 1.421409e+00
1.193951e+00 1.412479e+00
1.211878e+00 1.403662e+00
1.229721e+00 1.394958e+00
1.247483e+00 1.386367e+00
1.265167e+00 1.377891e+00
1.282776e+00 1.369530e+00
1.300314e+00 1.361284e+00
1.317782e+00 1.353153e+00
1.335185e+00 1.345137e+00
1.352525e+00 1.337237e+00
1.369804e+00 1.329452e+00
1.387025e+00 1.321782e+00
1.404191e+00 1.314226e+00
1.421305e+00 1.306783e+00
1.438368e+00 1.299454e+00
1.455383e+00 1.292238e+00
1.472352e+00 1.285133e+00
1.489277e+00 1.278138e+00
1.506161e+00 1.271253e+00
1.523006e+00 1.264477e+00
1.539812e+00 1.257809e+00
1.556583e+00 1.251246e+00
1.573319e+00 1.244789e+00
1.590023e+00 1.238436e+00
1.606696e+00 1.232185e+00
1.623339e+00 1.226036e+00
1.639955e+00 1.219986e+00
1.656544e+00 1.214034e+00
1.673107e+00 1.208180e+00
1.689646e+00 1.202421e+00
1.706162e+00 1.196756e+00
1.722657e+00 1.191184e+00
1.739130e+00 1.185703e+00
1.755584e+00 1.180312e+00
1.772019e+00 1.175009e+00
1.788435e+00 1.169793e+00
1.804835e+00 1.164662e+00
1.821218e+00 1.159615e+00
1.837586e+00 1.154651e+00
1.853939e+00 1.149767e+00
1.870277e+00 1.144963e+00
1.886602e+00 1.140238e+00
1.902914e+00 1.135589e+00
1.919214e+00 1.131016e+00
1.935502e+00 1.126517e+00
1.951778e+00 1.122091e+00
1.968044e+00 1.117736e+00
1.984299e+00 1.113451e+00
2.000545e+00 1.109236e+00
2.016780e+00 1.105088e+00
2.033007e+00 1.101007e+00
2.049225e+00 1.096991e+00
2.065434e+00 1.093039e+00
2.081636e+00 1.089150e+00
2.097829e+00 1.085323e+00
2.114016e+00 1.081557e+00
2.130194e+00 1.077850e+00
2.146367e+00 1.074202e+00
2.162532e+00 1.070612e+00
2.178691e+00 1.067078e+00
2.194844e+00 1.063600e+00
2.210991e+00 1.060176e+00
2.227132e+00 1.056806e+00
2.243267e+00 1.053488e+00
2.259398e+00 1.050222e+00
2.275523e+00 1.047007e+00
2.291643e+00 1.043842e+00
2.307759e+00 1.040726e+00
2.323870e+00 1.037658e+00
2.339976e+00 1.034638e+00
2.356078e+00 1.031665e+00
2.372176e+00 1.028737e+00
2.388270e+00 1.025854e+00
2.404360e+00 1.023016e+00
2.420447e+00 1.020222e+00
2.436530e+00 1.017470e+00
2.452609e+00 1.014760e+00
2.468686e+00 1.012092e+00
2.484759e+00 1.009465e+00
2.500829e+00 1.006878e+00
2.516896e+00 1.004331e+00
2.532960e+00 1.001822e+00
2.549022e+00 9.993519e-01
2.565081e+00 9.969194e-01
2.581138e+00 9.945239e-01
2.597192e+00 9.921650e-01
2.613244e+00 9.898421e-01
2.629294e+00 9.875546e-01
2.645342e+00 9.853019e-01
2.661388e+00 9.830836e-01
2.677432e+00 9.808992e-01
2.693475e+00 9.787480e-01
2.709516e+00 9.766296e-01
2.725555e+00 9.745436e-01
2.741593e+00 9.724894e-01
2.757630e+00 9.704666e-01
2.773666e+00 9.684747e-01
2.789701e+00 9.665132e-01
2.805734e+00 9.645818e-01
2.821767e+00 9.626799e-01
2.837799e+00 9.608071e-01
2.853831e+00 9.589631e-01
2.869861e+00 9.571474e-01
2.885892e+00 9.553596e-01
2.901922e+00 9.535993e-01
2.917951e+00 9.518660e-01
2.933981e+00 9.501595e-01
2.950010e+00 9.484794e-01
2.966040e+00 9.468252e-01
2.982069e+00 9.451965e-01
2.998099e+00 9.435931e-01
3.014129e+00 9.420146e-01
3.030160e+00 9.404606e-01
3.046190e+00 9.389307e-01
3.062222e+00 9.374247e-01
3.078254e+00 9.359422e-01
3.094287e+00 9.344828e-01
3.110321e+00 9.330462e-01
3.126355e+00 9.316322e-01
3.142391e+00 9.302403e-01
3.158428e+00 9.288703e-01
3.174466e+00 9.275218e-01
3.190505e+00 9.261946e-01
3.206545e+00 9.248883e-01
3.222587e+00 9.236027e-01
3.238631e+00 9.223374e-01
3.254676e+00 9.210921e-01
3.270723e+00 9.198667e-01
3.286772e+00 9.186607e-01
3.302822e+00 9.174739e-01
3.318875e+00 9.163060e-01
3.334929e+00 9.151567e-01
3.350986e+00 9.140258e-01
3.367045e+00 9.129130e-01
3.383106e+00 9.118180e-01
3.399169e+00 9.107405e-01
3.415235e+00 9.096804e-01
3.431303e+00 9.086373e-01
3.447374e+00 9.076109e-01
3.463447e+00 9.066011e-01
3.479523e+00 9.056076e-01
3.495602e+00 9.046300e-01
3.511683e+00 9.036683e-01
3.527768e+00 9.027220e-01
3.543855e+00 9.017911e-01
3.559945e+00 9.008751e-01
3.576039e+00 8.999740e-01
3.592135e+00 8.990874e-01
3.608235e+00 8.982152e-01
3.624338e+00 8.973571e-01
3.640444e+00 8.965128e-01
3.656553e+00 8.956822e-01
3.672666e+00 8.948649e-01
3.688782e+00 8.940609e-01
3.704902e+00 8.932698e-01
3.721025e+00 8.924915e-01
3.737152e+00 8.917257e-01
3.753282e+00 8.909722e-01
3.769417e+00 8.902308e-01
3.785554e+00 8.895013e-01
3.801696e+00 8.887834e-01
3.817841e+00 8.880771e-01
3.833990e+00 8.873820e-01
3.850143e+00 8.866979e-01
3.866300e+00 8.860247e-01
3.882461e+00 8.853621e-01
3.898625e+00 8.847100e-01
3.914794e+00 8.840681e-01
3.930966e+00 8.834363e-01
3.947143e+00 8.828144e-01
3.963324e+00 8.822021e-01
3.979508e+00 8.815993e-01
3.995697e+00 8.810058e-01
4.011890e+00 8.804214e-01
4.028087e+00 8.798459e-01
4.044288e+00 8.792792e-01
4.060493e+00 8.787210e-01
4.076702e+00 8.781712e-01
4.092916e+00 8.776296e-01
4.109134e+00 8.770960e-01
4.125356e+00 8.765703e-01
4.141582e+00 8.760522e-01
4.157812e+00 8.755417e-01
4.174046e+00 8.750385e-01
4.190285e+00 8.745424e-01
4.206528e+00 8.740534e-01
4.222775e+00 8.735712e-01
4.239026e+00 8.730957e-01
4.255281e+00 8.726268e-01
4.271541e+00 8.721642e-01
4.287804e+00 8.717078e-01
4.304072e+00 8.712575e-01
4.320344e+00 8.708131e-01
4.336620e+00 8.703744e-01
4.352900e+00 8.699414e-01
4.369185e+00 8.695138e-01
4.385473e+00 8.690916e-01
4.401765e+00 8.686745e-01
4.418062e+00 8.682624e-01
4.434362e+00 8.678553e-01
4.450667e+00 8.674529e-01
4.466975e+00 8.670552e-01
4.483288e+00 8.666619e-01
4.499604e+00 8.662730e-01
4.515925e+00 8.658883e-01
4.532249e+00 8.655078e-01
4.548577e+00 8.651312e-01
4.564909e+00 8.647585e-01
4.581244e+00 8.643895e-01
4.597583e+00 8.640241e-01
4.613927e+00 8.636622e-01
4.630273e+00 8.633038e-01
4.646624e+00 8.629485e-01
4.662978e+00 8.625965e-01
4.679335e+00 8.622474e-01
4.695696e+00 8.619014e-01
4.712061e+00 8.615581e-01
4.728429e+00 8.612176e-01
4.744800e+00 8.608797e-01
4.761175e+00 8.605443e-01
4.777553e+00 8.602113e-01
4.793934e+00 8.598807e-01
4.810319e+00 8.595523e-01
4.826707e+00 8.592260e-01
4.843098e+00 8.589018e-01
4.859492e+00 8.585795e-01
4.875889e+00 8.582591e-01
4.892289e+00 8.579405e-01
4.908691e+00 8.576235e-01
4.925097e+00 8.573082e-01
4.941506e+00 8.569945e-01
4.957917e+00 8.566822e-01
4.974331e+00 8.563713e-01
4.990748e+00 8.560616e-01
5.007168e+00 8.557533e-01
5.023590e+00 8.554460e-01
5.040014e+00 8.551399e-01
5.056441e+00 8.548348e-01
5.072870e+00 8.545307e-01
5.089302e+00 8.542275e-01
5.105736e+00 8.539251e-01
5.122172e+00 8.536235e-01
5.138611e+00 8.533226e-01
5.155051e+00 8.530224e-01
5.171494e+00 8.527228e-01
5.187938e+00 8.524237e-01
5.204384e+00 8.521252e-01
5.220833e+00 8.518271e-01
5.237283e+00 8.515295e-01
5.253735e+00 8.512322e-01
5.270188e+00 8.509352e-01
5.286643e+00 8.506385e-01
5.303100e+00 8.503421e-01
5.319559e+00 8.500458e-01
5.336018e+00 8.497498e-01
5.352479e+00 8.494538e-01
5.368942e+00 8.491580e-01
5.385406e+00 8.488622e-01
5.401870e+00 8.485665e-01
5.418337e+00 8.482708e-01
5.434804e+00 8.479751e-01
5.451272e+00 8.476793e-01
5.467741e+00 8.473835e-01
5.484211e+00 8.470876e-01
5.500682e+00 8.467917e-01
5.517154e+00 8.464956e-01
5.533626e+00 8.461993e-01
5.550099e+00 8.459029e-01
5.566573e+00 8.456064e-01
5.583047e+00 8.453097e-01
5.599522e+00 8.450128e-01
5.615997e+00 8.447158e-01
5.632473e+00 8.444185e-01
5.648949e+00 8.441210e-01
5.665425e+00 8.438234e-01
5.681902e+00 8.435255e-01
5.698378e+00 8.432275e-01
5.714855e+00 8.429292e-01
5.731332e+00 8.426308e-01
5.747808e+00 8.423321e-01
5.764285e+00 8.420333e-01
5.780762e+00 8.417343e-01
5.797238e+00 8.414351e-01
5.813714e+00 8.411358e-01
5.830190e+00 8.408363e-01
5.846666e+00 8.405367e-01
5.863141e+00 8.402370e-01
5.879616e+00 8.399372e-01
5.896090e+00 8.396373e-01
5.912564e+00 8.393373e-01
5.929038e+00 8.390373e-01
5.945510e+00 8.387372e-01
5.961983e+00 8.384372e-01
5.978454e+00 8.381371e-01
5.994925e+00 8.378371e-01
6.011395e+00 8.375372e-01
6.027864e+00 8.372374e-01
6.044332e+00 8.369377e-01
6.060799e+00 8.366382e-01
6.077266e+00 8.363389e-01
6.093731e+00 8.360398e-01
6.110196e+00 8.357410e-01
6.126659e+00 8.354424e-01
6.143122e+00 8.351442e-01
6.159583e+00 8.348463e-01
6.176043e+00 8.345488e-01
6.192502e+00 8.342518e-01
6.208960e+00 8.339552e-01
6.225416e+00 8.336592e-01
6.241872e+00 8.333637e-01
6.258326e+00 8.330689e-01
6.274778e+00 8.327746e-01
6.291230e+00 8.324811e-01
6.307680e+00 8.321883e-01
6.324128e+00 8.318963e-01
6.340576e+00 8.316051e-01
6.357022e+00 8.313148e-01
6.373466e+00 8.310253e-01
6.389909e+00 8.307369e-01
6.406351e+00 8.304495e-01
6.422791e+00 8.301631e-01
6.439229e+00 8.298779e-01
6.455667e+00 8.295938e-01
6.472102e+00 8.293110e-01
6.488536e+00 8.290294e-01
6.504969e+00 8.287491e-01
6.521400e+00 8.284703e-01
6.537830e+00 8.281928e-01
6.554258e+00 8.279168e-01
6.570684e+00 8.276424e-01
6.587109e+00 8.273695e-01
6.603533e+00 8.270983e-01
6.619955e+00 8.268288e-01
6.636375e+00 8.265611e-01
6.652794e+00 8.262952e-01
6.669211e+00 8.260311e-01
6.685627e+00 8.257689e-01
6.702042e+00 8.255087e-01
6.718455e+00 8.252506e-01
6.734866e+00 8.249945e-01
6.751276e+00 8.247406e-01
6.767685e+00 8.244888e-01
6.784092e+00 8.242394e-01
6.800498e+00 8.239922e-01
6.816902e+00 8.237473e-01
6.833306e+00 8.235049e-01
6.849707e+00 8.232650e-01
6.866108e+00 8.230276e-01
6.882507e+00 8.227927e-01
6.898905e+00 8.225605e-01
6.915302e+00 8.223310e-01
6.931697e+00 8.221042e-01
6.948092e+00 8.218802e-01
6.964485e+00 8.216590e-01
6.980877e+00 8.214407e-01
6.997268e+00 8.212254e-01
7.013658e+00 8.210131e-01
7.030048e+00 8.208037e-01
7.046436e+00 8.205975e-01
7.062823e+00 8.203944e-01
7.079210e+00 8.201945e-01
7.095595e+00 8.199978e-01
7.111980e+00 8.198044e-01
7.128364e+00 8.196143e-01
7.144748e+00 8.194276e-01
7.161131e+00 8.192442e-01
7.177513e+00 8.190643e-01
7.193895e+00 8.188879e-01
7.210276e+00 8.187150e-01
7.226657e+00 8.185457e-01
7.243038e+00 8.183800e-01
7.259418e+00 8.182179e-01
7.275798e+00 8.180595e-01
7.292178e+00 8.179048e-01
7.308557e+00 8.177538e-01
7.324937e+00 8.176066e-01
7.341316e+00 8.174632e-01
7.357696e+00 8.173236e-01
7.374076e+00 8.171878e-01
7.390456e+00 8.170560e-01
7.406836e+00 8.169280e-01
7.423216e+00 8.168040e-01
7.439597e+00 8.166839e-01
7.455979e+00 8.165678e-01
7.472360e+00 8.164556e-01
7.488743e+00 8.163475e-01
7.505126e+00 8.162434e-01
7.521509e+00 8.161433e-01
7.537894e+00 8.160472e-01
7.554279e+00 8.159552e-01
7.570666e+00 8.158673e-01
7.587053e+00 8.157834e-01
7.603441e+00 8.157036e-01
7.619831e+00 8.156278e-01
7.636222e+00 8.155562e-01
7.652614e+00 8.154886e-01
7.669007e+00 8.154251e-01
7.685402e+00 8.153656e-01
7.701798e+00 8.153102e-01
7.718196e+00 8.152588e-01
7.734596e+00 8.152115e-01
7.750997e+00 8.151682e-01
7.767400e+00 8.151289e-01
7.783805e+00 8.150937e-01
7.800212e+00 8.150624e-01
7.816621e+00 8.150350e-01
7.833033e+00 8.150116e-01
7.849446e+00 8.149921e-01
7.865862e+00 8.149765e-01
7.882280e+00 8.149647e-01
7.898700e+00 8.149568e-01
7.915123e+00 8.149526e-01
7.931548e+00 8.149522e-01
7.947976e+00 8.149555e-01
7.964407e+00 8.149625e-01
7.980841e+00 8.149732e-01
7.997277e+00 8.149874e-01


==> figs/shearvescmminsep3.4h0.64.dat <==
cx cy
-8.000000e+00 6.400000e-01
-7.985655e+00 6.402008e-01
-7.971329e+00 6.404061e-01
-7.957024e+00 6.406162e-01
-7.942740e+00 6.408310e-01
-7.928475e+00 6.410508e-01
-7.914231e+00 6.412753e-01
-7.900005e+00 6.415047e-01
-7.885798e+00 6.417389e-01
-7.871608e+00 6.419779e-01
-7.857434e+00 6.422215e-01
-7.843276e+00 6.424696e-01
-7.829132e+00 6.427221e-01
-7.815001e+00 6.429787e-01
-7.800881e+00 6.432394e-01
-7.786771e+00 6.435039e-01
-7.772670e+00 6.437719e-01
-7.758576e+00 6.440433e-01
-7.744488e+00 6.443179e-01
-7.730405e+00 6.445953e-01
-7.716324e+00 6.448752e-01
-7.702246e+00 6.451576e-01
-7.688167e+00 6.454421e-01
-7.674088e+00 6.457284e-01
-7.660007e+00 6.460164e-01
-7.645923e+00 6.463057e-01
-7.631835e+00 6.465962e-01
-7.617742e+00 6.468877e-01
-7.603642e+00 6.471799e-01
-7.589536e+00 6.474726e-01
-7.575423e+00 6.477657e-01
-7.561301e+00 6.480590e-01
-7.547171e+00 6.483523e-01
-7.533031e+00 6.486455e-01
-7.518881e+00 6.489384e-01
-7.504721e+00 6.492310e-01
-7.490551e+00 6.495231e-01
-7.476369e+00 6.498146e-01
-7.462177e+00 6.501054e-01
-7.447974e+00 6.503955e-01
-7.433759e+00 6.506848e-01
-7.419532e+00 6.509732e-01
-7.405294e+00 6.512607e-01
-7.391044e+00 6.515472e-01
-7.376783e+00 6.518328e-01
-7.362511e+00 6.521175e-01
-7.348227e+00 6.524011e-01
-7.333931e+00 6.526837e-01
-7.319625e+00 6.529653e-01
-7.305307e+00 6.532458e-01
-7.290979e+00 6.535255e-01
-7.276639e+00 6.538041e-01
-7.262289e+00 6.540818e-01
-7.247929e+00 6.543585e-01
-7.233559e+00 6.546344e-01
-7.219179e+00 6.549094e-01
-7.204789e+00 6.551836e-01
-7.190389e+00 6.554570e-01
-7.175981e+00 6.557296e-01
-7.161563e+00 6.560015e-01
-7.147136e+00 6.562728e-01
-7.132701e+00 6.565434e-01
-7.118258e+00 6.568135e-01
-7.103806e+00 6.570830e-01
-7.089347e+00 6.573520e-01
-7.074880e+00 6.576206e-01
-7.060405e+00 6.578888e-01
-7.045923e+00 6.581567e-01
-7.031435e+00 6.584243e-01
-7.016939e+00 6.586917e-01
-7.002437e+00 6.589588e-01
-6.987929e+00 6.592259e-01
-6.973414e+00 6.594928e-01
-6.958894e+00 6.597597e-01
-6.944368e+00 6.600267e-01
-6.929836e+00 6.602937e-01
-6.915299e+00 6.605608e-01
-6.900757e+00 6.608280e-01
-6.886210e+00 6.610955e-01
-6.871658e+00 6.613633e-01
-6.857101e+00 6.616313e-01
-6.842540e+00 6.618997e-01
-6.827975e+00 6.621685e-01
-6.813406e+00 6.624377e-01
-6.798832e+00 6.627075e-01
-6.784255e+00 6.629778e-01
-6.769674e+00 6.632486e-01
-6.755089e+00 6.635201e-01
-6.740501e+00 6.637923e-01
-6.725910e+00 6.640652e-01
-6.711315e+00 6.643388e-01
-6.696718e+00 6.646132e-01
-6.682117e+00 6.648885e-01
-6.667514e+00 6.651647e-01
-6.652908e+00 6.654418e-01
-6.638299e+00 6.657198e-01
-6.623688e+00 6.659989e-01
-6.609074e+00 6.662790e-01
-6.594459e+00 6.665602e-01
-6.579841e+00 6.668426e-01
-6.565221e+00 6.671261e-01
-6.550599e+00 6.674108e-01
-6.535975e+00 6.676967e-01
-6.521349e+00 6.679840e-01
-6.506721e+00 6.682725e-01
-6.492092e+00 6.685624e-01
-6.477461e+00 6.688537e-01
-6.462829e+00 6.691465e-01
-6.448195e+00 6.694407e-01
-6.433559e+00 6.697364e-01
-6.418923e+00 6.700336e-01
-6.404285e+00 6.703325e-01
-6.389646e+00 6.706329e-01
-6.375006e+00 6.709350e-01
-6.360364e+00 6.712388e-01
-6.345722e+00 6.715443e-01
-6.331079e+00 6.718515e-01
-6.316435e+00 6.721606e-01
-6.301789e+00 6.724715e-01
-6.287144e+00 6.727842e-01
-6.272497e+00 6.730988e-01
-6.257849e+00 6.734154e-01
-6.243201e+00 6.737340e-01
-6.228553e+00 6.740545e-01
-6.213903e+00 6.743771e-01
-6.199253e+00 6.747017e-01
-6.184603e+00 6.750285e-01
-6.169952e+00 6.753574e-01
-6.155301e+00 6.756885e-01
-6.140649e+00 6.760218e-01
-6.125997e+00 6.763573e-01
-6.111344e+00 6.766952e-01
-6.096691e+00 6.770353e-01
-6.082038e+00 6.773778e-01
-6.067385e+00 6.777228e-01
-6.052731e+00 6.780701e-01
-6.038077e+00 6.784199e-01
-6.023423e+00 6.787722e-01
-6.008769e+00 6.791270e-01
-5.994115e+00 6.794845e-01
-5.979460e+00 6.798445e-01
-5.964806e+00 6.802072e-01
-5.950151e+00 6.805725e-01
-5.935496e+00 6.809406e-01
-5.920842e+00 6.813115e-01
-5.906187e+00 6.816851e-01
-5.891533e+00 6.820616e-01
-5.876878e+00 6.824410e-01
-5.862223e+00 6.828233e-01
-5.847569e+00 6.832085e-01
-5.832915e+00 6.835968e-01
-5.818260e+00 6.839881e-01
-5.803606e+00 6.843824e-01
-5.788952e+00 6.847799e-01
-5.774298e+00 6.851805e-01
-5.759645e+00 6.855843e-01
-5.744991e+00 6.859914e-01
-5.730338e+00 6.864018e-01
-5.715685e+00 6.868155e-01
-5.701032e+00 6.872325e-01
-5.686379e+00 6.876530e-01
-5.671727e+00 6.880769e-01
-5.657075e+00 6.885043e-01
-5.642423e+00 6.889353e-01
-5.627771e+00 6.893699e-01
-5.613120e+00 6.898081e-01
-5.598469e+00 6.902500e-01
-5.583818e+00 6.906956e-01
-5.569168e+00 6.911450e-01
-5.554518e+00 6.915982e-01
-5.539868e+00 6.920553e-01
-5.525218e+00 6.925164e-01
-5.510569e+00 6.929814e-01
-5.495921e+00 6.934504e-01
-5.481272e+00 6.939235e-01
-5.466624e+00 6.944008e-01
-5.451977e+00 6.948822e-01
-5.437329e+00 6.953679e-01
-5.422683e+00 6.958578e-01
-5.408036e+00 6.963521e-01
-5.393390e+00 6.968508e-01
-5.378744e+00 6.973540e-01
-5.364099e+00 6.978616e-01
-5.349454e+00 6.983738e-01
-5.334810e+00 6.988907e-01
-5.320166e+00 6.994123e-01
-5.305523e+00 6.999385e-01
-5.290879e+00 7.004696e-01
-5.276237e+00 7.010056e-01
-5.261595e+00 7.015465e-01
-5.246953e+00 7.020924e-01
-5.232312e+00 7.026433e-01
-5.217671e+00 7.031994e-01
-5.203030e+00 7.037607e-01
-5.188391e+00 7.043272e-01
-5.173751e+00 7.048991e-01
-5.159112e+00 7.054763e-01
-5.144474e+00 7.060590e-01
-5.129836e+00 7.066472e-01
-5.115198e+00 7.072411e-01
-5.100561e+00 7.078406e-01
-5.085925e+00 7.084459e-01
-5.071289e+00 7.090570e-01
-5.056653e+00 7.096740e-01
-5.042018e+00 7.102970e-01
-5.027383e+00 7.109260e-01
-5.012749e+00 7.115612e-01
-4.998116e+00 7.122026e-01
-4.983483e+00 7.128504e-01
-4.968850e+00 7.135045e-01
-4.954218e+00 7.141651e-01
-4.939587e+00 7.148322e-01
-4.924956e+00 7.155060e-01
-4.910325e+00 7.161865e-01
-4.895695e+00 7.168739e-01
-4.881066e+00 7.175682e-01
-4.866437e+00 7.182695e-01
-4.851809e+00 7.189779e-01
-4.837181e+00 7.196935e-01
-4.822553e+00 7.204164e-01
-4.807927e+00 7.211468e-01
-4.793300e+00 7.218846e-01
-4.778675e+00 7.226300e-01
-4.764049e+00 7.233832e-01
-4.749425e+00 7.241442e-01
-4.734801e+00 7.249131e-01
-4.720177e+00 7.256900e-01
-4.705554e+00 7.264751e-01
-4.690931e+00 7.272685e-01
-4.676309e+00 7.280702e-01
-4.661688e+00 7.288804e-01
-4.647067e+00 7.296993e-01
-4.632447e+00 7.305269e-01
-4.617827e+00 7.313633e-01
-4.603207e+00 7.322088e-01
-4.588589e+00 7.330633e-01
-4.573970e+00 7.339271e-01
-4.559353e+00 7.348003e-01
-4.544735e+00 7.356831e-01
-4.530119e+00 7.365754e-01
-4.515503e+00 7.374776e-01
-4.500887e+00 7.383897e-01
-4.486272e+00 7.393118e-01
-4.471658e+00 7.402442e-01
-4.457044e+00 7.411870e-01
-4.442430e+00 7.421403e-01
-4.427817e+00 7.431043e-01
-4.413205e+00 7.440791e-01
-4.398593e+00 7.450650e-01
-4.383982e+00 7.460620e-01
-4.369371e+00 7.470703e-01
-4.354761e+00 7.480902e-01
-4.340151e+00 7.491217e-01
-4.325542e+00 7.501651e-01
-4.310933e+00 7.512205e-01
-4.296325e+00 7.522881e-01
-4.281717e+00 7.533682e-01
-4.267110e+00 7.544608e-01
-4.252504e+00 7.555662e-01
-4.237897e+00 7.566846e-01
-4.223292e+00 7.578162e-01
-4.208687e+00 7.589612e-01
-4.194082e+00 7.601198e-01
-4.179478e+00 7.612921e-01
-4.164874e+00 7.624785e-01
-4.150271e+00 7.636792e-01
-4.135668e+00 7.648943e-01
-4.121066e+00 7.661241e-01
-4.106464e+00 7.673688e-01
-4.091862e+00 7.686287e-01
-4.077261e+00 7.699040e-01
-4.062661e+00 7.711950e-01
-4.048061e+00 7.725018e-01
-4.033461e+00 7.738249e-01
-4.018861e+00 7.751643e-01
-4.004263e+00 7.765205e-01
-3.989664e+00 7.778936e-01
-3.975066e+00 7.792839e-01
-3.960468e+00 7.806918e-01
-3.945870e+00 7.821174e-01
-3.931273e+00 7.835612e-01
-3.916676e+00 7.850234e-01
-3.902080e+00 7.865042e-01
-3.887484e+00 7.880041e-01
-3.872888e+00 7.895233e-01
-3.858292e+00 7.910622e-01
-3.843696e+00 7.926211e-01
-3.829101e+00 7.942003e-01
-3.814506e+00 7.958001e-01
-3.799911e+00 7.974210e-01
-3.785316e+00 7.990632e-01
-3.770721e+00 8.007272e-01
-3.756127e+00 8.024133e-01
-3.741532e+00 8.041218e-01
-3.726938e+00 8.058533e-01
-3.712343e+00 8.076080e-01
-3.697749e+00 8.093864e-01
-3.683154e+00 8.111888e-01
-3.668559e+00 8.130158e-01
-3.653964e+00 8.148677e-01
-3.639369e+00 8.167449e-01
-3.624774e+00 8.186480e-01
-3.610179e+00 8.205773e-01
-3.595583e+00 8.225333e-01
-3.580986e+00 8.245166e-01
-3.566390e+00 8.265275e-01
-3.551793e+00 8.285665e-01
-3.537195e+00 8.306343e-01
-3.522597e+00 8.327312e-01
-3.507998e+00 8.348578e-01
-3.493398e+00 8.370147e-01
-3.478798e+00 8.392023e-01
-3.464196e+00 8.414212e-01
-3.449594e+00 8.436720e-01
-3.434991e+00 8.459553e-01
-3.420386e+00 8.482717e-01
-3.405781e+00 8.506217e-01
-3.391174e+00 8.530060e-01
-3.376565e+00 8.554251e-01
-3.361956e+00 8.578798e-01
-3.347344e+00 8.603706e-01
-3.332731e+00 8.628983e-01
-3.318116e+00 8.654634e-01
-3.303499e+00 8.680668e-01
-3.288880e+00 8.707090e-01
-3.274258e+00 8.733908e-01
-3.259634e+00 8.761129e-01
-3.245008e+00 8.788761e-01
-3.230379e+00 8.816812e-01
-3.215746e+00 8.845288e-01
-3.201111e+00 8.874197e-01
-3.186473e+00 8.903548e-01
-3.171831e+00 8.933349e-01
-3.157185e+00 8.963608e-01
-3.142536e+00 8.994333e-01
-3.127883e+00 9.025533e-01
-3.113225e+00 9.057217e-01
-3.098562e+00 9.089393e-01
-3.083895e+00 9.122071e-01
-3.069222e+00 9.155260e-01
-3.054545e+00 9.188968e-01
-3.039861e+00 9.223206e-01
-3.025172e+00 9.257983e-01
-3.010476e+00 9.293309e-01
-2.995773e+00 9.329193e-01
-2.981064e+00 9.365647e-01
-2.966347e+00 9.402679e-01
-2.951622e+00 9.440301e-01
-2.936889e+00 9.478524e-01
-2.922148e+00 9.517357e-01
-2.907398e+00 9.556811e-01
-2.892638e+00 9.596899e-01
-2.877868e+00 9.637630e-01
-2.863088e+00 9.679016e-01
-2.848296e+00 9.721069e-01
-2.833494e+00 9.763800e-01
-2.818679e+00 9.807221e-01
-2.803852e+00 9.851344e-01
-2.789011e+00 9.896180e-01
-2.774157e+00 9.941742e-01
-2.759288e+00 9.988042e-01
-2.744404e+00 1.003509e+00
-2.729504e+00 1.008291e+00
-2.714588e+00 1.013149e+00
-2.699654e+00 1.018087e+00
-2.684702e+00 1.023105e+00
-2.669732e+00 1.028204e+00
-2.654741e+00 1.033386e+00
-2.639730e+00 1.038651e+00
-2.624697e+00 1.044002e+00
-2.609642e+00 1.049440e+00
-2.594563e+00 1.054965e+00
-2.579460e+00 1.060580e+00
-2.564332e+00 1.066285e+00
-2.549177e+00 1.072082e+00
-2.533995e+00 1.077972e+00
-2.518783e+00 1.083957e+00
-2.503542e+00 1.090038e+00
-2.488270e+00 1.096215e+00
-2.472966e+00 1.102491e+00
-2.457628e+00 1.108867e+00
-2.442255e+00 1.115344e+00
-2.426846e+00 1.121923e+00
-2.411399e+00 1.128606e+00
-2.395913e+00 1.135394e+00
-2.380387e+00 1.142288e+00
-2.364818e+00 1.149290e+00
-2.349206e+00 1.156400e+00
-2.333549e+00 1.163619e+00
-2.317845e+00 1.170950e+00
-2.302093e+00 1.178394e+00
-2.286291e+00 1.185950e+00
-2.270436e+00 1.193621e+00
-2.254528e+00 1.201407e+00
-2.238565e+00 1.209310e+00
-2.222544e+00 1.217331e+00
-2.206464e+00 1.225470e+00
-2.190322e+00 1.233728e+00
-2.174118e+00 1.242107e+00
-2.157847e+00 1.250607e+00
-2.141510e+00 1.259230e+00
-2.125103e+00 1.267974e+00
-2.108623e+00 1.276842e+00
-2.092070e+00 1.285834e+00
-2.075441e+00 1.294951e+00
-2.058732e+00 1.304192e+00
-2.041943e+00 1.313558e+00
-2.025070e+00 1.323050e+00
-2.008111e+00 1.332667e+00
-1.991063e+00 1.342410e+00
-1.973923e+00 1.352279e+00
-1.956690e+00 1.362273e+00
-1.939360e+00 1.372392e+00
-1.921930e+00 1.382636e+00
-1.904398e+00 1.393003e+00
-1.886761e+00 1.403494e+00
-1.869015e+00 1.414106e+00
-1.851158e+00 1.424840e+00
-1.833186e+00 1.435693e+00
-1.815097e+00 1.446664e+00
-1.796886e+00 1.457751e+00
-1.778552e+00 1.468952e+00
-1.760090e+00 1.480264e+00
-1.741498e+00 1.491686e+00
-1.722770e+00 1.503213e+00
-1.703905e+00 1.514842e+00
-1.684899e+00 1.526570e+00
-1.665748e+00 1.538393e+00
-1.646447e+00 1.550306e+00
-1.626995e+00 1.562304e+00
-1.607386e+00 1.574383e+00
-1.587618e+00 1.586535e+00
-1.567686e+00 1.598755e+00
-1.547586e+00 1.611036e+00
-1.527316e+00 1.623370e+00
-1.506870e+00 1.635750e+00
-1.486247e+00 1.648167e+00
-1.465441e+00 1.660612e+00
-1.444449e+00 1.673074e+00
-1.423268e+00 1.685545e+00
-1.401895e+00 1.698012e+00
-1.380326e+00 1.710464e+00
-1.358558e+00 1.722888e+00
-1.336588e+00 1.735271e+00
-1.314414e+00 1.747600e+00
-1.292033e+00 1.759860e+00
-1.269442e+00 1.772036e+00
-1.246641e+00 1.784112e+00
-1.223626e+00 1.796071e+00
-1.200398e+00 1.807897e+00
-1.177309e+00 1.821067e+00
-1.153956e+00 1.833998e+00
-1.130387e+00 1.846894e+00
-1.106526e+00 1.859394e+00
-1.082448e+00 1.871814e+00
-1.058122e+00 1.883990e+00
-1.033558e+00 1.895930e+00
-1.008755e+00 1.907607e+00
-9.836564e-01 1.918698e+00
-9.583308e-01 1.929516e+00
-9.327732e-01 1.939939e+00
-9.070010e-01 1.950018e+00
-8.810006e-01 1.959664e+00
-8.547942e-01 1.968900e+00
-8.283859e-01 1.977696e+00
-8.017899e-01 1.986076e+00
-7.749981e-01 1.993883e+00
-7.480361e-01 2.001226e+00
-7.209060e-01 2.008010e+00
-6.936256e-01 2.014287e+00
-6.662015e-01 2.019974e+00
-6.386463e-01 2.025112e+00
-6.109790e-01 2.029691e+00
-5.832070e-01 2.033673e+00
-5.553386e-01 2.036940e+00
-5.273908e-01 2.039472e+00
-4.993884e-01 2.041394e+00
-4.713464e-01 2.042710e+00
-4.432793e-01 2.043434e+00
-4.152009e-01 2.043548e+00
-3.871263e-01 2.043050e+00
-3.590699e-01 2.041986e+00
-3.310454e-01 2.040323e+00
-3.030658e-01 2.038117e+00
-2.751448e-01 2.035335e+00
-2.472950e-01 2.032001e+00
-2.195273e-01 2.028154e+00
-1.918541e-01 2.023789e+00
-1.642860e-01 2.018934e+00
-1.368369e-01 2.013538e+00
-1.095156e-01 2.007670e+00
-8.232809e-02 2.001383e+00
-5.528215e-02 1.994696e+00
-2.838487e-02 1.987629e+00
-1.642712e-03 1.980199e+00
2.493848e-02 1.972427e+00
5.135346e-02 1.964330e+00
7.759759e-02 1.955930e+00
1.036668e-01 1.947244e+00
1.295575e-01 1.938292e+00
1.552667e-01 1.929093e+00
1.807920e-01 1.919664e+00
2.061313e-01 1.910023e+00
2.312830e-01 1.900188e+00
2.562458e-01 1.890175e+00
2.810191e-01 1.880001e+00
3.056024e-01 1.869681e+00
3.299955e-01 1.859230e+00
3.541986e-01 1.848663e+00
3.782122e-01 1.837994e+00
4.020368e-01 1.827234e+00
4.256735e-01 1.816398e+00
4.491233e-01 1.805496e+00
4.723875e-01 1.794539e+00
4.954675e-01 1.783540e+00
5.183649e-01 1.772506e+00
5.410813e-01 1.761449e+00
5.636186e-01 1.750377e+00
5.859786e-01 1.739297e+00
6.081634e-01 1.728219e+00
6.301751e-01 1.717150e+00
6.520157e-01 1.706097e+00
6.736875e-01 1.695066e+00
6.951928e-01 1.684064e+00
7.165340e-01 1.673096e+00
7.377134e-01 1.662169e+00
7.587336e-01 1.651288e+00
7.795971e-01 1.640457e+00
8.003065e-01 1.629682e+00
8.208644e-01 1.618966e+00
8.412736e-01 1.608315e+00
8.615368e-01 1.597733e+00
8.816570e-01 1.587222e+00
9.016369e-01 1.576788e+00
9.214795e-01 1.566433e+00
9.411880e-01 1.556160e+00
9.607652e-01 1.545974e+00
9.802145e-01 1.535877e+00
9.995388e-01 1.525872e+00
1.018741e+00 1.515962e+00
1.037826e+00 1.506148e+00
1.056795e+00 1.496435e+00
1.075652e+00 1.486823e+00
1.094401e+00 1.477315e+00
1.113044e+00 1.467912e+00
1.131586e+00 1.458618e+00
1.150029e+00 1.449432e+00
1.168377e+00 1.440358e+00
1.186634e+00 1.431395e+00
1.204801e+00 1.422545e+00
1.222884e+00 1.413810e+00
1.240884e+00 1.405189e+00
1.258805e+00 1.396683e+00
1.276651e+00 1.388294e+00
1.294424e+00 1.380021e+00
1.312127e+00 1.371865e+00
1.329763e+00 1.363825e+00
1.347335e+00 1.355902e+00
1.364846e+00 1.348095e+00
1.382298e+00 1.340405e+00
1.399695e+00 1.332830e+00
1.417038e+00 1.325370e+00
1.434330e+00 1.318025e+00
1.451573e+00 1.310794e+00
1.468771e+00 1.303675e+00
1.485924e+00 1.296669e+00
1.503035e+00 1.289773e+00
1.520106e+00 1.282987e+00
1.537139e+00 1.276310e+00
1.554136e+00 1.269741e+00
1.571098e+00 1.263278e+00
1.588028e+00 1.256920e+00
1.604926e+00 1.250666e+00
1.621795e+00 1.244514e+00
1.638635e+00 1.238463e+00
1.655449e+00 1.232512e+00
1.672237e+00 1.226659e+00
1.689001e+00 1.220902e+00
1.705742e+00 1.215241e+00
1.722461e+00 1.209673e+00
1.739159e+00 1.204197e+00
1.755838e+00 1.198812e+00
1.772497e+00 1.193516e+00
1.789139e+00 1.188308e+00
1.805764e+00 1.183186e+00
1.822372e+00 1.178149e+00
1.838965e+00 1.173195e+00
1.855543e+00 1.168323e+00
1.872107e+00 1.163531e+00
1.888657e+00 1.158818e+00
1.905195e+00 1.154183e+00
1.921721e+00 1.149624e+00
1.938235e+00 1.145140e+00
1.954738e+00 1.140729e+00
1.971230e+00 1.136391e+00
1.987712e+00 1.132123e+00
2.004184e+00 1.127925e+00
2.020647e+00 1.123795e+00
2.037101e+00 1.119732e+00
2.053547e+00 1.115735e+00
2.069984e+00 1.111802e+00
2.086414e+00 1.107933e+00
2.102836e+00 1.104126e+00
2.119251e+00 1.100381e+00
2.135659e+00 1.096695e+00
2.152061e+00 1.093069e+00
2.168456e+00 1.089500e+00
2.184845e+00 1.085988e+00
2.201228e+00 1.082532e+00
2.217606e+00 1.079131e+00
2.233978e+00 1.075784e+00
2.250345e+00 1.072489e+00
2.266707e+00 1.069247e+00
2.283064e+00 1.066056e+00
2.299416e+00 1.062915e+00
2.315765e+00 1.059823e+00
2.332108e+00 1.056780e+00
2.348448e+00 1.053784e+00
2.364784e+00 1.050836e+00
2.381116e+00 1.047933e+00
2.397444e+00 1.045076e+00
2.413769e+00 1.042263e+00
2.430090e+00 1.039493e+00
2.446409e+00 1.036767e+00
2.462724e+00 1.034083e+00
2.479036e+00 1.031441e+00
2.495346e+00 1.028840e+00
2.511652e+00 1.026279e+00
2.527957e+00 1.023757e+00
2.544258e+00 1.021275e+00
2.560558e+00 1.018830e+00
2.576855e+00 1.016424e+00
2.593150e+00 1.014055e+00
2.609443e+00 1.011722e+00
2.625734e+00 1.009425e+00
2.642024e+00 1.007164e+00
2.658311e+00 1.004938e+00
2.674598e+00 1.002746e+00
2.690883e+00 1.000587e+00
2.707166e+00 9.984623e-01
2.723448e+00 9.963701e-01
2.739729e+00 9.943102e-01
2.756009e+00 9.922821e-01
2.772288e+00 9.902853e-01
2.788567e+00 9.883194e-01
2.804844e+00 9.863839e-01
2.821121e+00 9.844783e-01
2.837398e+00 9.826022e-01
2.853674e+00 9.807552e-01
2.869949e+00 9.789369e-01
2.886225e+00 9.771467e-01
2.902500e+00 9.753844e-01
2.918775e+00 9.736495e-01
2.935050e+00 9.719416e-01
2.951326e+00 9.702603e-01
2.967601e+00 9.686052e-01
2.983877e+00 9.669760e-01
3.000154e+00 9.653722e-01
3.016431e+00 9.637936e-01
3.032708e+00 9.622397e-01
3.048986e+00 9.607102e-01
3.065265e+00 9.592047e-01
3.081545e+00 9.577229e-01
3.097826e+00 9.562645e-01
3.114108e+00 9.548291e-01
3.130391e+00 9.534164e-01
3.146675e+00 9.520260e-01
3.162961e+00 9.506577e-01
3.179248e+00 9.493110e-01
3.195536e+00 9.479858e-01
3.211826e+00 9.466817e-01
3.228118e+00 9.453983e-01
3.244411e+00 9.441355e-01
3.260706e+00 9.428928e-01
3.277003e+00 9.416700e-01
3.293302e+00 9.404668e-01
3.309603e+00 9.392829e-01
3.325907e+00 9.381180e-01
3.342212e+00 9.369719e-01
3.358520e+00 9.358442e-01
3.374830e+00 9.347347e-01
3.391142e+00 9.336431e-01
3.407457e+00 9.325692e-01
3.423775e+00 9.315126e-01
3.440095e+00 9.304732e-01
3.456418e+00 9.294506e-01
3.472743e+00 9.284446e-01
3.489072e+00 9.274549e-01
3.505403e+00 9.264813e-01
3.521737e+00 9.255236e-01
3.538075e+00 9.245814e-01
3.554415e+00 9.236545e-01
3.570759e+00 9.227428e-01
3.587106e+00 9.218459e-01
3.603456e+00 9.209636e-01
3.619809e+00 9.200956e-01
3.636166e+00 9.192418e-01
3.652526e+00 9.184020e-01
3.668890e+00 9.175758e-01
3.685257e+00 9.167630e-01
3.701627e+00 9.159634e-01
3.718002e+00 9.151769e-01
3.734380e+00 9.144031e-01
3.750761e+00 9.136419e-01
3.767147e+00 9.128930e-01
3.783536e+00 9.121563e-01
3.799929e+00 9.114314e-01
3.816326e+00 9.107182e-01
3.832727e+00 9.100165e-01
3.849132e+00 9.093261e-01
3.865540e+00 9.086468e-01
3.881953e+00 9.079783e-01
3.898370e+00 9.073205e-01
3.914790e+00 9.066732e-01
3.931215e+00 9.060361e-01
3.947644e+00 9.054091e-01
3.964077e+00 9.047919e-01
3.980515e+00 9.041844e-01
3.996956e+00 9.035864e-01
4.013401e+00 9.029978e-01
4.029851e+00 9.024182e-01
4.046305e+00 9.018475e-01
4.062763e+00 9.012856e-01
4.079226e+00 9.007323e-01
4.095693e+00 9.001873e-01
4.112164e+00 8.996506e-01
4.128639e+00 8.991218e-01
4.145118e+00 8.986010e-01
4.161602e+00 8.980878e-01
4.178090e+00 8.975821e-01
4.194582e+00 8.970837e-01
4.211079e+00 8.965925e-01
4.227580e+00 8.961084e-01
4.244085e+00 8.956311e-01
4.260595e+00 8.951604e-01
4.277108e+00 8.946963e-01
4.293626e+00 8.942386e-01
4.310149e+00 8.937871e-01
4.326675e+00 8.933416e-01
4.343206e+00 8.929020e-01
4.359741e+00 8.924682e-01
4.376280e+00 8.920400e-01
4.392823e+00 8.916173e-01
4.409370e+00 8.911999e-01
4.425922e+00 8.907877e-01
4.442478e+00 8.903805e-01
4.459037e+00 8.899782e-01
4.475601e+00 8.895807e-01
4.492169e+00 8.891877e-01
4.508741e+00 8.887993e-01
4.525317e+00 8.884153e-01
4.541897e+00 8.880355e-01
4.558481e+00 8.876597e-01
4.575069e+00 8.872880e-01
4.591660e+00 8.869201e-01
4.608256e+00 8.865560e-01
4.624855e+00 8.861955e-01
4.641458e+00 8.858385e-01
4.658065e+00 8.854848e-01
4.674676e+00 8.851344e-01
4.691290e+00 8.847872e-01
4.707908e+00 8.844431e-01
4.724529e+00 8.841018e-01
4.741154e+00 8.837634e-01
4.757783e+00 8.834278e-01
4.774415e+00 8.830947e-01
4.791050e+00 8.827642e-01
4.807689e+00 8.824361e-01
4.824331e+00 8.821104e-01
4.840976e+00 8.817868e-01
4.857625e+00 8.814655e-01
4.874277e+00 8.811461e-01
4.890932e+00 8.808288e-01
4.907590e+00 8.805133e-01
4.924251e+00 8.801996e-01
4.940915e+00 8.798876e-01
4.957582e+00 8.795772e-01
4.974252e+00 8.792683e-01
4.990925e+00 8.789610e-01
5.007600e+00 8.786550e-01
5.024279e+00 8.783503e-01
5.040959e+00 8.780469e-01
5.057643e+00 8.777447e-01
5.074329e+00 8.774435e-01
5.091018e+00 8.771434e-01
5.107709e+00 8.768443e-01
5.124402e+00 8.765461e-01
5.141098e+00 8.762487e-01
5.157796e+00 8.759521e-01
5.174496e+00 8.756562e-01
5.191199e+00 8.753611e-01
5.207903e+00 8.750665e-01
5.224610e+00 8.747725e-01
5.241318e+00 8.744791e-01
5.258029e+00 8.741861e-01
5.274741e+00 8.738935e-01
5.291455e+00 8.736013e-01
5.308171e+00 8.733095e-01
5.324889e+00 8.730179e-01
5.341608e+00 8.727266e-01
5.358329e+00 8.724355e-01
5.375051e+00 8.721446e-01
5.391775e+00 8.718539e-01
5.408500e+00 8.715632e-01
5.425226e+00 8.712727e-01
5.441954e+00 8.709822e-01
5.458683e+00 8.706917e-01
5.475413e+00 8.704012e-01
5.492144e+00 8.701107e-01
5.508876e+00 8.698202e-01
5.525609e+00 8.695296e-01
5.542343e+00 8.692389e-01
5.559078e+00 8.689481e-01
5.575814e+00 8.686572e-01
5.592550e+00 8.683661e-01
5.609287e+00 8.680749e-01
5.626025e+00 8.677836e-01
5.642763e+00 8.674921e-01
5.659502e+00 8.672004e-01
5.676241e+00 8.669085e-01
5.692980e+00 8.666165e-01
5.709720e+00 8.663242e-01
5.726460e+00 8.660318e-01
5.743201e+00 8.657392e-01
5.759941e+00 8.654464e-01
5.776682e+00 8.651534e-01
5.793422e+00 8.648602e-01
5.810163e+00 8.645669e-01
5.826904e+00 8.642734e-01
5.843644e+00 8.639798e-01
5.860384e+00 8.636859e-01
5.877124e+00 8.633920e-01
5.893864e+00 8.630979e-01
5.910604e+00 8.628038e-01
5.927343e+00 8.625095e-01
5.944082e+00 8.622152e-01
5.960820e+00 8.619208e-01
5.977558e+00 8.616263e-01
5.994295e+00 8.613319e-01
6.011032e+00 8.610374e-01
6.027768e+00 8.607430e-01
6.044503e+00 8.604487e-01
6.061238e+00 8.601544e-01
6.077972e+00 8.598602e-01
6.094705e+00 8.595662e-01
6.111437e+00 8.592723e-01
6.128169e+00 8.589786e-01
6.144899e+00 8.586852e-01
6.161629e+00 8.583920e-01
6.178358e+00 8.580991e-01
6.195085e+00 8.578066e-01
6.211812e+00 8.575144e-01
6.228537e+00 8.572226e-01
6.245262e+00 8.569312e-01
6.261985e+00 8.566404e-01
6.278707e+00 8.563500e-01
6.295428e+00 8.560602e-01
6.312147e+00 8.557711e-01
6.328866e+00 8.554825e-01
6.345583e+00 8.551947e-01
6.362299e+00 8.549075e-01
6.379013e+00 8.546212e-01
6.395727e+00 8.543357e-01
6.412439e+00 8.540510e-01
6.429149e+00 8.537673e-01
6.445858e+00 8.534845e-01
6.462566e+00 8.532028e-01
6.479272e+00 8.529221e-01
6.495977e+00 8.526425e-01
6.512681e+00 8.523641e-01
6.529383e+00 8.520869e-01
6.546083e+00 8.518109e-01
6.562783e+00 8.515363e-01
6.579480e+00 8.512630e-01
6.596176e+00 8.509912e-01
6.612871e+00 8.507208e-01
6.629564e+00 8.504519e-01
6.646256e+00 8.501846e-01
6.662947e+00 8.499190e-01
6.679636e+00 8.496551e-01
6.696323e+00 8.493928e-01
6.713009e+00 8.491324e-01
6.729694e+00 8.488738e-01
6.746377e+00 8.486172e-01
6.763058e+00 8.483625e-01
6.779739e+00 8.481098e-01
6.796418e+00 8.478591e-01
6.813095e+00 8.476106e-01
6.829771e+00 8.473643e-01
6.846446e+00 8.471202e-01
6.863119e+00 8.468784e-01
6.879791e+00 8.466389e-01
6.896462e+00 8.464018e-01
6.913132e+00 8.461672e-01
6.929800e+00 8.459350e-01
6.946467e+00 8.457054e-01
6.963133e+00 8.454785e-01
6.979798e+00 8.452541e-01
6.996461e+00 8.450325e-01
7.013124e+00 8.448137e-01
7.029785e+00 8.445976e-01
7.046446e+00 8.443845e-01
7.063105e+00 8.441742e-01
7.079764e+00 8.439669e-01
7.096421e+00 8.437626e-01
7.113078e+00 8.435614e-01
7.129734e+00 8.433632e-01
7.146389e+00 8.431683e-01
7.163043e+00 8.429765e-01
7.179696e+00 8.427879e-01
7.196349e+00 8.426027e-01
7.213002e+00 8.424207e-01
7.229653e+00 8.422422e-01
7.246304e+00 8.420670e-01
7.262955e+00 8.418953e-01
7.279605e+00 8.417271e-01
7.296255e+00 8.415624e-01
7.312905e+00 8.414013e-01
7.329554e+00 8.412438e-01
7.346203e+00 8.410899e-01
7.362852e+00 8.409397e-01
7.379501e+00 8.407932e-01
7.396150e+00 8.406504e-01
7.412799e+00 8.405114e-01
7.429448e+00 8.403761e-01
7.446097e+00 8.402447e-01
7.462747e+00 8.401171e-01
7.479396e+00 8.399934e-01
7.496046e+00 8.398735e-01
7.512697e+00 8.397576e-01
7.529348e+00 8.396456e-01
7.545999e+00 8.395375e-01
7.562651e+00 8.394334e-01
7.579304e+00 8.393333e-01
7.595958e+00 8.392372e-01
7.612612e+00 8.391450e-01
7.629267e+00 8.390569e-01
7.645923e+00 8.389728e-01
7.662581e+00 8.388927e-01
7.679239e+00 8.388166e-01
7.695899e+00 8.387445e-01
7.712559e+00 8.386765e-01
7.729221e+00 8.386125e-01
7.745885e+00 8.385526e-01
7.762550e+00 8.384966e-01
7.779216e+00 8.384447e-01
7.795885e+00 8.383968e-01
7.812554e+00 8.383529e-01
7.829226e+00 8.383129e-01
7.845900e+00 8.382770e-01
7.862575e+00 8.382449e-01
7.879252e+00 8.382169e-01
7.895932e+00 8.381927e-01
7.912613e+00 8.381724e-01
7.929297e+00 8.381560e-01
7.945983e+00 8.381434e-01
7.962672e+00 8.381346e-01
7.979363e+00 8.381296e-01
7.996056e+00 8.381284e-01


==> figs/shearvescmminsep3.5h0.64.dat <==
cx cy
-8.000000e+00 6.400000e-01
-7.986278e+00 6.401920e-01
-7.972574e+00 6.403881e-01
-7.958889e+00 6.405885e-01
-7.945223e+00 6.407933e-01
-7.931575e+00 6.410026e-01
-7.917945e+00 6.412163e-01
-7.904333e+00 6.414344e-01
-7.890737e+00 6.416569e-01
-7.877158e+00 6.418838e-01
-7.863595e+00 6.421150e-01
-7.850046e+00 6.423504e-01
-7.836510e+00 6.425898e-01
-7.822987e+00 6.428331e-01
-7.809474e+00 6.430803e-01
-7.795972e+00 6.433310e-01
-7.782479e+00 6.435851e-01
-7.768993e+00 6.438424e-01
-7.755513e+00 6.441028e-01
-7.742039e+00 6.443659e-01
-7.728568e+00 6.446316e-01
-7.715100e+00 6.448997e-01
-7.701633e+00 6.451699e-01
-7.688167e+00 6.454421e-01
-7.674700e+00 6.457159e-01
-7.661232e+00 6.459913e-01
-7.647760e+00 6.462679e-01
-7.634285e+00 6.465456e-01
-7.620806e+00 6.468243e-01
-7.607321e+00 6.471036e-01
-7.593830e+00 6.473835e-01
-7.580333e+00 6.476638e-01
-7.566828e+00 6.479442e-01
-7.553316e+00 6.482248e-01
-7.539795e+00 6.485053e-01
-7.526265e+00 6.487856e-01
-7.512726e+00 6.490657e-01
-7.499178e+00 6.493454e-01
-7.485619e+00 6.496245e-01
-7.472051e+00 6.499032e-01
-7.458473e+00 6.501811e-01
-7.444884e+00 6.504584e-01
-7.431285e+00 6.507350e-01
-7.417676e+00 6.510107e-01
-7.404055e+00 6.512856e-01
-7.390425e+00 6.515597e-01
-7.376783e+00 6.518328e-01
-7.363131e+00 6.521051e-01
-7.349469e+00 6.523764e-01
-7.335796e+00 6.526469e-01
-7.322114e+00 6.529163e-01
-7.308421e+00 6.531849e-01
-7.294717e+00 6.534526e-01
-7.281005e+00 6.537194e-01
-7.267282e+00 6.539853e-01
-7.253550e+00 6.542504e-01
-7.239808e+00 6.545146e-01
-7.226057e+00 6.547780e-01
-7.212298e+00 6.550406e-01
-7.198529e+00 6.553025e-01
-7.184752e+00 6.555637e-01
-7.170967e+00 6.558243e-01
-7.157173e+00 6.560841e-01
-7.143371e+00 6.563434e-01
-7.129562e+00 6.566022e-01
-7.115745e+00 6.568604e-01
-7.101921e+00 6.571181e-01
-7.088089e+00 6.573754e-01
-7.074250e+00 6.576323e-01
-7.060405e+00 6.578888e-01
-7.046553e+00 6.581451e-01
-7.032695e+00 6.584010e-01
-7.018830e+00 6.586568e-01
-7.004960e+00 6.589124e-01
-6.991083e+00 6.591678e-01
-6.977201e+00 6.594232e-01
-6.963314e+00 6.596785e-01
-6.949421e+00 6.599338e-01
-6.935523e+00 6.601892e-01
-6.921620e+00 6.604446e-01
-6.907713e+00 6.607002e-01
-6.893800e+00 6.609559e-01
-6.879884e+00 6.612119e-01
-6.865963e+00 6.614681e-01
-6.852037e+00 6.617246e-01
-6.838108e+00 6.619815e-01
-6.824175e+00 6.622387e-01
-6.810238e+00 6.624963e-01
-6.796297e+00 6.627545e-01
-6.782353e+00 6.630131e-01
-6.768406e+00 6.632722e-01
-6.754455e+00 6.635319e-01
-6.740501e+00 6.637923e-01
-6.726544e+00 6.640533e-01
-6.712584e+00 6.643150e-01
-6.698622e+00 6.645774e-01
-6.684656e+00 6.648406e-01
-6.670689e+00 6.651046e-01
-6.656718e+00 6.653694e-01
-6.642745e+00 6.656351e-01
-6.628770e+00 6.659017e-01
-6.614793e+00 6.661693e-01
-6.600814e+00 6.664378e-01
-6.586832e+00 6.667074e-01
-6.572849e+00 6.669780e-01
-6.558863e+00 6.672497e-01
-6.544876e+00 6.675225e-01
-6.530888e+00 6.677965e-01
-6.516897e+00 6.680716e-01
-6.502905e+00 6.683480e-01
-6.488911e+00 6.686256e-01
-6.474916e+00 6.689045e-01
-6.460920e+00 6.691848e-01
-6.446922e+00 6.694663e-01
-6.432923e+00 6.697493e-01
-6.418923e+00 6.700336e-01
-6.404921e+00 6.703194e-01
-6.390919e+00 6.706067e-01
-6.376915e+00 6.708955e-01
-6.362911e+00 6.711858e-01
-6.348905e+00 6.714777e-01
-6.334899e+00 6.717712e-01
-6.320892e+00 6.720663e-01
-6.306884e+00 6.723631e-01
-6.292875e+00 6.726616e-01
-6.278865e+00 6.729618e-01
-6.264855e+00 6.732638e-01
-6.250844e+00 6.735675e-01
-6.236832e+00 6.738731e-01
-6.222820e+00 6.741805e-01
-6.208808e+00 6.744898e-01
-6.194795e+00 6.748010e-01
-6.180781e+00 6.751141e-01
-6.166767e+00 6.754292e-01
-6.152752e+00 6.757463e-01
-6.138738e+00 6.760654e-01
-6.124722e+00 6.763866e-01
-6.110707e+00 6.767099e-01
-6.096691e+00 6.770353e-01
-6.082675e+00 6.773629e-01
-6.068659e+00 6.776927e-01
-6.054642e+00 6.780246e-01
-6.040626e+00 6.783589e-01
-6.026609e+00 6.786954e-01
-6.012592e+00 6.790342e-01
-5.998575e+00 6.793754e-01
-5.984557e+00 6.797190e-01
-5.970540e+00 6.800649e-01
-5.956523e+00 6.804134e-01
-5.942505e+00 6.807642e-01
-5.928488e+00 6.811177e-01
-5.914470e+00 6.814736e-01
-5.900453e+00 6.818321e-01
-5.886435e+00 6.821933e-01
-5.872418e+00 6.825570e-01
-5.858401e+00 6.829235e-01
-5.844383e+00 6.832927e-01
-5.830366e+00 6.836646e-01
-5.816349e+00 6.840393e-01
-5.802332e+00 6.844169e-01
-5.788315e+00 6.847972e-01
-5.774298e+00 6.851805e-01
-5.760282e+00 6.855667e-01
-5.746265e+00 6.859559e-01
-5.732249e+00 6.863481e-01
-5.718233e+00 6.867433e-01
-5.704217e+00 6.871416e-01
-5.690202e+00 6.875430e-01
-5.676186e+00 6.879475e-01
-5.662171e+00 6.883553e-01
-5.648156e+00 6.887662e-01
-5.634141e+00 6.891805e-01
-5.620127e+00 6.895980e-01
-5.606113e+00 6.900189e-01
-5.592099e+00 6.904432e-01
-5.578085e+00 6.908710e-01
-5.564072e+00 6.913022e-01
-5.550059e+00 6.917369e-01
-5.536046e+00 6.921752e-01
-5.522034e+00 6.926171e-01
-5.508022e+00 6.930626e-01
-5.494010e+00 6.935119e-01
-5.479999e+00 6.939649e-01
-5.465987e+00 6.944216e-01
-5.451977e+00 6.948822e-01
-5.437966e+00 6.953467e-01
-5.423956e+00 6.958150e-01
-5.409947e+00 6.962874e-01
-5.395937e+00 6.967638e-01
-5.381928e+00 6.972442e-01
-5.367920e+00 6.977287e-01
-5.353912e+00 6.982175e-01
-5.339904e+00 6.987104e-01
-5.325896e+00 6.992076e-01
-5.311889e+00 6.997091e-01
-5.297883e+00 7.002150e-01
-5.283876e+00 7.007254e-01
-5.269871e+00 7.012402e-01
-5.255865e+00 7.017595e-01
-5.241860e+00 7.022835e-01
-5.227856e+00 7.028120e-01
-5.213852e+00 7.033453e-01
-5.199848e+00 7.038834e-01
-5.185845e+00 7.044263e-01
-5.171842e+00 7.049740e-01
-5.157839e+00 7.055267e-01
-5.143837e+00 7.060844e-01
-5.129836e+00 7.066472e-01
-5.115835e+00 7.072151e-01
-5.101834e+00 7.077882e-01
-5.087834e+00 7.083666e-01
-5.073834e+00 7.089503e-01
-5.059835e+00 7.095393e-01
-5.045836e+00 7.101339e-01
-5.031837e+00 7.107339e-01
-5.017839e+00 7.113396e-01
-5.003842e+00 7.119509e-01
-4.989845e+00 7.125680e-01
-4.975848e+00 7.131908e-01
-4.961852e+00 7.138196e-01
-4.947857e+00 7.144543e-01
-4.933862e+00 7.150951e-01
-4.919867e+00 7.157419e-01
-4.905873e+00 7.163950e-01
-4.891879e+00 7.170544e-01
-4.877886e+00 7.177201e-01
-4.863893e+00 7.183922e-01
-4.849901e+00 7.190708e-01
-4.835909e+00 7.197561e-01
-4.821917e+00 7.204480e-01
-4.807927e+00 7.211468e-01
-4.793936e+00 7.218524e-01
-4.779946e+00 7.225649e-01
-4.765957e+00 7.232845e-01
-4.751968e+00 7.240113e-01
-4.737980e+00 7.247452e-01
-4.723992e+00 7.254865e-01
-4.710004e+00 7.262353e-01
-4.696017e+00 7.269916e-01
-4.682031e+00 7.277555e-01
-4.668045e+00 7.285271e-01
-4.654059e+00 7.293066e-01
-4.640075e+00 7.300940e-01
-4.626090e+00 7.308895e-01
-4.612106e+00 7.316931e-01
-4.598123e+00 7.325050e-01
-4.584139e+00 7.333253e-01
-4.570157e+00 7.341540e-01
-4.556175e+00 7.349914e-01
-4.542193e+00 7.358375e-01
-4.528212e+00 7.366925e-01
-4.514232e+00 7.375565e-01
-4.500252e+00 7.384295e-01
-4.486272e+00 7.393118e-01
-4.472293e+00 7.402035e-01
-4.458314e+00 7.411046e-01
-4.444336e+00 7.420154e-01
-4.430359e+00 7.429359e-01
-4.416382e+00 7.438663e-01
-4.402405e+00 7.448067e-01
-4.388429e+00 7.457574e-01
-4.374453e+00 7.467183e-01
-4.360478e+00 7.476897e-01
-4.346503e+00 7.486718e-01
-4.332529e+00 7.496646e-01
-4.318555e+00 7.506683e-01
-4.304582e+00 7.516832e-01
-4.290609e+00 7.527093e-01
-4.276637e+00 7.537468e-01
-4.262665e+00 7.547959e-01
-4.248693e+00 7.558567e-01
-4.234722e+00 7.569295e-01
-4.220752e+00 7.580144e-01
-4.206782e+00 7.591115e-01
-4.192812e+00 7.602212e-01
-4.178843e+00 7.613434e-01
-4.164874e+00 7.624785e-01
-4.150906e+00 7.636267e-01
-4.136938e+00 7.647880e-01
-4.122970e+00 7.659628e-01
-4.109003e+00 7.671513e-01
-4.095036e+00 7.683535e-01
-4.081070e+00 7.695698e-01
-4.067104e+00 7.708004e-01
-4.053139e+00 7.720455e-01
-4.039174e+00 7.733052e-01
-4.025209e+00 7.745799e-01
-4.011245e+00 7.758698e-01
-3.997281e+00 7.771750e-01
-3.983317e+00 7.784959e-01
-3.969354e+00 7.798327e-01
-3.955390e+00 7.811856e-01
-3.941428e+00 7.825549e-01
-3.927465e+00 7.839409e-01
-3.913503e+00 7.853437e-01
-3.899541e+00 7.867637e-01
-3.885580e+00 7.882012e-01
-3.871618e+00 7.896564e-01
-3.857657e+00 7.911296e-01
-3.843696e+00 7.926211e-01
-3.829736e+00 7.941312e-01
-3.815775e+00 7.956602e-01
-3.801815e+00 7.972084e-01
-3.787854e+00 7.987761e-01
-3.773894e+00 8.003636e-01
-3.759934e+00 8.019713e-01
-3.745974e+00 8.035994e-01
-3.732014e+00 8.052484e-01
-3.718054e+00 8.069186e-01
-3.704094e+00 8.086102e-01
-3.690134e+00 8.103238e-01
-3.676174e+00 8.120595e-01
-3.662214e+00 8.138179e-01
-3.648253e+00 8.155992e-01
-3.634293e+00 8.174039e-01
-3.620332e+00 8.192324e-01
-3.606371e+00 8.210850e-01
-3.592410e+00 8.229622e-01
-3.578448e+00 8.248643e-01
-3.564486e+00 8.267918e-01
-3.550523e+00 8.287452e-01
-3.536560e+00 8.307248e-01
-3.522597e+00 8.327312e-01
-3.508633e+00 8.347647e-01
-3.494668e+00 8.368259e-01
-3.480702e+00 8.389152e-01
-3.466736e+00 8.410330e-01
-3.452769e+00 8.431800e-01
-3.438800e+00 8.453565e-01
-3.424831e+00 8.475632e-01
-3.410861e+00 8.498004e-01
-3.396890e+00 8.520689e-01
-3.382917e+00 8.543690e-01
-3.368943e+00 8.567013e-01
-3.354968e+00 8.590665e-01
-3.340991e+00 8.614650e-01
-3.327012e+00 8.638975e-01
-3.313032e+00 8.663646e-01
-3.299050e+00 8.688668e-01
-3.285065e+00 8.714047e-01
-3.271079e+00 8.739791e-01
-3.257091e+00 8.765905e-01
-3.243100e+00 8.792396e-01
-3.229106e+00 8.819271e-01
-3.215110e+00 8.846535e-01
-3.201111e+00 8.874197e-01
-3.187109e+00 8.902263e-01
-3.173104e+00 8.930740e-01
-3.159096e+00 8.959635e-01
-3.145084e+00 8.988956e-01
-3.131068e+00 9.018710e-01
-3.117049e+00 9.048905e-01
-3.103025e+00 9.079548e-01
-3.088997e+00 9.110648e-01
-3.074964e+00 9.142211e-01
-3.060927e+00 9.174248e-01
-3.046884e+00 9.206765e-01
-3.032836e+00 9.239770e-01
-3.018783e+00 9.273274e-01
-3.004723e+00 9.307283e-01
-2.990658e+00 9.341808e-01
-2.976585e+00 9.376856e-01
-2.962506e+00 9.412436e-01
-2.948420e+00 9.448559e-01
-2.934326e+00 9.485233e-01
-2.920225e+00 9.522467e-01
-2.906114e+00 9.560272e-01
-2.891996e+00 9.598656e-01
-2.877868e+00 9.637630e-01
-2.863730e+00 9.677203e-01
-2.849583e+00 9.717386e-01
-2.835425e+00 9.758188e-01
-2.821256e+00 9.799620e-01
-2.807076e+00 9.841691e-01
-2.792884e+00 9.884414e-01
-2.778679e+00 9.927798e-01
-2.764462e+00 9.971853e-01
-2.750230e+00 1.001659e+00
-2.735985e+00 1.006202e+00
-2.721724e+00 1.010816e+00
-2.707448e+00 1.015501e+00
-2.693156e+00 1.020259e+00
-2.678846e+00 1.025090e+00
-2.664520e+00 1.029997e+00
-2.650175e+00 1.034979e+00
-2.635810e+00 1.040039e+00
-2.621426e+00 1.045177e+00
-2.607021e+00 1.050395e+00
-2.592595e+00 1.055693e+00
-2.578146e+00 1.061073e+00
-2.563674e+00 1.066535e+00
-2.549177e+00 1.072082e+00
-2.534655e+00 1.077714e+00
-2.520107e+00 1.083433e+00
-2.505532e+00 1.089239e+00
-2.490929e+00 1.095134e+00
-2.476296e+00 1.101118e+00
-2.461632e+00 1.107194e+00
-2.446937e+00 1.113362e+00
-2.432209e+00 1.119623e+00
-2.417448e+00 1.125979e+00
-2.402651e+00 1.132430e+00
-2.387817e+00 1.138978e+00
-2.372946e+00 1.145623e+00
-2.358036e+00 1.152367e+00
-2.343085e+00 1.159212e+00
-2.328092e+00 1.166157e+00
-2.313056e+00 1.173204e+00
-2.297976e+00 1.180354e+00
-2.282848e+00 1.187608e+00
-2.267674e+00 1.194967e+00
-2.252449e+00 1.202431e+00
-2.237174e+00 1.210003e+00
-2.221846e+00 1.217682e+00
-2.206464e+00 1.225470e+00
-2.191025e+00 1.233367e+00
-2.175529e+00 1.241374e+00
-2.159973e+00 1.249492e+00
-2.144356e+00 1.257721e+00
-2.128675e+00 1.266063e+00
-2.112929e+00 1.274517e+00
-2.097116e+00 1.283084e+00
-2.081234e+00 1.291765e+00
-2.065280e+00 1.300561e+00
-2.049253e+00 1.309470e+00
-2.033150e+00 1.318495e+00
-2.016970e+00 1.327634e+00
-2.000709e+00 1.336888e+00
-1.984367e+00 1.346257e+00
-1.967940e+00 1.355741e+00
-1.951426e+00 1.365340e+00
-1.934823e+00 1.375052e+00
-1.918128e+00 1.384879e+00
-1.901338e+00 1.394819e+00
-1.884452e+00 1.404871e+00
-1.867466e+00 1.415035e+00
-1.850379e+00 1.425309e+00
-1.833186e+00 1.435693e+00
-1.815886e+00 1.446185e+00
-1.798475e+00 1.456782e+00
-1.780951e+00 1.467485e+00
-1.763310e+00 1.478289e+00
-1.745551e+00 1.489194e+00
-1.727669e+00 1.500195e+00
-1.709662e+00 1.511292e+00
-1.691526e+00 1.522480e+00
-1.673259e+00 1.533756e+00
-1.654857e+00 1.545116e+00
-1.636317e+00 1.556556e+00
-1.617636e+00 1.568071e+00
-1.598811e+00 1.579657e+00
-1.579838e+00 1.591309e+00
-1.560714e+00 1.603020e+00
-1.541435e+00 1.614784e+00
-1.521999e+00 1.626595e+00
-1.502402e+00 1.638446e+00
-1.482641e+00 1.650329e+00
-1.462713e+00 1.662236e+00
-1.442615e+00 1.674159e+00
-1.422343e+00 1.686087e+00
-1.401895e+00 1.698012e+00
-1.381268e+00 1.709923e+00
-1.360459e+00 1.721809e+00
-1.339465e+00 1.733659e+00
-1.318285e+00 1.745461e+00
-1.296916e+00 1.757202e+00
-1.275680e+00 1.770079e+00
-1.254293e+00 1.783125e+00
-1.232689e+00 1.796114e+00
-1.210860e+00 1.808994e+00
-1.188808e+00 1.821760e+00
-1.166542e+00 1.834451e+00
-1.144037e+00 1.846947e+00
-1.121306e+00 1.859285e+00
-1.098337e+00 1.871402e+00
-1.075148e+00 1.883357e+00
-1.051728e+00 1.895068e+00
-1.028092e+00 1.906566e+00
-1.004201e+00 1.917687e+00
-9.800621e-01 1.928400e+00
-9.557156e-01 1.938819e+00
-9.311531e-01 1.948901e+00
-9.063884e-01 1.958649e+00
-8.814182e-01 1.968006e+00
-8.562546e-01 1.977001e+00
-8.308924e-01 1.985509e+00
-8.053575e-01 1.993654e+00
-7.796427e-01 2.001296e+00
-7.537689e-01 2.008521e+00
-7.277361e-01 2.015234e+00
-7.015545e-01 2.021418e+00
-6.752397e-01 2.027114e+00
-6.488012e-01 2.032305e+00
-6.222491e-01 2.036959e+00
-5.955973e-01 2.041084e+00
-5.688506e-01 2.044582e+00
-5.420191e-01 2.047363e+00
-5.151284e-01 2.049580e+00
-4.881924e-01 2.051239e+00
-4.612243e-01 2.052355e+00
-4.342352e-01 2.052884e+00
-4.072396e-01 2.052880e+00
-3.802501e-01 2.052314e+00
-3.532792e-01 2.051222e+00
-3.263386e-01 2.049591e+00
-2.994412e-01 2.047412e+00
-2.725968e-01 2.044768e+00
-2.458188e-01 2.041562e+00
-2.191158e-01 2.037903e+00
-1.924986e-01 2.033772e+00
-1.659761e-01 2.029195e+00
-1.395654e-01 2.024061e+00
-1.132689e-01 2.018519e+00
-8.709371e-02 2.012591e+00
-6.104673e-02 2.006293e+00
-3.513435e-02 1.999640e+00
-9.362396e-03 1.992650e+00
1.626379e-02 1.985339e+00
4.173941e-02 1.977724e+00
6.706015e-02 1.969824e+00
9.222219e-02 1.961653e+00
1.172222e-01 1.953229e+00
1.420573e-01 1.944569e+00
1.667249e-01 1.935689e+00
1.912232e-01 1.926604e+00
2.155503e-01 1.917331e+00
2.397051e-01 1.907884e+00
2.636865e-01 1.898277e+00
2.874939e-01 1.888526e+00
3.111269e-01 1.878644e+00
3.345856e-01 1.868643e+00
3.578699e-01 1.858537e+00
3.809805e-01 1.848337e+00
4.039177e-01 1.838055e+00
4.266825e-01 1.827702e+00
4.492758e-01 1.817289e+00
4.716987e-01 1.806825e+00
4.939523e-01 1.796319e+00
5.160382e-01 1.785782e+00
5.379577e-01 1.775220e+00
5.597124e-01 1.764643e+00
5.813040e-01 1.754058e+00
6.027342e-01 1.743472e+00
6.240049e-01 1.732892e+00
6.451179e-01 1.722324e+00
6.660752e-01 1.711774e+00
6.868789e-01 1.701249e+00
7.075310e-01 1.690753e+00
7.280335e-01 1.680292e+00
7.483888e-01 1.669871e+00
7.685991e-01 1.659494e+00
7.886667e-01 1.649166e+00
8.085938e-01 1.638891e+00
8.283830e-01 1.628673e+00
8.480367e-01 1.618515e+00
8.675574e-01 1.608423e+00
8.869476e-01 1.598398e+00
9.062100e-01 1.588445e+00
9.253472e-01 1.578566e+00
9.443620e-01 1.568764e+00
9.632571e-01 1.559043e+00
9.820353e-01 1.549404e+00
1.000699e+00 1.539851e+00
1.019252e+00 1.530386e+00
1.037697e+00 1.521012e+00
1.056036e+00 1.511729e+00
1.074273e+00 1.502541e+00
1.092410e+00 1.493449e+00
1.110451e+00 1.484455e+00
1.128398e+00 1.475561e+00
1.146255e+00 1.466768e+00
1.164024e+00 1.458076e+00
1.181708e+00 1.449489e+00
1.199311e+00 1.441005e+00
1.216834e+00 1.432628e+00
1.234282e+00 1.424356e+00
1.251657e+00 1.416191e+00
1.268961e+00 1.408133e+00
1.286197e+00 1.400182e+00
1.303368e+00 1.392340e+00
1.320477e+00 1.384605e+00
1.337526e+00 1.376978e+00
1.354518e+00 1.369459e+00
1.371455e+00 1.362048e+00
1.388339e+00 1.354744e+00
1.405172e+00 1.347546e+00
1.421958e+00 1.340455e+00
1.438698e+00 1.333469e+00
1.455393e+00 1.326588e+00
1.472047e+00 1.319811e+00
1.488661e+00 1.313138e+00
1.505237e+00 1.306567e+00
1.521776e+00 1.300098e+00
1.538280e+00 1.293728e+00
1.554752e+00 1.287458e+00
1.571192e+00 1.281287e+00
1.587602e+00 1.275212e+00
1.603983e+00 1.269233e+00
1.620338e+00 1.263349e+00
1.636666e+00 1.257559e+00
1.652969e+00 1.251860e+00
1.669250e+00 1.246252e+00
1.685507e+00 1.240734e+00
1.701744e+00 1.235304e+00
1.717960e+00 1.229961e+00
1.734157e+00 1.224703e+00
1.750335e+00 1.219530e+00
1.766496e+00 1.214440e+00
1.782640e+00 1.209431e+00
1.798769e+00 1.204502e+00
1.814882e+00 1.199653e+00
1.830981e+00 1.194881e+00
1.847066e+00 1.190185e+00
1.863138e+00 1.185564e+00
1.879197e+00 1.181017e+00
1.895245e+00 1.176543e+00
1.911281e+00 1.172140e+00
1.927306e+00 1.167807e+00
1.943321e+00 1.163543e+00
1.959326e+00 1.159346e+00
1.975321e+00 1.155216e+00
1.991307e+00 1.151151e+00
2.007285e+00 1.147150e+00
2.023254e+00 1.143212e+00
2.039216e+00 1.139336e+00
2.055170e+00 1.135521e+00
2.071116e+00 1.131766e+00
2.087056e+00 1.128069e+00
2.102989e+00 1.124430e+00
2.118915e+00 1.120847e+00
2.134835e+00 1.117320e+00
2.150750e+00 1.113848e+00
2.166659e+00 1.110430e+00
2.182562e+00 1.107064e+00
2.198460e+00 1.103750e+00
2.214353e+00 1.100487e+00
2.230242e+00 1.097275e+00
2.246125e+00 1.094111e+00
2.262005e+00 1.090996e+00
2.277880e+00 1.087929e+00
2.293751e+00 1.084908e+00
2.309618e+00 1.081933e+00
2.325482e+00 1.079004e+00
2.341341e+00 1.076119e+00
2.357198e+00 1.073278e+00
2.373051e+00 1.070479e+00
2.388901e+00 1.067723e+00
2.404747e+00 1.065009e+00
2.420591e+00 1.062335e+00
2.436432e+00 1.059702e+00
2.452271e+00 1.057108e+00
2.468107e+00 1.054554e+00
2.483940e+00 1.052037e+00
2.499772e+00 1.049559e+00
2.515601e+00 1.047117e+00
2.531427e+00 1.044712e+00
2.547252e+00 1.042343e+00
2.563075e+00 1.040010e+00
2.578897e+00 1.037711e+00
2.594716e+00 1.035447e+00
2.610534e+00 1.033217e+00
2.626351e+00 1.031020e+00
2.642166e+00 1.028855e+00
2.657980e+00 1.026723e+00
2.673792e+00 1.024623e+00
2.689604e+00 1.022554e+00
2.705414e+00 1.020516e+00
2.721224e+00 1.018509e+00
2.737033e+00 1.016531e+00
2.752841e+00 1.014583e+00
2.768648e+00 1.012664e+00
2.784455e+00 1.010774e+00
2.800261e+00 1.008911e+00
2.816067e+00 1.007077e+00
2.831873e+00 1.005271e+00
2.847678e+00 1.003491e+00
2.863483e+00 1.001738e+00
2.879289e+00 1.000011e+00
2.895094e+00 9.983102e-01
2.910899e+00 9.966350e-01
2.926705e+00 9.949849e-01
2.942511e+00 9.933596e-01
2.958317e+00 9.917588e-01
2.974123e+00 9.901821e-01
2.989931e+00 9.886292e-01
3.005738e+00 9.870998e-01
3.021547e+00 9.855935e-01
3.037356e+00 9.841100e-01
3.053166e+00 9.826490e-01
3.068977e+00 9.812102e-01
3.084789e+00 9.797933e-01
3.100602e+00 9.783979e-01
3.116416e+00 9.770237e-01
3.132231e+00 9.756705e-01
3.148048e+00 9.743380e-01
3.163866e+00 9.730258e-01
3.179685e+00 9.717338e-01
3.195506e+00 9.704615e-01
3.211329e+00 9.692088e-01
3.227153e+00 9.679754e-01
3.242979e+00 9.667609e-01
3.258807e+00 9.655651e-01
3.274636e+00 9.643878e-01
3.290468e+00 9.632287e-01
3.306301e+00 9.620875e-01
3.322137e+00 9.609640e-01
3.337974e+00 9.598579e-01
3.353814e+00 9.587690e-01
3.369656e+00 9.576970e-01
3.385501e+00 9.566416e-01
3.401348e+00 9.556027e-01
3.417197e+00 9.545801e-01
3.433049e+00 9.535733e-01
3.448903e+00 9.525823e-01
3.464760e+00 9.516068e-01
3.480620e+00 9.506466e-01
3.496482e+00 9.497014e-01
3.512347e+00 9.487710e-01
3.528215e+00 9.478552e-01
3.544086e+00 9.469538e-01
3.559960e+00 9.460665e-01
3.575837e+00 9.451931e-01
3.591717e+00 9.443335e-01
3.607600e+00 9.434873e-01
3.623486e+00 9.426545e-01
3.639375e+00 9.418347e-01
3.655268e+00 9.410279e-01
3.671164e+00 9.402337e-01
3.687063e+00 9.394519e-01
3.702965e+00 9.386825e-01
3.718871e+00 9.379251e-01
3.734781e+00 9.371795e-01
3.750693e+00 9.364457e-01
3.766610e+00 9.357233e-01
3.782530e+00 9.350123e-01
3.798453e+00 9.343123e-01
3.814380e+00 9.336232e-01
3.830311e+00 9.329449e-01
3.846245e+00 9.322771e-01
3.862184e+00 9.316196e-01
3.878125e+00 9.309724e-01
3.894071e+00 9.303351e-01
3.910020e+00 9.297076e-01
3.925974e+00 9.290898e-01
3.941931e+00 9.284814e-01
3.957891e+00 9.278824e-01
3.973856e+00 9.272924e-01
3.989825e+00 9.267114e-01
4.005797e+00 9.261392e-01
4.021774e+00 9.255755e-01
4.037754e+00 9.250204e-01
4.053738e+00 9.244735e-01
4.069727e+00 9.239347e-01
4.085719e+00 9.234039e-01
4.101715e+00 9.228808e-01
4.117715e+00 9.223655e-01
4.133720e+00 9.218576e-01
4.149728e+00 9.213570e-01
4.165740e+00 9.208636e-01
4.181756e+00 9.203772e-01
4.197776e+00 9.198978e-01
4.213800e+00 9.194250e-01
4.229829e+00 9.189588e-01
4.245861e+00 9.184991e-01
4.261897e+00 9.180456e-01
4.277937e+00 9.175984e-01
4.293981e+00 9.171571e-01
4.310029e+00 9.167217e-01
4.326081e+00 9.162920e-01
4.342137e+00 9.158680e-01
4.358197e+00 9.154494e-01
4.374261e+00 9.150361e-01
4.390329e+00 9.146281e-01
4.406401e+00 9.142251e-01
4.422476e+00 9.138271e-01
4.438556e+00 9.134339e-01
4.454639e+00 9.130453e-01
4.470726e+00 9.126614e-01
4.486817e+00 9.122820e-01
4.502912e+00 9.119068e-01
4.519011e+00 9.115359e-01
4.535113e+00 9.111691e-01
4.551219e+00 9.108063e-01
4.567329e+00 9.104473e-01
4.583442e+00 9.100922e-01
4.599559e+00 9.097406e-01
4.615680e+00 9.093927e-01
4.631804e+00 9.090481e-01
4.647932e+00 9.087069e-01
4.664063e+00 9.083690e-01
4.680198e+00 9.080341e-01
4.696337e+00 9.077023e-01
4.712478e+00 9.073734e-01
4.728623e+00 9.070474e-01
4.744772e+00 9.067241e-01
4.760924e+00 9.064034e-01
4.777079e+00 9.060853e-01
4.793237e+00 9.057697e-01
4.809399e+00 9.054564e-01
4.825564e+00 9.051454e-01
4.841731e+00 9.048366e-01
4.857902e+00 9.045300e-01
4.874076e+00 9.042254e-01
4.890253e+00 9.039227e-01
4.906433e+00 9.036219e-01
4.922616e+00 9.033229e-01
4.938802e+00 9.030256e-01
4.954991e+00 9.027300e-01
4.971182e+00 9.024359e-01
4.987376e+00 9.021433e-01
5.003573e+00 9.018522e-01
5.019773e+00 9.015625e-01
5.035975e+00 9.012740e-01
5.052180e+00 9.009867e-01
5.068387e+00 9.007007e-01
5.084596e+00 9.004157e-01
5.100809e+00 9.001318e-01
5.117023e+00 8.998488e-01
5.133240e+00 8.995668e-01
5.149459e+00 8.992857e-01
5.165680e+00 8.990054e-01
5.181903e+00 8.987258e-01
5.198129e+00 8.984470e-01
5.214357e+00 8.981688e-01
5.230586e+00 8.978913e-01
5.246818e+00 8.976143e-01
5.263051e+00 8.973378e-01
5.279286e+00 8.970619e-01
5.295524e+00 8.967863e-01
5.311762e+00 8.965112e-01
5.328003e+00 8.962364e-01
5.344245e+00 8.959619e-01
5.360489e+00 8.956878e-01
5.376735e+00 8.954138e-01
5.392981e+00 8.951401e-01
5.409230e+00 8.948666e-01
5.425479e+00 8.945932e-01
5.441730e+00 8.943200e-01
5.457983e+00 8.940468e-01
5.474236e+00 8.937737e-01
5.490491e+00 8.935007e-01
5.506747e+00 8.932277e-01
5.523004e+00 8.929547e-01
5.539261e+00 8.926817e-01
5.555520e+00 8.924086e-01
5.571780e+00 8.921355e-01
5.588041e+00 8.918623e-01
5.604302e+00 8.915890e-01
5.620564e+00 8.913156e-01
5.636827e+00 8.910421e-01
5.653091e+00 8.907685e-01
5.669355e+00 8.904948e-01
5.685619e+00 8.902209e-01
5.701885e+00 8.899468e-01
5.718150e+00 8.896727e-01
5.734416e+00 8.893983e-01
5.750683e+00 8.891238e-01
5.766949e+00 8.888491e-01
5.783216e+00 8.885743e-01
5.799484e+00 8.882993e-01
5.815751e+00 8.880241e-01
5.832018e+00 8.877488e-01
5.848286e+00 8.874734e-01
5.864553e+00 8.871977e-01
5.880821e+00 8.869220e-01
5.897088e+00 8.866461e-01
5.913356e+00 8.863701e-01
5.929623e+00 8.860940e-01
5.945890e+00 8.858178e-01
5.962156e+00 8.855415e-01
5.978423e+00 8.852651e-01
5.994689e+00 8.849886e-01
6.010955e+00 8.847121e-01
6.027220e+00 8.844356e-01
6.043485e+00 8.841591e-01
6.059749e+00 8.838826e-01
6.076013e+00 8.836061e-01
6.092276e+00 8.833297e-01
6.108539e+00 8.830534e-01
6.124801e+00 8.827771e-01
6.141063e+00 8.825010e-01
6.157323e+00 8.822250e-01
6.173583e+00 8.819492e-01
6.189842e+00 8.816736e-01
6.206101e+00 8.813982e-01
6.222358e+00 8.811231e-01
6.238615e+00 8.808483e-01
6.254871e+00 8.805738e-01
6.271126e+00 8.802997e-01
6.287380e+00 8.800259e-01
6.303633e+00 8.797525e-01
6.319885e+00 8.794796e-01
6.336136e+00 8.792072e-01
6.352385e+00 8.789353e-01
6.368634e+00 8.786640e-01
6.384882e+00 8.783932e-01
6.401129e+00 8.781231e-01
6.417374e+00 8.778536e-01
6.433619e+00 8.775849e-01
6.449862e+00 8.773169e-01
6.466104e+00 8.770497e-01
6.482345e+00 8.767833e-01
6.498584e+00 8.765178e-01
6.514823e+00 8.762532e-01
6.531060e+00 8.759896e-01
6.547296e+00 8.757269e-01
6.563530e+00 8.754653e-01
6.579764e+00 8.752048e-01
6.595996e+00 8.749454e-01
6.612227e+00 8.746871e-01
6.628456e+00 8.744301e-01
6.644685e+00 8.741744e-01
6.660912e+00 8.739199e-01
6.677137e+00 8.736668e-01
6.693362e+00 8.734151e-01
6.709585e+00 8.731649e-01
6.725807e+00 8.729161e-01
6.742027e+00 8.726689e-01
6.758247e+00 8.724232e-01
6.774465e+00 8.721792e-01
6.790681e+00 8.719369e-01
6.806897e+00 8.716963e-01
6.823111e+00 8.714575e-01
6.839324e+00 8.712205e-01
6.855536e+00 8.709853e-01
6.871746e+00 8.707521e-01
6.887956e+00 8.705208e-01
6.904164e+00 8.702916e-01
6.920371e+00 8.700644e-01
6.936576e+00 8.698393e-01
6.952781e+00 8.696163e-01
6.968984e+00 8.693956e-01
6.985187e+00 8.691771e-01
7.001388e+00 8.689609e-01
7.017588e+00 8.687470e-01
7.033788e+00 8.685355e-01
7.049986e+00 8.683264e-01
7.066183e+00 8.681198e-01
7.082379e+00 8.679157e-01
7.098575e+00 8.677142e-01
7.114769e+00 8.675153e-01
7.130963e+00 8.673190e-01
7.147156e+00 8.671254e-01
7.163348e+00 8.669345e-01
7.179539e+00 8.667464e-01
7.195729e+00 8.665611e-01
7.211919e+00 8.663787e-01
7.228108e+00 8.661991e-01
7.244297e+00 8.660225e-01
7.260485e+00 8.658488e-01
7.276672e+00 8.656782e-01
7.292859e+00 8.655106e-01
7.309046e+00 8.653461e-01
7.325232e+00 8.651846e-01
7.341417e+00 8.650264e-01
7.357603e+00 8.648713e-01
7.373788e+00 8.647194e-01
7.389973e+00 8.645707e-01
7.406158e+00 8.644254e-01
7.422342e+00 8.642833e-01
7.438527e+00 8.641446e-01
7.454711e+00 8.640092e-01
7.470896e+00 8.638772e-01
7.487080e+00 8.637486e-01
7.503265e+00 8.636235e-01
7.519450e+00 8.635018e-01
7.535635e+00 8.633836e-01
7.551820e+00 8.632688e-01
7.568006e+00 8.631577e-01
7.584192e+00 8.630500e-01
7.600379e+00 8.629459e-01
7.616566e+00 8.628453e-01
7.632754e+00 8.627484e-01
7.648942e+00 8.626550e-01
7.665132e+00 8.625653e-01
7.681321e+00 8.624791e-01
7.697512e+00 8.623966e-01
7.713704e+00 8.623177e-01
7.729896e+00 8.622425e-01
7.746090e+00 8.621709e-01
7.762284e+00 8.621029e-01
7.778480e+00 8.620386e-01
7.794677e+00 8.619780e-01
7.810875e+00 8.619210e-01
7.827075e+00 8.618676e-01
7.843276e+00 8.618179e-01
7.859478e+00 8.617718e-01
7.875682e+00 8.617293e-01
7.891888e+00 8.616905e-01
7.908095e+00 8.616552e-01
7.924303e+00 8.616235e-01
7.940514e+00 8.615955e-01
7.956726e+00 8.615709e-01
7.972941e+00 8.615500e-01
7.989157e+00 8.615325e-01


==> figs/shearvescmminsep3h0.64.dat <==
cx cy
-8.000000e+00 6.400000e-01
-7.985655e+00 6.402008e-01
-7.971329e+00 6.404061e-01
-7.957024e+00 6.406162e-01
-7.942740e+00 6.408310e-01
-7.928475e+00 6.410508e-01
-7.914231e+00 6.412753e-01
-7.900005e+00 6.415047e-01
-7.885798e+00 6.417389e-01
-7.871608e+00 6.419779e-01
-7.857434e+00 6.422215e-01
-7.843276e+00 6.424696e-01
-7.829132e+00 6.427221e-01
-7.815001e+00 6.429787e-01
-7.800881e+00 6.432394e-01
-7.786771e+00 6.435039e-01
-7.772670e+00 6.437719e-01
-7.758576e+00 6.440433e-01
-7.744488e+00 6.443179e-01
-7.730405e+00 6.445953e-01
-7.716324e+00 6.448752e-01
-7.702246e+00 6.451576e-01
-7.688167e+00 6.454421e-01
-7.674088e+00 6.457284e-01
-7.660007e+00 6.460164e-01
-7.645923e+00 6.463057e-01
-7.631835e+00 6.465962e-01
-7.617742e+00 6.468877e-01
-7.603642e+00 6.471799e-01
-7.589536e+00 6.474726e-01
-7.575423e+00 6.477657e-01
-7.561301e+00 6.480590e-01
-7.547171e+00 6.483523e-01
-7.533031e+00 6.486455e-01
-7.518881e+00 6.489384e-01
-7.504721e+00 6.492310e-01
-7.490551e+00 6.495231e-01
-7.476369e+00 6.498146e-01
-7.462177e+00 6.501054e-01
-7.447974e+00 6.503955e-01
-7.433759e+00 6.506848e-01
-7.419532e+00 6.509732e-01
-7.405294e+00 6.512607e-01
-7.391044e+00 6.515472e-01
-7.376783e+00 6.518328e-01
-7.362511e+00 6.521175e-01
-7.348227e+00 6.524011e-01
-7.333931e+00 6.526837e-01
-7.319625e+00 6.529653e-01
-7.305307e+00 6.532458e-01
-7.290979e+00 6.535255e-01
-7.276639e+00 6.538041e-01
-7.262289e+00 6.540818e-01
-7.247929e+00 6.543585e-01
-7.233559e+00 6.546344e-01
-7.219179e+00 6.549094e-01
-7.204789e+00 6.551836e-01
-7.190389e+00 6.554570e-01
-7.175981e+00 6.557296e-01
-7.161563e+00 6.560015e-01
-7.147136e+00 6.562728e-01
-7.132701e+00 6.565434e-01
-7.118258e+00 6.568135e-01
-7.103806e+00 6.570830e-01
-7.089347e+00 6.573520e-01
-7.074880e+00 6.576206e-01
-7.060405e+00 6.578888e-01
-7.045923e+00 6.581567e-01
-7.031435e+00 6.584243e-01
-7.016939e+00 6.586917e-01
-7.002437e+00 6.589588e-01
-6.987929e+00 6.592259e-01
-6.973414e+00 6.594928e-01
-6.958894e+00 6.597597e-01
-6.944368e+00 6.600267e-01
-6.929836e+00 6.602937e-01
-6.915299e+00 6.605608e-01
-6.900757e+00 6.608280e-01
-6.886210e+00 6.610955e-01
-6.871658e+00 6.613633e-01
-6.857101e+00 6.616313e-01
-6.842540e+00 6.618997e-01
-6.827975e+00 6.621685e-01
-6.813406e+00 6.624377e-01
-6.798832e+00 6.627075e-01
-6.784255e+00 6.629778e-01
-6.769674e+00 6.632486e-01
-6.755089e+00 6.635201e-01
-6.740501e+00 6.637923e-01
-6.725910e+00 6.640652e-01
-6.711315e+00 6.643388e-01
-6.696718e+00 6.646132e-01
-6.682117e+00 6.648885e-01
-6.667514e+00 6.651647e-01
-6.652908e+00 6.654418e-01
-6.638299e+00 6.657198e-01
-6.623688e+00 6.659989e-01
-6.609074e+00 6.662790e-01
-6.594459e+00 6.665602e-01
-6.579841e+00 6.668426e-01
-6.565221e+00 6.671261e-01
-6.550599e+00 6.674108e-01
-6.535975e+00 6.676967e-01
-6.521349e+00 6.679840e-01
-6.506721e+00 6.682725e-01
-6.492092e+00 6.685624e-01
-6.477461e+00 6.688537e-01
-6.462829e+00 6.691465e-01
-6.448195e+00 6.694407e-01
-6.433559e+00 6.697364e-01
-6.418923e+00 6.700336e-01
-6.404285e+00 6.703325e-01
-6.389646e+00 6.706329e-01
-6.375006e+00 6.709350e-01
-6.360364e+00 6.712388e-01
-6.345722e+00 6.715443e-01
-6.331079e+00 6.718515e-01
-6.316435e+00 6.721606e-01
-6.301789e+00 6.724715e-01
-6.287144e+00 6.727842e-01
-6.272497e+00 6.730988e-01
-6.257849e+00 6.734154e-01
-6.243201e+00 6.737340e-01
-6.228553e+00 6.740545e-01
-6.213903e+00 6.743771e-01
-6.199253e+00 6.747017e-01
-6.184603e+00 6.750285e-01
-6.169952e+00 6.753574e-01
-6.155301e+00 6.756885e-01
-6.140649e+00 6.760218e-01
-6.125997e+00 6.763573e-01
-6.111344e+00 6.766952e-01
-6.096691e+00 6.770353e-01
-6.082038e+00 6.773778e-01
-6.067385e+00 6.777228e-01
-6.052731e+00 6.780701e-01
-6.038077e+00 6.784199e-01
-6.023423e+00 6.787722e-01
-6.008769e+00 6.791270e-01
-5.994115e+00 6.794845e-01
-5.979460e+00 6.798445e-01
-5.964806e+00 6.802072e-01
-5.950151e+00 6.805725e-01
-5.935496e+00 6.809406e-01
-5.920842e+00 6.813115e-01
-5.906187e+00 6.816851e-01
-5.891533e+00 6.820616e-01
-5.876878e+00 6.824410e-01
-5.862223e+00 6.828233e-01
-5.847569e+00 6.832085e-01
-5.832915e+00 6.835968e-01
-5.818260e+00 6.839881e-01
-5.803606e+00 6.843824e-01
-5.788952e+00 6.847799e-01
-5.774298e+00 6.851805e-01
-5.759645e+00 6.855843e-01
-5.744991e+00 6.859914e-01
-5.730338e+00 6.864018e-01
-5.715685e+00 6.868155e-01
-5.701032e+00 6.872325e-01
-5.686379e+00 6.876530e-01
-5.671727e+00 6.880769e-01
-5.657075e+00 6.885043e-01
-5.642423e+00 6.889353e-01
-5.627771e+00 6.893699e-01
-5.613120e+00 6.898081e-01
-5.598469e+00 6.902500e-01
-5.583818e+00 6.906956e-01
-5.569168e+00 6.911450e-01
-5.554518e+00 6.915982e-01
-5.539868e+00 6.920553e-01
-5.525218e+00 6.925164e-01
-5.510569e+00 6.929814e-01
-5.495921e+00 6.934504e-01
-5.481272e+00 6.939235e-01
-5.466624e+00 6.944008e-01
-5.451977e+00 6.948822e-01
-5.437329e+00 6.953679e-01
-5.422683e+00 6.958578e-01
-5.408036e+00 6.963521e-01
-5.393390e+00 6.968508e-01
-5.378744e+00 6.973540e-01
-5.364099e+00 6.978616e-01
-5.349454e+00 6.983738e-01
-5.334810e+00 6.988907e-01
-5.320166e+00 6.994123e-01
-5.305523e+00 6.999385e-01
-5.290879e+00 7.004696e-01
-5.276237e+00 7.010056e-01
-5.261595e+00 7.015465e-01
-5.246953e+00 7.020924e-01
-5.232312e+00 7.026433e-01
-5.217671e+00 7.031994e-01
-5.203030e+00 7.037607e-01
-5.188391e+00 7.043272e-01
-5.173751e+00 7.048991e-01
-5.159112e+00 7.054763e-01
-5.144474e+00 7.060590e-01
-5.129836e+00 7.066472e-01
-5.115198e+00 7.072411e-01
-5.100561e+00 7.078406e-01
-5.085925e+00 7.084459e-01
-5.071289e+00 7.090570e-01
-5.056653e+00 7.096740e-01
-5.042018e+00 7.102970e-01
-5.027383e+00 7.109260e-01
-5.012749e+00 7.115612e-01
-4.998116e+00 7.122026e-01
-4.983483e+00 7.128504e-01
-4.968850e+00 7.135045e-01
-4.954218e+00 7.141651e-01
-4.939587e+00 7.148322e-01
-4.924956e+00 7.155060e-01
-4.910325e+00 7.161865e-01
-4.895695e+00 7.168739e-01
-4.881066e+00 7.175682e-01
-4.866437e+00 7.182695e-01
-4.851809e+00 7.189779e-01
-4.837181e+00 7.196935e-01
-4.822553e+00 7.204164e-01
-4.807927e+00 7.211468e-01
-4.793300e+00 7.218846e-01
-4.778675e+00 7.226300e-01
-4.764049e+00 7.233832e-01
-4.749425e+00 7.241442e-01
-4.734801e+00 7.249131e-01
-4.720177e+00 7.256900e-01
-4.705554e+00 7.264751e-01
-4.690931e+00 7.272685e-01
-4.676309e+00 7.280702e-01
-4.661688e+00 7.288804e-01
-4.647067e+00 7.296993e-01
-4.632447e+00 7.305269e-01
-4.617827e+00 7.313633e-01
-4.603207e+00 7.322088e-01
-4.588589e+00 7.330633e-01
-4.573970e+00 7.339271e-01
-4.559353e+00 7.348003e-01
-4.544735e+00 7.356831e-01
-4.530119e+00 7.365754e-01
-4.515503e+00 7.374776e-01
-4.500887e+00 7.383897e-01
-4.486272e+00 7.393118e-01
-4.471658e+00 7.402442e-01
-4.457044e+00 7.411870e-01
-4.442430e+00 7.421403e-01
-4.427817e+00 7.431043e-01
-4.413205e+00 7.440791e-01
-4.398593e+00 7.450650e-01
-4.383982e+00 7.460620e-01
-4.369371e+00 7.470703e-01
-4.354761e+00 7.480902e-01
-4.340151e+00 7.491217e-01
-4.325542e+00 7.501651e-01
-4.310933e+00 7.512205e-01
-4.296325e+00 7.522881e-01
-4.281717e+00 7.533682e-01
-4.267110e+00 7.544608e-01
-4.252504e+00 7.555662e-01
-4.237897e+00 7.566846e-01
-4.223292e+00 7.578162e-01
-4.208687e+00 7.589612e-01
-4.194082e+00 7.601198e-01
-4.179478e+00 7.612921e-01
-4.164874e+00 7.624785e-01
-4.150271e+00 7.636792e-01
-4.135668e+00 7.648943e-01
-4.121066e+00 7.661241e-01
-4.106464e+00 7.673688e-01
-4.091862e+00 7.686287e-01
-4.077261e+00 7.699040e-01
-4.062661e+00 7.711950e-01
-4.048061e+00 7.725018e-01
-4.033461e+00 7.738249e-01
-4.018861e+00 7.751643e-01
-4.004263e+00 7.765205e-01
-3.989664e+00 7.778936e-01
-3.975066e+00 7.792839e-01
-3.960468e+00 7.806918e-01
-3.945870e+00 7.821174e-01
-3.931273e+00 7.835612e-01
-3.916676e+00 7.850234e-01
-3.902080e+00 7.865042e-01
-3.887484e+00 7.880041e-01
-3.872888e+00 7.895233e-01
-3.858292e+00 7.910622e-01
-3.843696e+00 7.926211e-01
-3.829101e+00 7.942003e-01
-3.814506e+00 7.958001e-01
-3.799911e+00 7.974210e-01
-3.785316e+00 7.990632e-01
-3.770721e+00 8.007272e-01
-3.756127e+00 8.024133e-01
-3.741532e+00 8.041218e-01
-3.726938e+00 8.058533e-01
-3.712343e+00 8.076080e-01
-3.697749e+00 8.093864e-01
-3.683154e+00 8.111888e-01
-3.668559e+00 8.130158e-01
-3.653964e+00 8.148677e-01
-3.639369e+00 8.167449e-01
-3.624774e+00 8.186480e-01
-3.610179e+00 8.205773e-01
-3.595583e+00 8.225333e-01
-3.580986e+00 8.245166e-01
-3.566390e+00 8.265275e-01
-3.551793e+00 8.285665e-01
-3.537195e+00 8.306343e-01
-3.522597e+00 8.327312e-01
-3.507998e+00 8.348578e-01
-3.493398e+00 8.370147e-01
-3.478798e+00 8.392023e-01
-3.464196e+00 8.414212e-01
-3.449594e+00 8.436720e-01
-3.434991e+00 8.459553e-01
-3.420386e+00 8.482717e-01
-3.405781e+00 8.506217e-01
-3.391174e+00 8.530060e-01
-3.376565e+00 8.554251e-01
-3.361956e+00 8.578798e-01
-3.347344e+00 8.603706e-01
-3.332731e+00 8.628983e-01
-3.318116e+00 8.654634e-01
-3.303499e+00 8.680668e-01
-3.288880e+00 8.707090e-01
-3.274258e+00 8.733908e-01
-3.259634e+00 8.761129e-01
-3.245008e+00 8.788761e-01
-3.230379e+00 8.816812e-01
-3.215746e+00 8.845288e-01
-3.201111e+00 8.874197e-01
-3.186473e+00 8.903548e-01
-3.171831e+00 8.933349e-01
-3.157185e+00 8.963608e-01
-3.142536e+00 8.994333e-01
-3.127883e+00 9.025533e-01
-3.113225e+00 9.057217e-01
-3.098562e+00 9.089393e-01
-3.083895e+00 9.122071e-01
-3.069222e+00 9.155260e-01
-3.054545e+00 9.188968e-01
-3.039861e+00 9.223206e-01
-3.025172e+00 9.257983e-01
-3.010476e+00 9.293309e-01
-2.995773e+00 9.329193e-01
-2.981064e+00 9.365647e-01
-2.966347e+00 9.402679e-01
-2.951622e+00 9.440301e-01
-2.936889e+00 9.478524e-01
-2.922148e+00 9.517357e-01
-2.907398e+00 9.556811e-01
-2.892638e+00 9.596899e-01
-2.877868e+00 9.637630e-01
-2.863088e+00 9.679016e-01
-2.848296e+00 9.721069e-01
-2.833494e+00 9.763800e-01
-2.818679e+00 9.807221e-01
-2.803852e+00 9.851344e-01
-2.789011e+00 9.896180e-01
-2.774157e+00 9.941742e-01
-2.759288e+00 9.988042e-01
-2.744404e+00 1.003509e+00
-2.729504e+00 1.008291e+00
-2.714588e+00 1.013149e+00
-2.699654e+00 1.018087e+00
-2.684702e+00 1.023105e+00
-2.669732e+00 1.028204e+00
-2.654741e+00 1.033386e+00
-2.639730e+00 1.038651e+00
-2.624697e+00 1.044002e+00
-2.609642e+00 1.049440e+00
-2.594563e+00 1.054965e+00
-2.579460e+00 1.060580e+00
-2.564332e+00 1.066285e+00
-2.549177e+00 1.072082e+00
-2.533995e+00 1.077972e+00
-2.518783e+00 1.083957e+00
-2.503542e+00 1.090038e+00
-2.488270e+00 1.096215e+00
-2.472966e+00 1.102491e+00
-2.457628e+00 1.108867e+00
-2.442255e+00 1.115344e+00
-2.426846e+00 1.121923e+00
-2.411399e+00 1.128606e+00
-2.395913e+00 1.135394e+00
-2.380387e+00 1.142288e+00
-2.364818e+00 1.149290e+00
-2.349206e+00 1.156400e+00
-2.333549e+00 1.163619e+00
-2.317845e+00 1.170950e+00
-2.302093e+00 1.178394e+00
-2.286291e+00 1.185950e+00
-2.270436e+00 1.193621e+00
-2.254528e+00 1.201407e+00
-2.238565e+00 1.209310e+00
-2.222544e+00 1.217331e+00
-2.206464e+00 1.225470e+00
-2.190322e+00 1.233728e+00
-2.174118e+00 1.242107e+00
-2.157847e+00 1.250607e+00
-2.141510e+00 1.259230e+00
-2.125103e+00 1.267974e+00
-2.108623e+00 1.276842e+00
-2.092070e+00 1.285834e+00
-2.075441e+00 1.294951e+00
-2.058732e+00 1.304192e+00
-2.041943e+00 1.313558e+00
-2.025070e+00 1.323050e+00
-2.008111e+00 1.332667e+00
-1.991063e+00 1.342410e+00
-1.973923e+00 1.352279e+00
-1.956690e+00 1.362273e+00
-1.939360e+00 1.372392e+00
-1.921930e+00 1.382636e+00
-1.904398e+00 1.393003e+00
-1.886761e+00 1.403494e+00
-1.869015e+00 1.414106e+00
-1.851158e+00 1.424840e+00
-1.833186e+00 1.435693e+00
-1.815097e+00 1.446664e+00
-1.796886e+00 1.457751e+00
-1.778552e+00 1.468952e+00
-1.760090e+00 1.480264e+00
-1.741498e+00 1.491686e+00
-1.722770e+00 1.503213e+00
-1.703905e+00 1.514842e+00
-1.684899e+00 1.526570e+00
-1.665748e+00 1.538393e+00
-1.646447e+00 1.550306e+00
-1.626995e+00 1.562304e+00
-1.607386e+00 1.574383e+00
-1.587618e+00 1.586535e+00
-1.567686e+00 1.598755e+00
-1.547586e+00 1.611036e+00
-1.527316e+00 1.623370e+00
-1.506870e+00 1.635750e+00
-1.486247e+00 1.648167e+00
-1.465441e+00 1.660612e+00
-1.444449e+00 1.673074e+00
-1.423268e+00 1.685545e+00
-1.401895e+00 1.698012e+00
-1.380326e+00 1.710464e+00
-1.358558e+00 1.722888e+00
-1.336588e+00 1.735271e+00
-1.314414e+00 1.747600e+00
-1.292033e+00 1.759860e+00
-1.269442e+00 1.772036e+00
-1.246641e+00 1.784112e+00
-1.223626e+00 1.796071e+00
-1.200398e+00 1.807897e+00
-1.176955e+00 1.819572e+00
-1.153297e+00 1.831078e+00
-1.129424e+00 1.842395e+00
-1.105336e+00 1.853506e+00
-1.081035e+00 1.864390e+00
-1.056521e+00 1.875028e+00
-1.031798e+00 1.885400e+00
-1.006867e+00 1.895485e+00
-9.817335e-01 1.905263e+00
-9.563998e-01 1.914715e+00
-9.308712e-01 1.923821e+00
-9.051531e-01 1.932560e+00
-8.792513e-01 1.940914e+00
-8.531726e-01 1.948863e+00
-8.269244e-01 1.956389e+00
-8.005146e-01 1.963475e+00
-7.739520e-01 1.970105e+00
-7.472456e-01 1.976262e+00
-7.204055e-01 1.981932e+00
-6.934419e-01 1.987102e+00
-6.663658e-01 1.991759e+00
-6.391885e-01 1.995893e+00
-6.119218e-01 1.999494e+00
-5.845777e-01 2.002554e+00
-5.571688e-01 2.005068e+00
-5.297076e-01 2.007031e+00
-5.022070e-01 2.008440e+00
-4.746822e-01 2.009412e+00
-4.471421e-01 2.009939e+00
-4.195956e-01 2.009917e+00
-3.920558e-01 2.009311e+00
-3.645366e-01 2.008124e+00
-3.370508e-01 2.006400e+00
-3.096107e-01 2.004147e+00
-2.822296e-01 2.001328e+00
-2.549176e-01 1.998027e+00
-2.276878e-01 1.994194e+00
-2.005511e-01 1.989853e+00
-1.735164e-01 1.985053e+00
-1.465940e-01 1.979786e+00
-1.197934e-01 1.974089e+00
-9.312670e-02 1.967906e+00
-6.659844e-02 1.961324e+00
-4.021562e-02 1.954361e+00
-1.398471e-02 1.947035e+00
1.208842e-02 1.939365e+00
3.799849e-02 1.931370e+00
6.374080e-02 1.923068e+00
8.931122e-02 1.914479e+00
1.147061e-01 1.905620e+00
1.399225e-01 1.896510e+00
1.649576e-01 1.887167e+00
1.898095e-01 1.877608e+00
2.144763e-01 1.867850e+00
2.389569e-01 1.857911e+00
2.632502e-01 1.847805e+00
2.873558e-01 1.837548e+00
3.112734e-01 1.827155e+00
3.350030e-01 1.816641e+00
3.585451e-01 1.806018e+00
3.819000e-01 1.795300e+00
4.050687e-01 1.784499e+00
4.280521e-01 1.773627e+00
4.508513e-01 1.762695e+00
4.734676e-01 1.751713e+00
4.959024e-01 1.740691e+00
5.181574e-01 1.729639e+00
5.402341e-01 1.718566e+00
5.621343e-01 1.707479e+00
5.838598e-01 1.696386e+00
6.054124e-01 1.685295e+00
6.267943e-01 1.674214e+00
6.480074e-01 1.663147e+00
6.690537e-01 1.652101e+00
6.899353e-01 1.641083e+00
7.106546e-01 1.630097e+00
7.312136e-01 1.619148e+00
7.516146e-01 1.608242e+00
7.718600e-01 1.597382e+00
7.919521e-01 1.586574e+00
8.118933e-01 1.575821e+00
8.316861e-01 1.565127e+00
8.513330e-01 1.554496e+00
8.708366e-01 1.543931e+00
8.901995e-01 1.533436e+00
9.094244e-01 1.523013e+00
9.285140e-01 1.512667e+00
9.474711e-01 1.502400e+00
9.662986e-01 1.492214e+00
9.849993e-01 1.482113e+00
1.003576e+00 1.472099e+00
1.022032e+00 1.462174e+00
1.040371e+00 1.452341e+00
1.058594e+00 1.442602e+00
1.076707e+00 1.432959e+00
1.094710e+00 1.423414e+00
1.112609e+00 1.413969e+00
1.130405e+00 1.404626e+00
1.148103e+00 1.395386e+00
1.165704e+00 1.386250e+00
1.183214e+00 1.377220e+00
1.200633e+00 1.368298e+00
1.217967e+00 1.359483e+00
1.235217e+00 1.350778e+00
1.252388e+00 1.342183e+00
1.269481e+00 1.333697e+00
1.286500e+00 1.325323e+00
1.303448e+00 1.317060e+00
1.320328e+00 1.308909e+00
1.337142e+00 1.300869e+00
1.353893e+00 1.292941e+00
1.370584e+00 1.285124e+00
1.387218e+00 1.277419e+00
1.403796e+00 1.269824e+00
1.420322e+00 1.262340e+00
1.436798e+00 1.254965e+00
1.453225e+00 1.247700e+00
1.469607e+00 1.240543e+00
1.485944e+00 1.233494e+00
1.502240e+00 1.226551e+00
1.518496e+00 1.219714e+00
1.534715e+00 1.212982e+00
1.550896e+00 1.206354e+00
1.567044e+00 1.199828e+00
1.583158e+00 1.193403e+00
1.599241e+00 1.187079e+00
1.615294e+00 1.180853e+00
1.631318e+00 1.174725e+00
1.647315e+00 1.168693e+00
1.663286e+00 1.162756e+00
1.679232e+00 1.156913e+00
1.695155e+00 1.151162e+00
1.711055e+00 1.145501e+00
1.726934e+00 1.139931e+00
1.742792e+00 1.134448e+00
1.758630e+00 1.129052e+00
1.774450e+00 1.123741e+00
1.790251e+00 1.118514e+00
1.806036e+00 1.113370e+00
1.821804e+00 1.108307e+00
1.837556e+00 1.103324e+00
1.853293e+00 1.098419e+00
1.869016e+00 1.093591e+00
1.884725e+00 1.088840e+00
1.900420e+00 1.084162e+00
1.916103e+00 1.079558e+00
1.931774e+00 1.075026e+00
1.947433e+00 1.070565e+00
1.963080e+00 1.066173e+00
1.978716e+00 1.061850e+00
1.994342e+00 1.057593e+00
2.009958e+00 1.053403e+00
2.025564e+00 1.049277e+00
2.041161e+00 1.045215e+00
2.056748e+00 1.041215e+00
2.072327e+00 1.037277e+00
2.087897e+00 1.033399e+00
2.103458e+00 1.029581e+00
2.119012e+00 1.025821e+00
2.134558e+00 1.022118e+00
2.150097e+00 1.018471e+00
2.165628e+00 1.014880e+00
2.181152e+00 1.011343e+00
2.196670e+00 1.007859e+00
2.212180e+00 1.004428e+00
2.227685e+00 1.001049e+00
2.243183e+00 9.977206e-01
2.258675e+00 9.944420e-01
2.274161e+00 9.912126e-01
2.289641e+00 9.880314e-01
2.305116e+00 9.848978e-01
2.320585e+00 9.818108e-01
2.336049e+00 9.787698e-01
2.351508e+00 9.757741e-01
2.366962e+00 9.728228e-01
2.382411e+00 9.699153e-01
2.397855e+00 9.670509e-01
2.413295e+00 9.642289e-01
2.428730e+00 9.614487e-01
2.444161e+00 9.587095e-01
2.459588e+00 9.560107e-01
2.475011e+00 9.533518e-01
2.490429e+00 9.507321e-01
2.505844e+00 9.481510e-01
2.521255e+00 9.456079e-01
2.536663e+00 9.431023e-01
2.552067e+00 9.406336e-01
2.567467e+00 9.382012e-01
2.582865e+00 9.358046e-01
2.598259e+00 9.334433e-01
2.613650e+00 9.311168e-01
2.629038e+00 9.288245e-01
2.644423e+00 9.265660e-01
2.659806e+00 9.243407e-01
2.675186e+00 9.221483e-01
2.690563e+00 9.199881e-01
2.705938e+00 9.178598e-01
2.721311e+00 9.157630e-01
2.736681e+00 9.136971e-01
2.752050e+00 9.116618e-01
2.767416e+00 9.096565e-01
2.782780e+00 9.076810e-01
2.798143e+00 9.057347e-01
2.813504e+00 9.038173e-01
2.828864e+00 9.019284e-01
2.844221e+00 9.000676e-01
2.859578e+00 8.982345e-01
2.874933e+00 8.964287e-01
2.890287e+00 8.946498e-01
2.905640e+00 8.928975e-01
2.920992e+00 8.911715e-01
2.936344e+00 8.894713e-01
2.951694e+00 8.877967e-01
2.967044e+00 8.861472e-01
2.982393e+00 8.845225e-01
2.997742e+00 8.829223e-01
3.013090e+00 8.813463e-01
3.028438e+00 8.797941e-01
3.043786e+00 8.782655e-01
3.059134e+00 8.767600e-01
3.074482e+00 8.752774e-01
3.089830e+00 8.738174e-01
3.105178e+00 8.723797e-01
3.120526e+00 8.709639e-01
3.135875e+00 8.695698e-01
3.151225e+00 8.681970e-01
3.166575e+00 8.668453e-01
3.181925e+00 8.655144e-01
3.197277e+00 8.642040e-01
3.212629e+00 8.629139e-01
3.227982e+00 8.616436e-01
3.243337e+00 8.603931e-01
3.258692e+00 8.591619e-01
3.274049e+00 8.579498e-01
3.289407e+00 8.567566e-01
3.304766e+00 8.555820e-01
3.320127e+00 8.544257e-01
3.335489e+00 8.532874e-01
3.350853e+00 8.521669e-01
3.366219e+00 8.510640e-01
3.381586e+00 8.499784e-01
3.396956e+00 8.489098e-01
3.412327e+00 8.478580e-01
3.427701e+00 8.468228e-01
3.443076e+00 8.458038e-01
3.458454e+00 8.448009e-01
3.473834e+00 8.438138e-01
3.489216e+00 8.428423e-01
3.504601e+00 8.418862e-01
3.519988e+00 8.409451e-01
3.535377e+00 8.400189e-01
3.550770e+00 8.391073e-01
3.566165e+00 8.382102e-01
3.581562e+00 8.373272e-01
3.596963e+00 8.364582e-01
3.612366e+00 8.356029e-01
3.627772e+00 8.347612e-01
3.643181e+00 8.339327e-01
3.658593e+00 8.331173e-01
3.674008e+00 8.323147e-01
3.689427e+00 8.315248e-01
3.704848e+00 8.307474e-01
3.720273e+00 8.299821e-01
3.735701e+00 8.292289e-01
3.751132e+00 8.284874e-01
3.766567e+00 8.277575e-01
3.782005e+00 8.270391e-01
3.797446e+00 8.263318e-01
3.812891e+00 8.256355e-01
3.828339e+00 8.249500e-01
3.843791e+00 8.242750e-01
3.859247e+00 8.236105e-01
3.874706e+00 8.229561e-01
3.890169e+00 8.223118e-01
3.905636e+00 8.216772e-01
3.921106e+00 8.210523e-01
3.936580e+00 8.204368e-01
3.952057e+00 8.198306e-01
3.967539e+00 8.192334e-01
3.983024e+00 8.186451e-01
3.998513e+00 8.180655e-01
4.014006e+00 8.174944e-01
4.029503e+00 8.169317e-01
4.045003e+00 8.163771e-01
4.060508e+00 8.158305e-01
4.076016e+00 8.152917e-01
4.091528e+00 8.147606e-01
4.107044e+00 8.142369e-01
4.122564e+00 8.137206e-01
4.138088e+00 8.132114e-01
4.153616e+00 8.127092e-01
4.169148e+00 8.122138e-01
4.184683e+00 8.117251e-01
4.200223e+00 8.112428e-01
4.215766e+00 8.107669e-01
4.231314e+00 8.102972e-01
4.246865e+00 8.098335e-01
4.262420e+00 8.093757e-01
4.277979e+00 8.089237e-01
4.293542e+00 8.084772e-01
4.309109e+00 8.080362e-01
4.324679e+00 8.076004e-01
4.340254e+00 8.071698e-01
4.355832e+00 8.067442e-01
4.371414e+00 8.063235e-01
4.387000e+00 8.059075e-01
4.402589e+00 8.054962e-01
4.418182e+00 8.050892e-01
4.433779e+00 8.046867e-01
4.449380e+00 8.042883e-01
4.464984e+00 8.038940e-01
4.480592e+00 8.035036e-01
4.496204e+00 8.031171e-01
4.511819e+00 8.027343e-01
4.527437e+00 8.023551e-01
4.543059e+00 8.019793e-01
4.558685e+00 8.016069e-01
4.574314e+00 8.012377e-01
4.589946e+00 8.008717e-01
4.605582e+00 8.005086e-01
4.621221e+00 8.001485e-01
4.636863e+00 7.997911e-01
4.652509e+00 7.994365e-01
4.668158e+00 7.990844e-01
4.683810e+00 7.987348e-01
4.699465e+00 7.983876e-01
4.715123e+00 7.980427e-01
4.730784e+00 7.977000e-01
4.746448e+00 7.973594e-01
4.762115e+00 7.970208e-01
4.777785e+00 7.966841e-01
4.793458e+00 7.963492e-01
4.809134e+00 7.960161e-01
4.824812e+00 7.956846e-01
4.840493e+00 7.953547e-01
4.856177e+00 7.950263e-01
4.871863e+00 7.946994e-01
4.887552e+00 7.943737e-01
4.903243e+00 7.940493e-01
4.918937e+00 7.937262e-01
4.934633e+00 7.934041e-01
4.950331e+00 7.930831e-01
4.966032e+00 7.927630e-01
4.981735e+00 7.924439e-01
4.997440e+00 7.921257e-01
5.013147e+00 7.918082e-01
5.028857e+00 7.914915e-01
5.044568e+00 7.911754e-01
5.060281e+00 7.908600e-01
5.075996e+00 7.905451e-01
5.091713e+00 7.902308e-01
5.107431e+00 7.899169e-01
5.123152e+00 7.896034e-01
5.138873e+00 7.892903e-01
5.154597e+00 7.889775e-01
5.170322e+00 7.886649e-01
5.186048e+00 7.883526e-01
5.201776e+00 7.880406e-01
5.217505e+00 7.877286e-01
5.233236e+00 7.874168e-01
5.248967e+00 7.871051e-01
5.264700e+00 7.867934e-01
5.280434e+00 7.864818e-01
5.296169e+00 7.861701e-01
5.311905e+00 7.858584e-01
5.327642e+00 7.855467e-01
5.343379e+00 7.852349e-01
5.359118e+00 7.849230e-01
5.374857e+00 7.846109e-01
5.390597e+00 7.842987e-01
5.406337e+00 7.839864e-01
5.422078e+00 7.836739e-01
5.437820e+00 7.833612e-01
5.453562e+00 7.830482e-01
5.469304e+00 7.827351e-01
5.485047e+00 7.824218e-01
5.500790e+00 7.821082e-01
5.516533e+00 7.817944e-01
5.532276e+00 7.814804e-01
5.548019e+00 7.811661e-01
5.563763e+00 7.808516e-01
5.579506e+00 7.805369e-01
5.595249e+00 7.802219e-01
5.610992e+00 7.799067e-01
5.626735e+00 7.795912e-01
5.642478e+00 7.792756e-01
5.658220e+00 7.789597e-01
5.673963e+00 7.786437e-01
5.689704e+00 7.783274e-01
5.705445e+00 7.780110e-01
5.721186e+00 7.776944e-01
5.736926e+00 7.773777e-01
5.752666e+00 7.770608e-01
5.768405e+00 7.767438e-01
5.784143e+00 7.764268e-01
5.799881e+00 7.761097e-01
5.815617e+00 7.757925e-01
5.831353e+00 7.754753e-01
5.847088e+00 7.751581e-01
5.862822e+00 7.748410e-01
5.878556e+00 7.745239e-01
5.894288e+00 7.742069e-01
5.910019e+00 7.738900e-01
5.925749e+00 7.735732e-01
5.941478e+00 7.732567e-01
5.957206e+00 7.729403e-01
5.972932e+00 7.726242e-01
5.988657e+00 7.723084e-01
6.004382e+00 7.719930e-01
6.020104e+00 7.716778e-01
6.035826e+00 7.713631e-01
6.051546e+00 7.710488e-01
6.067265e+00 7.707350e-01
6.082982e+00 7.704218e-01
6.098698e+00 7.701091e-01
6.114412e+00 7.697970e-01
6.130125e+00 7.694855e-01
6.145837e+00 7.691748e-01
6.161547e+00 7.688648e-01
6.177255e+00 7.685556e-01
6.192962e+00 7.682472e-01
6.208667e+00 7.679398e-01
6.224371e+00 7.676332e-01
6.240073e+00 7.673277e-01
6.255773e+00 7.670232e-01
6.271471e+00 7.667198e-01
6.287168e+00 7.664175e-01
6.302864e+00 7.661165e-01
6.318557e+00 7.658167e-01
6.334249e+00 7.655181e-01
6.349940e+00 7.652210e-01
6.365628e+00 7.649252e-01
6.381315e+00 7.646310e-01
6.397000e+00 7.643382e-01
6.412683e+00 7.640470e-01
6.428365e+00 7.637575e-01
6.444045e+00 7.634696e-01
6.459723e+00 7.631835e-01
6.475400e+00 7.628992e-01
6.491075e+00 7.626168e-01
6.506748e+00 7.623362e-01
6.522420e+00 7.620577e-01
6.538090e+00 7.617811e-01
6.553758e+00 7.615067e-01
6.569424e+00 7.612343e-01
6.585089e+00 7.609642e-01
6.600753e+00 7.606964e-01
6.616415e+00 7.604308e-01
6.632075e+00 7.601676e-01
6.647734e+00 7.599069e-01
6.663391e+00 7.596486e-01
6.679046e+00 7.593929e-01
6.694701e+00 7.591397e-01
6.710353e+00 7.588892e-01
6.726005e+00 7.586414e-01
6.741655e+00 7.583964e-01
6.757303e+00 7.581542e-01
6.772951e+00 7.579148e-01
6.788597e+00 7.576783e-01
6.804241e+00 7.574448e-01
6.819885e+00 7.572144e-01
6.835527e+00 7.569870e-01
6.851168e+00 7.567627e-01
6.866809e+00 7.565416e-01
6.882448e+00 7.563237e-01
6.898086e+00 7.561090e-01
6.913723e+00 7.558977e-01
6.929359e+00 7.556898e-01
6.944994e+00 7.554852e-01
6.960629e+00 7.552841e-01
6.976263e+00 7.550865e-01
6.991896e+00 7.548924e-01
7.007528e+00 7.547019e-01
7.023160e+00 7.545150e-01
7.038791e+00 7.543318e-01
7.054422e+00 7.541523e-01
7.070052e+00 7.539764e-01
7.085682e+00 7.538044e-01
7.101311e+00 7.536362e-01
7.116940e+00 7.534717e-01
7.132569e+00 7.533112e-01
7.148198e+00 7.531545e-01
7.163827e+00 7.530018e-01
7.179456e+00 7.528530e-01
7.195085e+00 7.527082e-01
7.210714e+00 7.525674e-01
7.226343e+00 7.524307e-01
7.241972e+00 7.522979e-01
7.257602e+00 7.521693e-01
7.273232e+00 7.520447e-01
7.288862e+00 7.519242e-01
7.304493e+00 7.518079e-01
7.320125e+00 7.516956e-01
7.335757e+00 7.515875e-01
7.351390e+00 7.514836e-01
7.367024e+00 7.513838e-01
7.382659e+00 7.512882e-01
7.398295e+00 7.511968e-01
7.413931e+00 7.511095e-01
7.429569e+00 7.510264e-01
7.445208e+00 7.509475e-01
7.460849e+00 7.508727e-01
7.476490e+00 7.508022e-01
7.492133e+00 7.507357e-01
7.507778e+00 7.506735e-01
7.523424e+00 7.506153e-01
7.539071e+00 7.505613e-01
7.554721e+00 7.505114e-01
7.570372e+00 7.504656e-01
7.586025e+00 7.504239e-01
7.601680e+00 7.503863e-01
7.617337e+00 7.503526e-01
7.632996e+00 7.503230e-01
7.648658e+00 7.502974e-01
7.664321e+00 7.502757e-01
7.679987e+00 7.502580e-01
7.695656e+00 7.502441e-01
7.711326e+00 7.502341e-01
7.727000e+00 7.502279e-01
7.742676e+00 7.502255e-01
7.758354e+00 7.502268e-01
7.774036e+00 7.502318e-01
7.789720e+00 7.502405e-01
7.805407e+00 7.502527e-01
7.821098e+00 7.502686e-01
7.836791e+00 7.502879e-01
7.852487e+00 7.503106e-01
7.868187e+00 7.503367e-01
7.883890e+00 7.503662e-01
7.899596e+00 7.503989e-01
7.915305e+00 7.504348e-01
7.931019e+00 7.504738e-01
7.946735e+00 7.505160e-01
7.962455e+00 7.505611e-01
7.978179e+00 7.506091e-01
7.993907e+00 7.506600e-01

